The Megasecond Chandra X-Ray Visionary Project Observation of NGC 3115 (II): properties of point sources

We have carried out an in-depth study of low-mass X-ray binaries (LMXBs) detected in the nearby lenticular galaxy NGC 3115, using the Megasecond Chandra X-Ray Visionary Project observation (total exposure time 1.1 Ms). In total we found 136 candidate LMXBs in the field and 49 in globular clusters (GCs) above 2\sigma\ detection, with 0.3--8 keV luminosity L_X ~10^36-10^39 erg/s. Other than 13 transient candidates, the sources overall have less long-term variability at higher luminosity, at least at L_X > 2x10^37 erg/s. In order to identify the nature and spectral state of our sources, we compared their collective spectral properties based on single-component models (a simple power law or a multicolor disk) with the spectral evolution seen in representative Galactic LMXBs. We found that in the L_X versus photon index \Gamma_PL and L_X versus disk temperature kT_MCD plots, most of our sources fall on a narrow track in which the spectral shape hardens with increasing luminosity below L_X~7x10^37 erg/s but is relatively constant (\Gamma_PL~1.5 or kT_MCD~1.5 keV) above this luminosity, similar to the spectral evolution of Galactic neutron star (NS) LMXBs in the soft state in the Chandra bandpass. Therefore we identified the track as the NS LMXB soft-state track and suggested sources with L_X<7x10^37 erg/s as atolls in the soft state and those with L_X>7x10^37 erg/s as Z sources. Ten other sources (five are transients) displayed significantly softer spectra and are probably black hole X-ray binaries in the thermal state. One of them (persistent) is in a metal-poor GC.

==> table3.dat <==
Title: The Megasecond Chandra X-Ray Visionary Project Observation of NGC 3115 (II): Properties of Point Sources
Authors: Lin D., Irwin J.A., Wong K.-W., Jennings Z.G., Homan J., Romanowsky A.J., Strader J., Brodie J.P., Remillard, R.A.
Table: The Master Source Catalog
================================================================================
Byte-by-byte Description of file: table3.dat
--------------------------------------------------------------------------------
   Bytes Format Units    Label          Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---      MSID   The master source unique index
   5- 20 A16    ---      CXOU   CXOU Name
  22- 31 F10.6  deg      RAdeg  Right Ascension in decimal degrees (J2000; ICRS)
  33- 42 F10.6  deg      DEdeg  Declination in decimal degrees (J2000; ICRS)
  44- 47 F4.2   arcsec   PU     The 1{sigma} statistical positional uncertainty
                                 in each coordinate
  49- 54 F6.3   arcmin   Sep    Angular separation from galaxy center
  56- 61 F6.3   ---      SepR   Ratio of angluar separation to D25 isophote
                                 elliptical radius
  63- 67 F5.2   arcsec   psf50  The 50% PSF radius at the source position in 
                                 merged observation
  69- 73 F5.2   arcsec   psf90  The 90% PSF radius at the source position in
                                 merged observation
  75- 79 A5     ---      ObsIDd Observation ID in which the source is 
                                 detected; 0 for the merged observation
  81- 86 F6.1   ---      SNR    Signal-to-noise ratio (1)
  88- 92 F5.1   ---      Vvar   Flux variation factor in 0.5-7 keV band
  94- 97 F4.1   ---      Svar   Significance of flux variation; equation 1
  99-106 E8.2   10-7W    Lmax   Maximum 0.5-7 keV luminosity (2)
 108-115 E8.2   10-7W  b_Lmax   Lower limit on Lmax at 68% confidence level (2)
 117-124 E8.2   10-7W  B_Lmax   Upper limit of Lmax at 68% confidence level (2)
 126-130 A5     ---      OLmax  Corresponding observation ID of Lmax
 132-139 E8.2   10-7W    Lmin   Minimum 0.5-7 keV luminosity (2)
 141-148 E8.2   10-7W  b_Lmin   Lower limit on Lmin at 68% confidence level (2)
 150-157 E8.2   10-7W  B_Lmin   Upper limit of Lmin at 68% confidence level (2)
 159-163 A5     ---      OLmin  Corresponding observation ID of Lmin
     165 I1     ---      GLmax  Maximum Gregory-Loredo short-term 
                                 variability index (3)
 167-172 A6     ---      Type   Source type (4)
--------------------------------------------------------------------------------
Note (1): The 0.5-7 keV net counts divided by the error in the observation the 
          source was detected.
Note (2): Assuming a source distance of 9.7 Mpc. In units of erg/s
Note (3): A higher value indicates variability of a higher degree of 
          confidence; sources with indices of 6-10 are definitely variable.
Note (4): 
    BH = black hole X-ray binary;
    GC = low-mass X-ray binary in a (candidate) globular cluster; those not 
         designated as BH are most likely neutron star low-mass 
         X-ray binaries;
     F = low-mass X-ray binary in the field;  those not designated as BH are 
         most likely neutron star low-mass X-ray binaries;
   SSS = supersoft X-ray source;
   AGN = background active galactic nucleus;
  Star = coronally active star in our Galaxy;
     G = hot gas emission in a galaxy.
--------------------------------------------------------------------------------
   1-  3  I3    ---      MSID		[1,482] The master source unique index
   5- 20  A16   ---      CXOU		CXOU Name
  22- 31  F10.6 deg      RAdeg		Right ascension (ICRS)
  33- 42  F10.6 deg      DEdeg		Declination (ICRS)
  44- 47  F4.2  arcsec   PU		1sigma statistical positional uncertainty in each coordinate
  49- 54  F6.3  arcmin   Sep         	Angular separation from the galaxy center
  56- 61  F6.3  ---      SepR        	Ratio of angluar separation to D25 isophote elliptical radius
  63- 67  F5.2  arcsec   psf50		The 50% PSF radius at the source position in the merged observation
  69- 73  F5.2  arcsec   psf90		The 90% PSF radius at the source position in the merged observation
  75- 79  A5    ---      ObsID_det      Observation ID in which the source is detected (0 for the merged observation)
  81- 86  F6.1  ---      SNR		Signal-to-noise ratio (1)
  88- 92  F5.1  ---      Vvar         	Flux variation factor in 0.5-7 keV band
  94- 97  F4.1  ---      Svar        	Significance of flux variation (equation 1)
  99-106  E8.2  10-7W    Lmax           Maximum 0.5-7 keV luminosity (2)
 108-115  E8.2  10-7W    b_Lmax         Lower limit on Lmax at 68% confidence level (2)
 117-124  E8.2  10-7W    B_Lmax         Upper limit of Lmax at 68% confidence level (2)
 126-130  A5    ---      OLmax          Corresponding observation ID of Lmax
 132-139  E8.2  10-7W    Lmin           Minimum 0.5-7 keV luminosity (2)
 141-148  E8.2  10-7W    b_Lmin         Lower limit on Lmin at 68% confidence level (2)
 150-157  E8.2  10-7W    B_Lmin         Upper limit of Lmin at 68% confidence level (2)
 159-163  A5    ---      OLmin          Corresponding observation ID of Lmin
 165-165  I1    ---      GLmax		Maximum Gregory-Loredo short-term variability index (3)
 167-172  A6    ---      Type           Source type (4)
--------------------------------------------------------------------------------
Note (1): 0.5-7 keV net counts divided by the error in the observation the source was detected

(2): assuming a source distance of 9.7 Mpc

(3): A higher value indicates variability of a higher degree of confidence; sources with indices of 6-10 are definitely variable

(4): BH = black hole X-ray binary
     GC = low-mass X-ray binary in a (candidate) globular cluster; those not designated as BH are most likely have neutron star low-mass X-ray binaries
     F = low-mass X-ray binary in the field;  those not designated as BH are most likely have neutron star low-mass X-ray binaries
     SSS = supersoft X-ray source
     AGN = background active galactic nucleus
     Star = coronally active star in our Galaxy
     G = hot gas emission in a galaxy
--------------------------------------------------------------------------------
  1 J100513.7-074416 151.307362  -7.737903 0.05  1.161  0.634  0.39  1.17     0   25.3   3.7  9.8 1.19e+38 1.07e+38 1.31e+38 12095 3.24e+37 2.59e+37 3.99e+37 14384 2      F
  2 J100510.2-074412 151.292873  -7.736760 0.06  1.416  0.391  0.43  1.21     0   25.7   2.3  6.3 8.13e+37 6.83e+37 9.56e+37  2040 3.47e+37 2.83e+37 4.18e+37 12095 6      F
  3 J100511.2-074410 151.296929  -7.736118 0.09  1.243  0.367  0.41  1.18     0   10.7   5.9  4.3 2.49e+37 1.91e+37 3.15e+37 14384 2.45e+35 0.00e+00 2.34e+36 12095 1      F
  4 J100518.2-074407 151.326000  -7.735515 0.09  1.474  1.199  0.42  1.22     0   11.1   2.0  5.0 1.54e+37 1.23e+37 1.89e+37 13821 7.74e+36 4.66e+36 1.16e+37 12095 2     GC
  5 J100508.6-074400 151.285941  -7.733551 0.07  1.592  0.549  0.46  1.24     0   14.7   3.9  5.1 3.37e+37 2.70e+37 4.12e+37 13819 8.66e+36 4.68e+36 1.40e+37 14419 2      F
  6 J100515.3-074400 151.313785  -7.733483 0.06  0.958  0.694  0.36  1.16     0   15.6   6.4  5.0 3.35e+37 2.68e+37 4.11e+37 14384 0.00e+00 0.00e+00 2.60e+36  2040 4    F,T
  7 J100511.9-074356 151.299998  -7.732404 0.10  0.958  0.294  0.37  1.15     0    8.3   2.4  3.0 1.04e+37 6.96e+36 1.47e+37 12095 4.35e+36 2.66e+36 6.43e+36 13822 2      F
  8 J100517.2-074352 151.321916  -7.731245 0.05  1.122  0.913  0.37  1.17     0   37.2  54.8 13.6 1.60e+38 1.49e+38 1.72e+38 14383 0.00e+00 0.00e+00 1.46e+36 12095 2   GC,T
  9 J100514.6-074343 151.311043  -7.728675 0.15  0.632  0.439  0.34  1.13     0    6.2   4.3  2.4 1.12e+37 6.60e+36 1.71e+37 14419 1.51e+36 5.34e+35 2.82e+36 13820 2      F
 10 J100512.9-074339 151.304038  -7.727669 0.09  0.596  0.209  0.34  1.12     0    9.2   4.8  2.8 1.59e+37 1.02e+37 2.30e+37 11268 2.09e+36 8.24e+35 3.73e+36 13817 1     GC
 11 J100513.0-074338 151.304431  -7.727237 0.06  0.563  0.203  0.34  1.12     0   15.0   3.1  6.1 3.20e+37 2.67e+37 3.77e+37 14383 1.04e+37 5.78e+36 1.64e+37 14419 2     GC
 12 J100513.3-074337 151.305729  -7.726946 0.04  0.521  0.220  0.34  1.12     0   41.3   1.7  9.3 1.96e+38 1.75e+38 2.17e+38  2040 1.14e+38 9.86e+37 1.31e+38 14419 0     GC
 13 J100511.7-074333 151.299002  -7.726054 0.13  0.701  0.215  0.35  1.12     0    5.6   3.2  2.6 7.95e+36 4.84e+36 1.19e+37 13819 2.48e+36 1.25e+36 4.05e+36 13820 2      F
 14 J100519.7-074330 151.332259  -7.725071 0.11  1.491  1.116  0.41  1.23     0    8.8   7.8  3.9 2.04e+37 1.52e+37 2.64e+37 14384 2.63e+36 1.39e+36 4.23e+36 13820 4    AGN
 15 J100513.0-074329 151.304440  -7.724834 0.11  0.433  0.133  0.33  1.11     0    5.8   6.9  3.1 1.29e+37 8.73e+36 1.80e+37 14384 0.00e+00 0.00e+00 9.29e+35 13820 1      F
 16 J100513.6-074307 151.306925  -7.718823 0.23  0.069  0.037  0.32  1.10 12095    2.7   2.7  2.5 1.20e+37 7.25e+36 1.76e+37 14384 2.54e+36 6.19e+35 4.77e+36 13821 2      F
 17 J100512.3-074328 151.301512  -7.724534 0.06  0.528  0.155  0.34  1.12     0   14.2   3.1  4.0 3.15e+37 2.35e+37 4.07e+37  2040 1.02e+37 5.67e+36 1.61e+37 14419 1      F
 18 J100512.6-074324 151.302506  -7.723363 0.12  0.437  0.131  0.33  1.11     0    6.2   1.8  3.1 6.29e+36 4.27e+36 8.68e+36 13817 3.44e+36 1.76e+36 5.53e+36 13821 1      F
 19 J100513.2-074322 151.305298  -7.722794 0.07  0.302  0.088  0.33  1.11     0   10.8   2.0  4.4 1.76e+37 1.36e+37 2.20e+37 14383 8.62e+36 5.19e+36 1.29e+37 12095 2      F
 20 J100512.7-074320 151.302940  -7.722269 0.10  0.376  0.125  0.33  1.11     0    8.0   3.2  4.3 1.08e+37 8.26e+36 1.36e+37 13820 3.33e+36 1.82e+36 5.22e+36 13817 6      F
 21 J100513.3-074319 151.305640  -7.722114 0.06  0.256  0.074  0.32  1.11     0   10.4   2.3  3.7 1.81e+37 1.32e+37 2.39e+37 14384 7.90e+36 5.65e+36 1.05e+37 13817 1      F
 22 J100510.5-074319 151.293864  -7.721956 0.07  0.868  0.462  0.36  1.13     0   11.3   4.9  3.2 2.07e+37 1.41e+37 2.85e+37 11268 4.24e+36 2.34e+36 6.69e+36 14383 1     GC
 23 J100517.1-074319 151.321451  -7.721989 0.04  0.823  0.613  0.34  1.14     0   36.6   2.1 10.0 1.39e+38 1.25e+38 1.53e+38 13819 6.52e+37 5.60e+37 7.44e+37 12095 2     GC
 24 J100514.4-074318 151.310358  -7.721824 0.04  0.239  0.189  0.32  1.11     0   29.1   1.3  6.4 8.74e+37 7.38e+37 1.02e+38  2040 6.69e+37 6.03e+37 7.36e+37 13821 2     GC
 25 J100516.7-074317 151.319608  -7.721633 0.04  0.711  0.532  0.34  1.14     0   42.6   1.5 11.6 1.88e+38 1.72e+38 2.04e+38 13819 1.28e+38 1.10e+38 1.45e+38 11268 2      F
 26 J100514.0-074317 151.308441  -7.721442 0.05  0.174  0.110  0.32  1.11     0   14.3   6.5  4.0 3.51e+37 2.63e+37 4.51e+37 14419 2.35e+36 3.10e+35 5.06e+36 12095 1    F,T
 27 J100513.3-074315 151.305514  -7.721068 0.06  0.213  0.060  0.32  1.11     0   11.3   2.2  5.2 1.70e+37 1.37e+37 2.05e+37 13817 5.68e+36 2.68e+36 9.53e+36 12095 5      F
 28 J100514.2-074315 151.309501  -7.720955 0.06  0.167  0.130  0.32  1.11     0   12.2   2.0  2.9 2.04e+37 1.34e+37 2.87e+37 11268 1.03e+37 5.25e+36 1.66e+37 14419 1      F
 29 J100511.3-074315 151.297084  -7.720876 0.10  0.667  0.365  0.35  1.12     0    7.9   3.1  2.4 1.26e+37 7.35e+36 1.92e+37 11268 4.04e+36 2.31e+36 6.30e+36 14383 0      F
 30 J100514.3-074313 151.309871  -7.720501 0.06  0.159  0.128  0.32  1.11     0   12.9   3.3  6.4 2.80e+37 2.36e+37 3.27e+37 13821 8.59e+36 6.02e+36 1.16e+37 13822 2      F
 31 J100514.6-074313 151.311181  -7.720380 0.04  0.216  0.173  0.32  1.11     0   30.8   1.5 10.6 9.85e+37 8.92e+37 1.08e+38 14383 6.67e+37 5.49e+37 7.99e+37  2040 1      F
 32 J100508.0-074313 151.283657  -7.720367 0.08  1.454  0.894  0.44  1.19     0   11.0   2.7  5.2 1.70e+37 1.38e+37 2.07e+37 13822 1.63e+36 0.00e+00 4.78e+36 14419 2    AGN
 33 J100513.6-074313 151.306844  -7.720393 0.06  0.131  0.038  0.32  1.11     0    7.3   4.6  4.0 2.68e+37 2.01e+37 3.44e+37 14383 8.26e+35 0.00e+00 3.76e+36 13821 2      F
 34 J100513.6-074312 151.306986  -7.720251 0.05  0.119  0.035  0.32  1.11     0   11.1   2.0  3.1 3.78e+37 2.57e+37 5.25e+37 14419 1.93e+37 1.01e+37 3.14e+37 11268 2      F
 35 J100515.8-074312 151.315905  -7.720238 0.04  0.478  0.349  0.33  1.12     0   37.1  40.4  9.4 2.10e+38 1.88e+38 2.32e+38 11268 0.00e+00 0.00e+00 2.60e+36  2040 2    F,T
 36 J100513.8-074312 151.307899  -7.720199 0.05  0.098  0.051  0.32  1.11     0   17.0   5.7  5.5 4.32e+37 3.53e+37 5.19e+37 13819 5.22e+36 2.14e+36 8.99e+36 12095 1    F,T
 37 J100513.2-074312 151.305286  -7.720035 0.04  0.186  0.074  0.32  1.10     0   21.1   1.9  8.1 7.89e+37 6.92e+37 8.87e+37 14383 4.26e+37 3.17e+37 5.53e+37 14419 1      F
 38 J100513.8-074311 151.307520  -7.719888 0.04  0.085  0.031  0.32  1.11     0   24.2   2.0  5.6 7.49e+37 6.16e+37 8.94e+37 11268 3.69e+37 2.75e+37 4.75e+37  2040 2      F
 39 J100513.6-074311 151.306695  -7.719825 0.08  0.110  0.032  0.32  1.10     0    6.5   4.0  4.7 1.67e+37 1.31e+37 2.06e+37 13817 7.42e+35 0.00e+00 2.84e+36 13821 1      F
 40 J100514.2-074311 151.309331  -7.719802 0.05  0.106  0.086  0.32  1.11     0   13.7   3.2  3.4 3.12e+37 2.21e+37 4.18e+37  2040 9.89e+36 7.16e+36 1.30e+37 13820 1      F
 41 J100512.8-074310 151.303668  -7.719719 0.07  0.270  0.140  0.33  1.10     0   10.1   5.2  3.4 2.59e+37 1.83e+37 3.50e+37 11268 4.99e+36 3.17e+36 7.20e+36 13822 1      F
 42 J100513.5-074309 151.306456  -7.719336 0.05  0.105  0.044  0.32  1.10     0   12.1   2.4  5.6 2.87e+37 2.36e+37 3.44e+37 13822 5.05e+36 7.55e+35 1.10e+37 14419 2      F
 43 J100513.8-074309 151.307512  -7.719304 0.05  0.054  0.015  0.32  1.10     0   13.6   2.1  3.6 4.69e+37 3.38e+37 6.20e+37  2040 2.24e+37 1.76e+37 2.78e+37 13817 5      F
 44 J100514.2-074309 151.309489  -7.719264 0.04  0.095  0.075  0.32  1.11     0   21.5   6.9  5.4 6.45e+37 5.25e+37 7.78e+37 14419 0.00e+00 0.00e+00 4.69e+36  2040 2    F,T
 45 J100513.4-074309 151.306216  -7.719234 0.05  0.116  0.055  0.32  1.10     0   10.8   3.0  5.5 3.01e+37 2.46e+37 3.61e+37 13820 1.00e+37 5.79e+36 1.52e+37 14383 2      F
 46 J100513.3-074309 151.305701  -7.719231 0.05  0.145  0.074  0.32  1.10     0   14.6   2.6  4.0 3.88e+37 2.92e+37 4.99e+37 11268 1.48e+37 1.15e+37 1.86e+37 13821 2      F
 47 J100514.0-074309 151.308387  -7.719184 0.06  0.042  0.032  0.32  1.11     0    6.4   5.6  2.9 3.27e+37 2.15e+37 4.61e+37  2040 3.90e+36 1.38e+36 6.84e+36 13820 6      F
 48 J100513.8-074308 151.307710  -7.719130 0.05  0.039  0.012  0.32  1.10     0   10.0   3.0  3.1 3.63e+37 2.44e+37 5.08e+37 11268 1.21e+37 7.80e+36 1.73e+37 14383 2      F
 49 J100513.9-074308 151.308041  -7.719010 0.05  0.026  0.015  0.32  1.11     0   11.5   3.0  4.6 4.38e+37 3.43e+37 5.45e+37 12095 1.46e+37 1.00e+37 2.02e+37 14383 5      F
 50 J100514.0-074307 151.308552  -7.718870 0.04  0.035  0.028  0.32  1.11     0   23.7   3.0  7.8 1.03e+38 8.96e+37 1.16e+38 12095 3.47e+37 2.38e+37 4.71e+37  2040 2      F
 51 J100513.7-074307 151.307361  -7.718872 0.04  0.045  0.020  0.32  1.10     0   23.1   1.8  6.6 7.96e+37 6.76e+37 9.28e+37 13819 4.45e+37 3.26e+37 5.85e+37  2040 2      F
 52 J100513.3-074307 151.305825  -7.718794 0.04  0.133  0.080  0.32  1.10     0   21.2   2.2  6.2 5.63e+37 4.71e+37 6.62e+37 14384 2.55e+37 1.77e+37 3.47e+37  2040 2      F
 53 J100514.7-074307 151.311389  -7.718786 0.06  0.199  0.135  0.32  1.11     0   12.9   1.9  3.2 2.09e+37 1.43e+37 2.88e+37 14419 1.09e+37 7.00e+36 1.57e+37 13819 1     GC
 54 J100513.4-074329 151.306198  -7.724903 0.28  0.396  0.164  0.36  1.12  2040    3.2  10.0  3.2 2.00e+37 1.38e+37 2.76e+37  2040 0.00e+00 0.00e+00 1.00e+36 14383 1      F
 55 J100513.9-074306 151.308002  -7.718588 0.03  0.003  0.001  0.32  1.10     0   23.7   2.4  5.5 1.80e+38 1.47e+38 2.16e+38  2040 7.53e+37 6.13e+37 9.11e+37 14384 2      F
 56 J100513.8-074307 151.307754  -7.718617 0.04  0.018  0.010  0.32  1.10     0   25.9   1.5 10.6 1.20e+38 1.08e+38 1.31e+38 13821 8.03e+37 6.69e+37 9.52e+37 14384 2      F
 57 J100513.7-074306 151.307341  -7.718508 0.05  0.042  0.029  0.32  1.10     0   12.5   3.1  4.3 4.81e+37 3.68e+37 6.11e+37 12095 1.00e+37 4.42e+36 1.77e+37 14384 6      F
 58 J100513.9-074306 151.308214  -7.718375 0.04  0.015  0.004  0.32  1.10     0   26.0   1.6  6.1 1.08e+38 9.01e+37 1.27e+38 14419 6.86e+37 5.71e+37 8.13e+37 14384 2      F
 59 J100514.5-074305 151.310792  -7.718205 0.07  0.164  0.096  0.32  1.11     0    7.6   3.9  3.2 1.46e+37 1.00e+37 2.01e+37 14384 2.46e+36 8.85e+35 4.35e+36 13820 2      F
 60 J100513.7-074305 151.307306  -7.718216 0.05  0.049  0.039  0.32  1.10     0   14.3   2.2  4.5 4.35e+37 3.39e+37 5.45e+37 14384 1.98e+37 1.50e+37 2.51e+37 13821 1      F
 61 J100514.0-074305 151.308685  -7.718184 0.06  0.044  0.016  0.32  1.11     0   12.4   2.4  4.4 3.07e+37 2.37e+37 3.84e+37 13819 1.27e+37 8.78e+36 1.71e+37 14383 1      F
 62 J100513.8-074304 151.307736  -7.718001 0.04  0.039  0.030  0.32  1.10     0   20.9   1.5  5.8 6.77e+37 5.61e+37 8.04e+37 14384 4.47e+37 3.59e+37 5.46e+37 12095 1      F
 63 J100513.1-074304 151.304692  -7.717903 0.05  0.204  0.148  0.32  1.10     0   18.4   2.4  4.8 4.75e+37 3.76e+37 5.87e+37 14419 1.98e+37 1.64e+37 2.34e+37 13820 2      F
 64 J100513.9-074303 151.308000  -7.717760 0.05  0.049  0.029  0.32  1.10     0   17.0   5.0  4.7 7.35e+37 5.80e+37 9.07e+37  2040 1.47e+37 7.67e+36 2.35e+37 14419 1      F
 65 J100514.2-074303 151.309351  -7.717730 0.04  0.092  0.033  0.32  1.11     0   30.9   2.4  7.0 1.14e+38 9.78e+37 1.31e+38 14419 4.77e+37 3.68e+37 5.98e+37  2040 2     GC
 66 J100514.2-074301 151.309354  -7.717032 0.08  0.121  0.033  0.32  1.11     0    4.3   2.2  2.1 9.60e+36 5.04e+36 1.52e+37 13819 2.12e+36 2.97e+35 4.27e+36 13817 1      F
 67 J100519.2-074301 151.330032  -7.716995 0.06  1.310  0.807  0.38  1.20     0   17.7  10.1  4.8 4.65e+37 3.69e+37 5.74e+37 14419 4.60e+36 2.37e+36 7.58e+36 12095 1      F
 68 J100513.7-074300 151.307401  -7.716895 0.03  0.108  0.078  0.32  1.10     0   46.7   1.5 18.6 2.28e+38 2.16e+38 2.41e+38 13822 1.54e+38 1.35e+38 1.73e+38  2040 0      F
 69 J100514.3-074300 151.309647  -7.716807 0.10  0.142  0.039  0.32  1.11     0    3.9   3.1  2.9 9.50e+36 6.26e+36 1.32e+37 13822 0.00e+00 0.00e+00 1.53e+36 13820 2      F
 70 J100518.2-074258 151.326171  -7.716179 0.09  1.087  0.637  0.36  1.17     0   10.0   2.5  3.6 1.73e+37 1.26e+37 2.30e+37 14384 6.98e+36 4.19e+36 1.05e+37 12095 2     GC
 71 J100514.5-074257 151.310716  -7.716066 0.04  0.218  0.063  0.32  1.11     0   26.2   3.2 11.5 7.62e+37 6.95e+37 8.28e+37 13820 2.41e+37 1.69e+37 3.28e+37  2040 1      F
 72 J100515.6-074257 151.315252  -7.716010 0.07  0.455  0.216  0.32  1.12     0    9.6   4.5  3.4 2.36e+37 1.66e+37 3.20e+37  2040 5.30e+36 3.34e+36 7.66e+36 13822 3      F
 73 J100514.0-074257 151.308732  -7.715901 0.03  0.165  0.072  0.32  1.10     0   39.8   1.5  8.9 1.90e+38 1.69e+38 2.12e+38 11268 1.25e+38 1.09e+38 1.42e+38 14419 2      F
 74 J100514.2-074256 151.309298  -7.715756 0.04  0.184  0.065  0.32  1.10     0   24.4   2.2  6.2 8.47e+37 7.11e+37 9.95e+37  2040 3.80e+37 3.11e+37 4.56e+37 12095 7      F
 75 J100516.4-074256 151.318389  -7.715743 0.10  0.638  0.329  0.33  1.13     0    7.7   3.0  2.4 1.10e+37 6.43e+36 1.70e+37  2040 3.72e+36 2.11e+36 5.73e+36 13821 2      F
 76 J100515.3-074256 151.314057  -7.715612 0.05  0.399  0.165  0.32  1.12     0   22.2   3.6  9.4 5.36e+37 4.79e+37 5.94e+37 13817 1.51e+37 9.55e+36 2.19e+37  2040 2     GC
 77 J100514.8-074254 151.311723  -7.715121 0.05  0.301  0.087  0.32  1.11     0   14.2   2.6  3.8 3.01e+37 2.20e+37 3.93e+37  2040 1.16e+37 6.65e+36 1.79e+37 14419 5      F
 78 J100515.4-074254 151.314427  -7.715025 0.05  0.435  0.168  0.32  1.12     0   20.3   9.2  7.6 7.41e+37 6.44e+37 8.39e+37 12095 8.05e+36 5.63e+36 1.08e+37 13822 1   F,BH
 79 J100515.1-074252 151.313114  -7.714608 0.04  0.384  0.122  0.32  1.11     0   24.2   1.5  6.7 6.01e+37 5.11e+37 6.99e+37 13819 3.98e+37 3.24e+37 4.82e+37 14384 2     GC
 80 J100514.8-074252 151.311986  -7.714460 0.05  0.340  0.095  0.32  1.11     0   16.3   3.1  4.6 4.42e+37 3.45e+37 5.52e+37  2040 1.41e+37 9.85e+36 1.91e+37 12095 2      F
 81 J100514.1-074251 151.308920  -7.714424 0.06  0.254  0.116  0.32  1.11     0    9.6   3.4  3.0 1.85e+37 1.23e+37 2.59e+37 14419 5.41e+36 3.51e+36 7.63e+36 13820 6      F
 82 J100513.8-074251 151.307692  -7.714442 0.08  0.249  0.151  0.32  1.10     0    8.2   4.4  2.8 1.63e+37 1.04e+37 2.35e+37  2040 3.73e+36 2.03e+36 5.82e+36 13821 6      F
 83 J100515.6-074251 151.315144  -7.714331 0.09  0.493  0.183  0.33  1.12     0    7.6   2.6  4.2 9.79e+36 7.45e+36 1.25e+37 13820 3.80e+36 2.09e+36 5.92e+36 13821 1      F
 84 J100514.4-074250 151.310318  -7.714159 0.06  0.297  0.097  0.32  1.11     0    9.6   3.6  4.8 1.57e+37 1.24e+37 1.94e+37 13822 4.30e+36 2.28e+36 6.87e+36 14383 2      F
 85 J100514.4-074249 151.310086  -7.713758 0.05  0.313  0.112  0.32  1.11     0   19.0   1.9  5.3 3.95e+37 3.21e+37 4.79e+37 14384 2.09e+37 1.41e+37 2.92e+37  2040 2      F
 86 J100513.1-074248 151.304671  -7.713540 0.04  0.363  0.285  0.33  1.10     0   23.4   3.2  9.8 6.35e+37 5.70e+37 7.00e+37 13822 2.01e+37 1.36e+37 2.80e+37 11268 4      F
 87 J100514.7-074248 151.311381  -7.713361 0.07  0.370  0.109  0.32  1.11     0    9.7   9.4  5.3 2.56e+37 2.07e+37 3.10e+37 14383 1.31e+36 2.37e+35 2.67e+36 13820 1      F
 88 J100514.8-074246 151.311723  -7.713023 0.17  0.398  0.116  0.32  1.11     0    4.6   2.5  2.7 6.55e+36 4.12e+36 9.56e+36 14383 7.13e+35 0.00e+00 2.00e+36 13821 2      F
 89 J100513.7-074246 151.307396  -7.712895 0.05  0.343  0.213  0.32  1.10     0   19.8   3.2  6.3 5.31e+37 4.47e+37 6.22e+37 13819 1.68e+37 1.24e+37 2.20e+37 12095 2      F
 90 J100515.9-074245 151.316592  -7.712616 0.07  0.621  0.211  0.33  1.13     0   10.2   5.7  3.9 3.29e+37 2.45e+37 4.27e+37 11268 5.77e+36 3.89e+36 8.01e+36 13817 6      F
 91 J100514.5-074245 151.310732  -7.712538 0.13  0.395  0.138  0.32  1.11     0    5.4   3.0  2.7 8.90e+36 5.62e+36 1.29e+37 12095 2.95e+36 1.50e+36 4.73e+36 13820 1      F
 92 J100518.3-074243 151.326462  -7.712119 0.07  1.161  0.554  0.37  1.18     0   13.4   2.3  3.4 2.30e+37 1.62e+37 3.12e+37 14419 6.49e+36 2.94e+36 1.15e+37 11268 1     GC
 93 J100516.5-074238 151.318982  -7.710737 0.06  0.802  0.268  0.34  1.14     0   12.3   4.1  5.9 2.21e+37 1.83e+37 2.62e+37 13822 2.71e+36 8.19e+35 5.39e+36 12095 1      F
 94 J100513.1-074238 151.304765  -7.710701 0.03  0.511  0.375  0.33  1.11     0   95.2   2.0 45.4 1.14e+39 1.11e+39 1.16e+39 13820 5.58e+38 5.32e+38 5.85e+38 12095 8    AGN
 95 J100518.6-074238 151.327827  -7.710569 0.06  1.270  0.574  0.38  1.19     0   16.0   2.3  6.3 3.36e+37 2.82e+37 3.95e+37 14383 1.48e+37 1.05e+37 2.00e+37 13819 6      F
 96 J100516.2-074235 151.317749  -7.709769 0.05  0.782  0.230  0.34  1.14     0   19.5   1.7  8.0 4.33e+37 3.79e+37 4.88e+37 13822 2.60e+37 1.99e+37 3.29e+37 14384 2  GC,BH
 97 J100514.2-074233 151.309383  -7.709196 0.05  0.568  0.279  0.33  1.11     0   19.0   2.6  5.1 5.41e+37 4.35e+37 6.62e+37 11268 2.09e+37 1.43e+37 2.89e+37 14419 7   F,BH
 98 J100515.4-074232 151.314477  -7.708983 0.07  0.691  0.200  0.33  1.13     0   10.9   4.1  3.2 2.19e+37 1.51e+37 3.01e+37 14419 5.31e+36 2.75e+36 8.67e+36 12095 2      F
 99 J100516.4-074230 151.318715  -7.708369 0.04  0.881  0.253  0.34  1.15     0   37.0   1.5 10.5 1.53e+38 1.39e+38 1.68e+38 13819 1.06e+38 9.06e+37 1.22e+38  2040 2      F
100 J100517.1-074217 151.321512  -7.704872 0.07  1.147  0.323  0.36  1.17     0   13.3   2.1  3.3 2.67e+37 1.87e+37 3.63e+37  2040 1.30e+37 9.09e+36 1.76e+37 12095 2   F,BH
101 J100513.1-074217 151.304938  -7.704762 0.05  0.849  0.568  0.35  1.13     0   17.8   3.8  4.9 4.99e+37 3.98e+37 6.14e+37  2040 1.32e+37 7.95e+36 1.98e+37 11268 2     GC
102 J100510.2-074215 151.292694  -7.704298 0.06  1.252  1.018  0.40  1.16     0   14.9   2.7  6.8 2.63e+37 2.25e+37 3.05e+37 13817 9.88e+36 5.45e+36 1.56e+37 14419 6    AGN
103 J100515.8-074214 151.316001  -7.703997 0.07  0.994  0.314  0.35  1.15     0   10.8  10.0  6.6 2.70e+37 2.30e+37 3.15e+37 13822 2.94e+35 0.00e+00 1.65e+36 14383 0   GC,T
104 J100516.5-074207 151.319016  -7.702067 0.06  1.186  0.344  0.37  1.17     0   19.1   4.0  6.8 6.40e+37 5.45e+37 7.42e+37 14384 1.62e+37 1.16e+37 2.15e+37 13819 2   F,BH
105 J100513.5-074207 151.306577  -7.702067 0.11  0.994  0.605  0.36  1.14     0    7.5   3.1  2.7 1.31e+37 8.16e+36 1.93e+37 14419 4.22e+36 2.66e+36 6.13e+36 13817 2    AGN
106 J100509.5-074200 151.289961  -7.700147 0.04  1.542  1.251  0.44  1.20     0   48.0   1.4 16.9 2.47e+38 2.32e+38 2.62e+38 14383 1.78e+38 1.67e+38 1.88e+38 13820 7     GC
107 J100512.2-074152 151.300945  -7.697986 0.05  1.305  0.929  0.39  1.17     0   25.6   3.1  6.4 8.22e+37 6.93e+37 9.65e+37 14419 2.62e+37 1.80e+37 3.62e+37  2040 1      F
108 J100518.5-074138 151.327214  -7.693980 0.06  1.864  0.518  0.49  1.33     0   19.3   1.3  7.4 1.27e+38 1.10e+38 1.44e+38  2040 9.77e+37 8.56e+37 1.10e+38 14384 0   F,BH
109 J100509.1-074136 151.288119  -7.693523 0.08  1.914  1.530  0.51  1.30     0   11.2   3.4  4.7 2.64e+37 2.08e+37 3.27e+37 12095 7.69e+36 5.57e+36 1.02e+37 13817 1    SSS
110 J100512.5-074134 151.302141  -7.692928 0.07  1.578  1.058  0.43  1.22     0   13.8   4.2  6.9 2.98e+37 2.54e+37 3.44e+37 13822 7.12e+36 4.71e+36 1.00e+37 14383 5    AGN
111 J100512.7-074429 151.303290  -7.741544 0.24  1.407  0.643  0.43  1.21     0    3.1   1.0  2.1 2.58e+36 1.35e+36 4.16e+36 13820 2.58e+36 1.35e+36 4.16e+36 13820 1      F
112 J100508.6-074424 151.285986  -7.740049 0.14  1.839  0.525  0.51  1.30     0    6.9   1.5  3.3 7.04e+36 4.89e+36 9.57e+36 13821 4.55e+36 2.86e+36 6.60e+36 13817 1      F
113 J100513.1-074422 151.304743  -7.739659 0.26  1.281  0.619  0.41  1.19     0    3.0   3.4  2.0 4.99e+36 2.47e+36 8.29e+36 12095 0.00e+00 0.00e+00 7.44e+35 13821 1     GC
114 J100513.7-074413 151.307269  -7.737115 0.12  1.114  0.605  0.39  1.17     0    7.3   2.5  2.2 9.15e+36 4.96e+36 1.48e+37  2040 3.71e+36 2.13e+36 5.69e+36 13821 1     GC
115 J100519.7-074406 151.332426  -7.735151 0.23  1.758  1.426  0.47  1.29     0    4.2   3.9  2.1 8.69e+36 4.59e+36 1.42e+37  2040 9.59e+35 1.60e+35 2.08e+36 13820 1    AGN
116 J100517.9-074357 151.324958  -7.732520 0.24  1.308  1.066  0.39  1.19     0    3.5   1.9  1.8 4.04e+36 1.83e+36 7.02e+36 12095 7.86e+35 2.97e+34 1.83e+36 13820 1    AGN
117 J100516.1-074356 151.317273  -7.732398 0.17  0.995  0.781  0.37  1.16     0    5.0   1.2  2.6 4.12e+36 2.55e+36 6.10e+36 13821 2.59e+36 1.28e+36 4.31e+36 13822 0      F
118 J100517.1-074354 151.321529  -7.731849 0.09  1.130  0.918  0.38  1.17     0    8.8   2.0  4.0 1.07e+37 8.05e+36 1.37e+37 13821 5.25e+36 3.53e+36 7.32e+36 13820 1    AGN
119 J100517.0-074352 151.321020  -7.731309 0.18  1.086  0.882  0.37  1.17     0    3.9   2.5  2.6 5.82e+36 3.57e+36 8.57e+36 14383 6.24e+35 0.00e+00 1.80e+36 13817 1    AGN
120 J100511.0-074346 151.296239  -7.729598 0.20  0.965  0.280  0.37  1.15     0    3.9   1.7  2.5 3.59e+36 2.14e+36 5.39e+36 13817 7.03e+35 0.00e+00 1.74e+36 13820 1      F
121 J100510.8-074343 151.295166  -7.728785 0.16  0.981  0.309  0.38  1.15     0    5.1   2.3  2.4 6.63e+36 3.84e+36 1.02e+37 12095 9.81e+35 2.50e+34 2.40e+36 14383 3     GC
122 J100512.7-074348 151.302937  -7.730122 0.31  0.757  0.265  0.34  1.10  2040    3.1  10.1  3.1 1.81e+37 1.23e+37 2.53e+37  2040 0.00e+00 0.00e+00 8.98e+35 13820 0      F
123 J100512.8-074339 151.303518  -7.727751 0.17  0.613  0.204  0.34  1.13     0    5.6   3.3  2.3 1.07e+37 6.09e+36 1.67e+37 14419 3.22e+36 1.80e+36 5.01e+36 13820 2      F
124 J100512.0-074332 151.300062  -7.725641 0.24  0.637  0.189  0.35  1.12     0    2.4   1.6  2.2 3.16e+36 1.71e+36 4.99e+36 13821 0.00e+00 0.00e+00 1.00e+36 14383 1      F
125 J100514.0-074325 151.308507  -7.723859 0.17  0.318  0.193  0.33  1.11     0    5.0   9.9  4.8 1.84e+37 1.46e+37 2.28e+37 14383 0.00e+00 0.00e+00 9.36e+35 13817 5    F,T
126 J100512.7-074324 151.303003  -7.723534 0.16  0.423  0.120  0.33  1.11     0    4.1   3.3  2.3 7.39e+36 4.14e+36 1.14e+37 12095 6.16e+35 0.00e+00 1.74e+36 13820 6      F
127 J100513.4-074317 151.305907  -7.721595 0.19  0.222  0.063  0.32  1.11     0    3.4   1.5  2.4 4.35e+36 2.50e+36 6.56e+36 13817 3.59e+35 0.00e+00 1.83e+36 13820 1      F
128 J100515.5-074314 151.314876  -7.720651 0.22  0.425  0.322  0.32  1.12     0    3.2   1.6  2.5 3.84e+36 2.29e+36 5.76e+36 13817 1.06e+36 1.50e+35 2.27e+36 13820 1      F
129 J100509.7-074314 151.290832  -7.720559 0.20  1.031  0.612  0.38  1.14     0    3.4   2.4  2.0 3.58e+36 1.82e+36 5.86e+36 14383 0.00e+00 0.00e+00 7.52e+35 13822 2     GC
130 J100511.9-074312 151.299830  -7.720208 0.19  0.498  0.275  0.34  1.11     0    4.0   4.3  2.1 8.33e+36 4.37e+36 1.37e+37  2040 0.00e+00 0.00e+00 9.58e+35 13820 2    AGN
131 J100514.1-074311 151.308880  -7.719819 0.09  0.090  0.070  0.32  1.11     0    4.0   2.4  2.1 8.55e+36 4.56e+36 1.34e+37 14384 0.00e+00 0.00e+00 1.82e+36 13817 1      F
132 J100508.4-074306 151.285162  -7.718580 0.16  1.361  0.883  0.42  1.17     0    5.3   2.5  3.3 5.96e+36 4.16e+36 8.10e+36 13820 1.04e+36 1.89e+35 2.22e+36 13817 1    AGN
133 J100514.3-074301 151.309806  -7.717217 0.10  0.132  0.042  0.32  1.11     0    3.5   2.8  2.4 1.06e+37 6.29e+36 1.59e+37 14384 1.24e+36 0.00e+00 3.11e+36 13821 1      F
134 J100514.9-074259 151.312239  -7.716618 0.15  0.275  0.117  0.32  1.11     0    3.2   1.6  2.3 4.19e+36 2.38e+36 6.38e+36 13821 9.93e+35 0.00e+00 2.30e+36 13817 1      F
135 J100516.4-074258 151.318542  -7.716348 0.18  0.638  0.348  0.33  1.13     0    4.0   4.4  2.7 8.83e+36 5.54e+36 1.30e+37 14384 0.00e+00 0.00e+00 9.95e+35 14383 1     GC
136 J100514.4-074258 151.310046  -7.716273 0.12  0.182  0.050  0.32  1.11     0    4.0   1.9  2.8 6.41e+36 4.13e+36 9.04e+36 13817 8.78e+35 0.00e+00 2.52e+36 13821 2      F
137 J100511.7-074258 151.299130  -7.716206 0.25  0.549  0.410  0.34  1.11     0    3.6  10.5  2.8 1.65e+37 1.05e+37 2.39e+37 11268 0.00e+00 0.00e+00 7.82e+35 13821 2      F
138 J100512.8-074258 151.303738  -7.716178 0.11  0.294  0.236  0.32  1.10     0    6.6   3.7  2.3 1.08e+37 6.08e+36 1.69e+37 11268 2.89e+36 1.54e+36 4.56e+36 13820 1      F
139 J100516.7-074256 151.319786  -7.715654 0.19  0.719  0.380  0.34  1.14     0    4.2   4.8  2.3 9.12e+36 5.08e+36 1.46e+37  2040 7.28e+35 8.91e+34 1.69e+36 13820 0      F
140 J100511.2-074254 151.296920  -7.715181 0.31  0.692  0.525  0.35  1.11     0    4.2   2.2  2.0 5.30e+36 2.70e+36 8.79e+36 13819 6.18e+35 0.00e+00 1.80e+36 13821 1    AGN
141 J100509.1-074229 151.288260  -7.708225 0.20  1.330  1.062  0.41  1.17     0    4.3   1.1  2.0 2.47e+36 1.22e+36 4.12e+36 13817 9.51e+35 1.58e+35 2.05e+36 13820 2    AGN
142 J100513.8-074226 151.307915  -7.707322 0.24  0.675  0.385  0.33  1.12     0    4.4   1.9  2.6 4.09e+36 2.52e+36 6.05e+36 13821 4.37e+35 0.00e+00 1.50e+36 13817 2      F
143 J100508.1-074416 151.283822  -7.737928 0.45  1.850  0.579  0.52  1.29 13822    2.5   2.1  2.5 3.98e+36 2.37e+36 6.01e+36 13822 0.00e+00 0.00e+00 9.42e+35 13820 1      F
144 J100519.3-074221 151.330784  -7.705935 0.19  1.550  0.600  0.41  1.23     0    4.7   2.5  2.7 6.09e+36 3.84e+36 8.85e+36 14383 6.06e+35 0.00e+00 1.82e+36 13817 2      F
145 J100508.0-074216 151.283575  -7.704578 0.09  1.680  1.350  0.47  1.23     0   10.5   3.0  4.3 1.50e+37 1.15e+37 1.90e+37 14383 1.46e+36 0.00e+00 3.94e+36 14384 1     GC
146 J100512.0-074212 151.300396  -7.703566 0.15  1.009  0.763  0.36  1.14     0    5.1   3.6  2.0 8.43e+36 4.26e+36 1.41e+37 11268 0.00e+00 0.00e+00 1.16e+36 13822 1      F
147 J100509.8-074210 151.290948  -7.702811 0.17  1.389  1.130  0.41  1.18     0    4.8   1.4  2.4 3.80e+36 2.22e+36 5.80e+36 13822 2.81e+36 1.50e+36 4.47e+36 13820 1    AGN
148 J100511.1-074206 151.296424  -7.701697 0.19  1.226  0.966  0.39  1.16     0    4.4   3.0  2.4 6.77e+36 3.96e+36 1.03e+37 12095 8.50e+35 1.12e+35 1.97e+36 13821 3      F
149 J100516.5-074156 151.319091  -7.699040 0.17  1.343  0.418  0.39  1.20     0    4.8   3.7  2.1 8.53e+36 4.38e+36 1.41e+37  2040 0.00e+00 0.00e+00 1.14e+36 13822 1      F
150 J100519.4-074154 151.330890  -7.698503 0.19  1.815  0.541  0.48  1.31     0    4.4   2.3  2.5 1.25e+37 7.49e+36 1.88e+37 14419 2.31e+36 5.60e+35 4.97e+36 14384 2     GC
151 J100520.0-074154 151.333435  -7.698349 0.15  1.937  0.608  0.50  1.35     0    6.5   5.0  2.9 1.78e+37 1.17e+37 2.52e+37  2040 1.55e+36 3.76e+35 3.34e+36 13817 5      F
152 J100516.6-074153 151.319432  -7.698310 0.22  1.391  0.434  0.39  1.21     0    3.9   1.5  2.1 3.60e+36 1.86e+36 5.86e+36 14383 1.71e+35 0.00e+00 1.38e+36 13817 1      F
153 J100520.1-074143 151.333992  -7.695488 0.08  2.073  0.614  0.52  1.39     0   13.8  14.9  7.1 5.34e+37 4.59e+37 6.09e+37 13821 3.58e+36 1.81e+36 5.90e+36 14383 6     GC
154 J100519.8-074435 151.332836  -7.743085 0.30  2.082  1.691  0.55  1.42     0    2.9   1.2  1.8 2.87e+36 1.30e+36 4.97e+36 14383 9.45e+35 4.66e+34 2.12e+36 13820 2    AGN
155 J100515.6-074414 151.315220  -7.737492 0.24  1.213  0.876  0.39  1.18     0    3.6   1.2  2.0 2.67e+36 1.30e+36 4.45e+36 13821 6.26e+35 0.00e+00 1.78e+36 13822 1      F
156 J100509.4-074413 151.289277  -7.737056 0.29  1.574  0.448  0.46  1.24     0    2.8   1.3  2.0 2.70e+36 1.36e+36 4.41e+36 13817 0.00e+00 0.00e+00 1.00e+36 14383 1      F
157 J100510.7-074346 151.294868  -7.729681 0.18  1.029  0.313  0.38  1.15     0    4.7   1.9  2.6 4.08e+36 2.53e+36 5.97e+36 13817 0.00e+00 0.00e+00 1.06e+36 13822 1      F
158 J100514.3-074333 151.309979  -7.725891 0.27  0.454  0.310  0.33  1.12     0    5.1   2.0  2.9 5.13e+36 3.38e+36 7.23e+36 13817 1.17e+36 2.31e+35 2.47e+36 13822 1    AGN
159 J100509.3-074329 151.289071  -7.724777 0.31  1.188  0.581  0.40  1.16     0    2.4   1.2  1.9 2.46e+36 1.16e+36 4.16e+36 13821 4.82e+35 0.00e+00 1.52e+36 13817 1      F
160 J100513.1-074259 151.304798  -7.716592 0.22  0.227  0.183  0.32  1.10     0    3.1  12.7  3.8 1.74e+37 1.28e+37 2.28e+37 12095 0.00e+00 0.00e+00 6.88e+35 13817 1      F
161 J100517.4-074233 151.322702  -7.709236 0.22  1.036  0.370  0.35  1.16     0    3.3   1.8  2.2 2.67e+36 1.44e+36 4.25e+36 13820 0.00e+00 0.00e+00 7.48e+35 13821 0    AGN
162 J100515.2-074143 151.313660  -7.695538 0.18  1.422  0.624  0.40  1.21     0    4.7   2.9  2.4 6.79e+36 3.97e+36 1.04e+37 12095 1.19e+36 3.64e+35 2.35e+36 13820 2      F
163 J100512.5-074142 151.302376  -7.695159 0.32  1.445  0.976  0.41  1.20     0    4.3   2.2  3.0 4.95e+36 3.31e+36 6.93e+36 13820 8.27e+35 8.53e+34 1.94e+36 13822 1      F
164 J100507.7-074251 151.282287  -7.714339 0.46  1.553  1.111  0.45  1.20     0    3.0   2.6  1.9 4.74e+36 2.25e+36 8.09e+36 13819 0.00e+00 0.00e+00 8.97e+35 13820 0    AGN
165 J100459.4-074809 151.247563  -7.802633 0.13  6.194  1.751  2.89  5.55     0   44.1   3.0  8.2 2.77e+38 2.43e+38 3.12e+38  2040 9.12e+37 7.86e+37 1.04e+38 12095 2    AGN
166 J100450.7-074725 151.211381  -7.790440 0.20  7.185  2.344  3.62  7.03     0   25.2   2.9 11.4 1.88e+38 1.72e+38 2.05e+38 13822 6.48e+37 4.74e+37 8.43e+37 11268 2    AGN
167 J100524.1-074710 151.350694  -7.786359 0.14  4.793  3.735  1.65  3.36     0   15.7   1.8  6.5 2.12e+38 1.79e+38 2.48e+38  2040 1.14e+38 9.85e+37 1.31e+38 14384 2    AGN
168 J100506.5-074707 151.277479  -7.785365 0.13  4.401  1.516  1.59  3.22     0   14.5   2.3  3.9 4.20e+37 3.13e+37 5.42e+37 11268 1.86e+37 1.09e+37 2.85e+37 14419 2    AGN
169 J100508.1-074705 151.284019  -7.784733 0.14  4.219  1.614  1.49  3.05     0   11.0   3.0  3.3 3.22e+37 2.26e+37 4.37e+37  2040 1.09e+37 7.48e+36 1.47e+37 13821 7    AGN
170 J100507.2-074659 151.280015  -7.783307 0.14  4.227  1.495  1.51  3.06     0   11.8   3.8  3.2 2.99e+37 2.04e+37 4.13e+37 14419 6.04e+36 2.81e+36 1.00e+37 14383 2    AGN
171 J100516.7-074646 151.319939  -7.779643 0.10  3.732  2.448  1.24  2.58     0   22.3   1.6  5.2 7.45e+37 6.01e+37 9.06e+37 14419 4.52e+37 3.80e+37 5.30e+37 14383 2     GC
172 J100505.2-074637 151.271669  -7.777144 0.10  4.127  1.229  1.46  2.97     0   24.8   2.3  7.4 8.45e+37 7.30e+37 9.60e+37 13819 3.73e+37 3.00e+37 4.54e+37 12095 1    AGN
173 J100500.0-074606 151.250220  -7.768375 0.11  4.555  1.371  1.68  3.37     0   27.9   1.4 11.4 1.00e+38 9.15e+37 1.09e+38 13822 7.15e+37 5.61e+37 8.89e+37 14419 6    AGN
174 J100516.5-074601 151.318989  -7.766998 0.11  2.978  1.991  0.86  1.92     0   11.9   4.2  4.5 2.23e+37 1.73e+37 2.79e+37 14383 0.00e+00 0.00e+00 2.65e+36  2040 2    AGN
175 J100515.4-074557 151.314258  -7.765976 0.10  2.868  1.802  0.81  1.83     0   13.1   3.8  3.8 3.30e+37 2.44e+37 4.32e+37 11268 8.68e+36 5.24e+36 1.29e+37 12095 2    AGN
176 J100513.4-074556 151.306097  -7.765687 0.18  2.829  1.538  0.79  1.80     0    5.7   1.9  2.7 6.24e+36 3.97e+36 8.93e+36 13822 3.33e+36 1.69e+36 5.34e+36 13820 1    AGN
177 J100514.1-074544 151.309068  -7.762350 0.06  2.627  1.515  0.73  1.69     0   41.4   1.4 10.0 1.97e+38 1.78e+38 2.17e+38 14384 1.37e+38 1.19e+38 1.56e+38 11268 6    AGN
178 J100508.9-074543 151.287099  -7.762080 0.08  2.893  0.972  0.83  1.85     0   24.8   2.6 10.4 1.28e+38 1.16e+38 1.40e+38 14383 4.85e+37 3.94e+37 5.85e+37 13819 2    AGN
179 J100510.9-074533 151.295447  -7.759294 0.18  2.556  1.040  0.72  1.65     0    6.2  19.8  4.6 4.83e+37 3.77e+37 6.03e+37 11268 4.25e+35 0.00e+00 1.65e+36 13820 1 F,BH,T
180 J100508.0-074533 151.283358  -7.759361 0.08  2.854  0.860  0.81  1.81     0   27.9   1.8  7.3 9.83e+37 8.47e+37 1.13e+38 14384 5.44e+37 4.38e+37 6.63e+37  2040 1      F
181 J100510.0-074529 151.291894  -7.758287 0.15  2.569  0.936  0.72  1.66     0    7.9 126.9  8.7 1.71e+38 1.51e+38 1.90e+38  2040 0.00e+00 0.00e+00 6.72e+35 13820 3 F,BH,T
182 J100518.2-074528 151.326152  -7.758008 0.13  2.600  1.936  0.72  1.68     0    8.7   2.3  2.9 1.51e+37 9.90e+36 2.15e+37 14384 6.66e+36 4.35e+36 9.43e+36 13821 1    AGN
183 J100510.3-074526 151.292939  -7.757438 0.14  2.499  0.929  0.70  1.63     0    9.0   2.6  3.4 1.60e+37 1.13e+37 2.17e+37 13819 6.11e+36 3.20e+36 9.83e+36 12095 2     GC
184 J100510.2-074523 151.292754  -7.756469 0.23  2.449  0.895  0.68  1.60     0    4.6   2.0  2.8 5.35e+36 3.43e+36 7.65e+36 13817 7.34e+35 0.00e+00 2.06e+36 13822 0    AGN
185 J100523.2-074518 151.346693  -7.755263 0.18  3.182  2.588  0.94  2.06     0    7.5   3.1  2.2 1.38e+37 7.58e+36 2.18e+37 14419 4.42e+36 2.25e+36 6.98e+36 13817 1    AGN
186 J100513.0-074509 151.304311  -7.752647 0.22  2.057  1.045  0.57  1.41     0    4.2   1.9  2.8 5.55e+36 3.59e+36 7.89e+36 13822 1.66e+36 5.56e+35 3.10e+36 13820 2    AGN
187 J100511.9-074508 151.299997  -7.752391 0.09  2.085  0.921  0.58  1.42     0   11.3   3.0  3.9 1.90e+37 1.41e+37 2.46e+37 12095 1.63e+36 0.00e+00 4.77e+36  2040 1     GC
188 J100511.4-074459 151.297563  -7.749822 0.07  1.976  0.780  0.55  1.37     0   20.0   2.4  4.8 6.41e+37 5.08e+37 7.91e+37 14384 2.72e+37 1.98e+37 3.58e+37  2040 2     GC
189 J100508.2-074459 151.284387  -7.749810 0.06  2.344  0.654  0.66  1.55     0   37.2   1.6 15.0 1.89e+38 1.77e+38 2.02e+38 13821 1.20e+38 1.04e+38 1.37e+38  2040 5    AGN
190 J100505.9-074451 151.274706  -7.747760 0.18  2.645  0.790  0.75  1.69     0    5.4   2.9  3.3 8.17e+36 5.68e+36 1.11e+37 13822 4.36e+35 0.00e+00 1.86e+36 13817 0      F
191 J100510.3-074449 151.293312  -7.747068 0.07  1.921  0.624  0.54  1.34     0   17.5   1.8  8.8 4.53e+37 4.02e+37 5.05e+37 13820 2.56e+37 2.16e+37 3.01e+37 13821 2      F
192 J100509.8-074444 151.290980  -7.745777 0.05  1.922  0.570  0.54  1.34     0   39.0   1.4 17.8 1.83e+38 1.73e+38 1.93e+38 13820 1.29e+38 1.14e+38 1.43e+38 14383 2     GC
193 J100508.7-074443 151.286453  -7.745510 0.28  2.064  0.571  0.58  1.41     0    2.9  30.1  4.4 3.99e+37 3.08e+37 5.03e+37  2040 0.00e+00 0.00e+00 6.61e+35 13820 1 F,BH,T
194 J100450.7-074441 151.211610  -7.744980 0.13  5.949  3.063  2.68  5.29     0   39.7   2.3 12.4 4.08e+38 3.75e+38 4.41e+38 11268 1.76e+38 1.65e+38 1.87e+38 13820 0    AGN
195 J100506.5-074440 151.277432  -7.744679 0.15  2.402  0.727  0.67  1.57     0    7.4   3.6  3.2 1.65e+37 1.14e+37 2.26e+37 12095 4.62e+36 2.56e+36 7.18e+36 13821 2      F
196 J100504.5-074440 151.269138  -7.744553 0.10  2.790  0.970  0.79  1.76     0   13.7   3.0  3.5 3.08e+37 2.19e+37 4.13e+37 14384 1.03e+37 6.45e+36 1.50e+37 13819 2      F
197 J100502.3-074437 151.259694  -7.743625 0.07  3.244  1.304  1.00  2.14     0   33.6   1.9  7.8 1.37e+38 1.19e+38 1.55e+38  2040 7.08e+37 6.09e+37 8.08e+37 12095 1    AGN
198 J100506.7-074433 151.278252  -7.742774 0.08  2.291  0.711  0.64  1.51     0   20.2  33.8 13.3 1.17e+38 1.08e+38 1.26e+38 13820 3.46e+36 1.74e+36 5.62e+36 13817 1 F,BH,T
199 J100530.8-074431 151.378692  -7.742112 0.13  4.431  3.391  1.54  3.12     0   14.1   2.4  3.3 5.17e+37 3.61e+37 7.02e+37 14419 2.12e+37 1.43e+37 2.93e+37 12095 3     GC
200 J100506.0-074428 151.275339  -7.741130 0.06  2.369  0.808  0.66  1.55     0   69.2   1.4 15.7 5.71e+38 5.34e+38 6.08e+38 14419 4.11e+38 3.94e+38 4.29e+38 13822 0     GC
201 J100504.4-074419 151.268694  -7.738844 0.13  2.637  1.063  0.74  1.68     0    9.7   2.7  2.7 1.61e+37 1.01e+37 2.36e+37 14419 3.25e+36 9.89e+35 6.28e+36 12095 1    AGN
202 J100503.9-074419 151.266574  -7.738854 0.10  2.750  1.138  0.78  1.74     0   11.4   2.6  3.6 1.95e+37 1.40e+37 2.58e+37 14384 7.38e+36 4.20e+36 1.14e+37 12095 5    AGN
203 J100504.5-074409 151.269038  -7.735887 0.07  2.542  1.102  0.71  1.63     0   24.8   1.8 11.1 8.20e+37 7.47e+37 8.95e+37 13820 4.58e+37 3.75e+37 5.51e+37 14384 2    AGN
204 J100522.2-074401 151.342582  -7.733729 0.08  2.246  1.766  0.59  1.48     0   15.4   2.1  4.0 3.46e+37 2.60e+37 4.47e+37  2040 1.66e+37 1.21e+37 2.19e+37 12095 6    AGN
205 J100501.9-074353 151.258298  -7.731520 0.28  3.058  1.596  0.90  1.96     0    4.2   3.2  2.0 1.01e+37 5.15e+36 1.66e+37 14419 5.62e+35 0.00e+00 2.13e+36 13822 2    AGN
206 J100525.4-074338 151.355841  -7.727453 0.07  2.891  2.090  0.78  1.81     0   28.7   3.1 10.3 1.78e+38 1.61e+38 1.96e+38 13817 5.73e+37 4.39e+37 7.26e+37 12095 6    AGN
207 J100521.7-074338 151.340713  -7.727304 0.08  2.011  1.505  0.51  1.37     0   13.3   2.4  4.3 2.55e+37 1.96e+37 3.23e+37 14384 1.05e+37 5.99e+36 1.65e+37 14419 2    AGN
208 J100524.0-074337 151.350270  -7.727084 0.08  2.562  1.865  0.68  1.64     0   17.9   2.7 10.3 9.55e+37 8.62e+37 1.05e+38 14383 3.49e+37 2.63e+37 4.50e+37  2040 1    AGN
209 J100501.0-074325 151.254224  -7.723857 0.08  3.216  1.938  0.98  2.09     0   24.3   2.1  9.4 8.89e+37 7.94e+37 9.84e+37 14383 4.21e+37 3.65e+37 4.78e+37 13822 1    AGN
210 J100502.7-074320 151.261283  -7.722464 0.10  2.790  1.702  0.79  1.75     0   11.7   4.7  3.5 2.55e+37 1.82e+37 3.43e+37 14419 4.01e+35 0.00e+00 3.13e+36 12095 0    AGN
211 J100520.4-074317 151.335021  -7.721544 0.14  1.613  1.122  0.43  1.26     0    6.6   4.2  2.4 1.10e+37 6.32e+36 1.71e+37  2040 1.09e+36 1.64e+35 2.38e+36 13822 1    AGN
212 J100527.3-074316 151.364160  -7.721148 0.07  3.340  2.234  0.98  2.16     0   57.7   1.4 14.2 4.85e+38 4.51e+38 5.20e+38  2040 3.37e+38 3.20e+38 3.54e+38 13817 2     GC
213 J100507.1-074309 151.279755  -7.719225 0.11  1.683  1.074  0.48  1.24     0    8.6   5.4  3.5 1.52e+37 1.08e+37 2.04e+37 13819 2.80e+36 1.54e+36 4.39e+36 13820 2     GC
214 J100505.6-074302 151.273479  -7.717311 0.10  2.057  1.368  0.56  1.36     0   10.5   3.0  5.1 1.66e+37 1.33e+37 2.02e+37 13822 0.00e+00 0.00e+00 2.75e+36  2040 2     GC
215 J100509.2-074301 151.288539  -7.717029 0.25  1.164  0.795  0.40  1.15     0    2.2   1.6  1.9 2.46e+36 1.13e+36 4.14e+36 13817 0.00e+00 0.00e+00 7.57e+35 13822 1      F
216 J100522.2-074219 151.342508  -7.705494 0.12  2.194  1.017  0.55  1.45     0    8.0   5.7  3.6 2.13e+37 1.54e+37 2.83e+37 12095 2.06e+36 7.36e+35 3.93e+36 14383 2    AGN
217 J100500.3-074206 151.251391  -7.701818 0.11  3.516  2.657  1.12  2.35     0   13.2   2.3  3.9 2.65e+37 1.98e+37 3.41e+37 14384 1.14e+37 8.64e+36 1.46e+37 13820 6    AGN
218 J100527.2-074204 151.363654  -7.701358 0.07  3.464  1.722  1.03  2.25     0   52.6   6.2 14.9 5.39e+38 5.03e+38 5.76e+38  2040 8.65e+37 7.44e+37 9.96e+37 12095 2    AGN
219 J100522.1-074204 151.342490  -7.701295 0.09  2.295  0.938  0.58  1.50     0   12.4   4.9  3.8 3.10e+37 2.29e+37 4.04e+37 14419 2.51e+36 4.40e+35 5.64e+36 12095 6     GC
220 J100501.3-074144 151.255471  -7.695766 0.10  3.413  2.681  1.06  2.24     0   16.5   1.9  7.0 3.63e+37 3.11e+37 4.16e+37 13821 1.95e+37 1.29e+37 2.76e+37  2040 5    AGN
221 J100459.2-074145 151.246897  -7.695936 0.16  3.881  3.002  1.30  2.69     0    8.6   1.8  4.0 1.51e+37 1.13e+37 1.93e+37 13822 8.61e+36 4.71e+36 1.34e+37 12095 5    AGN
222 J100505.7-074141 151.273750  -7.694839 0.08  2.487  2.019  0.68  1.57     0   15.2   2.9  4.3 3.88e+37 2.97e+37 4.93e+37  2040 1.34e+37 1.04e+37 1.67e+37 13822 2    AGN
223 J100521.5-074139 151.339709  -7.694426 0.07  2.375  0.764  0.60  1.54     0   21.6   1.8  6.5 5.95e+37 5.03e+37 6.95e+37 14384 3.22e+37 2.51e+37 4.03e+37 12095 6     GC
224 J100513.9-074123 151.308178  -7.689732 0.11  1.730  0.973  0.45  1.26     0    7.5   3.8  2.9 1.71e+37 1.13e+37 2.43e+37 14419 3.41e+36 1.67e+36 5.69e+36 14383 3    AGN
225 J100511.7-074113 151.298785  -7.687157 0.13  1.964  1.365  0.50  1.32     0    6.9   3.4  2.4 1.09e+37 6.28e+36 1.68e+37 14419 3.20e+36 1.72e+36 5.10e+36 13822 1    AGN
226 J100522.8-074105 151.345288  -7.684957 0.14  2.995  0.882  0.81  1.86     0    8.4   2.5  2.9 1.75e+37 1.14e+37 2.50e+37 14419 6.94e+36 4.62e+36 9.72e+36 13820 2     GC
227 J100508.9-074050 151.287214  -7.680746 0.16  2.586  1.979  0.69  1.62     0    6.2   2.9  3.1 1.01e+37 6.89e+36 1.40e+37 14383 0.00e+00 0.00e+00 1.77e+36 14384 1    AGN
228 J100507.1-074050 151.279940  -7.680830 0.09  2.814  2.237  0.77  1.75     0   13.9   4.4  3.9 3.35e+37 2.50e+37 4.34e+37 14419 7.63e+36 4.37e+36 1.17e+37 12095 6    AGN
229 J100519.9-074047 151.333226  -7.679817 0.13  2.765  0.809  0.73  1.74     0    9.6   2.3  3.4 1.60e+37 1.13e+37 2.17e+37 14384 7.05e+36 3.63e+36 1.16e+37 13819 2     GC
230 J100506.3-074042 151.276420  -7.678358 0.10  3.059  2.444  0.86  1.90     0   12.2   2.2  3.2 2.37e+37 1.63e+37 3.25e+37  2040 1.06e+37 6.56e+36 1.55e+37 13819 1    AGN
231 J100515.5-074039 151.314865  -7.677748 0.22  2.483  1.187  0.66  1.60     0    3.9   3.3  2.4 1.25e+37 7.30e+36 1.91e+37  2040 1.44e+36 5.43e+34 3.35e+36 13821 2    AGN
232 J100523.4-074025 151.347717  -7.673865 0.10  3.572  0.988  1.08  2.35     0   15.3   4.6  7.0 4.66e+37 3.99e+37 5.33e+37 13822 1.02e+37 5.93e+36 1.56e+37 12095 1      F
233 J100505.6-074015 151.273589  -7.670974 0.10  3.515  2.785  1.08  2.31     0   18.0   3.4  7.6 8.53e+37 7.41e+37 9.66e+37 12095 2.49e+37 2.09e+37 2.93e+37 13820 2    AGN
234 J100512.1-074014 151.300459  -7.670750 0.19  2.905  1.861  0.78  1.80     0    6.1   1.6  2.9 6.14e+36 3.99e+36 8.69e+36 13822 2.83e+36 1.29e+36 4.81e+36 13817 3    AGN
235 J100511.2-074011 151.296670  -7.669958 0.08  2.994  2.012  0.82  1.85     0   20.7   2.7  8.8 5.56e+37 4.93e+37 6.20e+37 13822 2.03e+37 1.33e+37 2.88e+37 11268 1    AGN
236 J100504.5-074008 151.269161  -7.669135 0.11  3.761  3.004  1.21  2.55     0   15.5   7.2  7.3 5.45e+37 4.70e+37 6.20e+37 14383 1.39e+36 0.00e+00 5.15e+36 13819 1    AGN
237 J100526.1-073959 151.358945  -7.666657 0.11  4.343  1.223  1.49  3.08     0   20.9   3.0  6.9 8.91e+37 7.61e+37 1.03e+38 12095 2.98e+37 2.06e+37 4.05e+37  2040 0    AGN
238 J100525.4-073942 151.355904  -7.661702 0.13  4.443  1.227  1.54  3.17     0   13.5   2.9  3.7 3.45e+37 2.51e+37 4.54e+37 14419 5.56e+36 6.78e+35 1.16e+37  2040 1    AGN
239 J100519.0-073827 151.329460  -7.641088 0.11  4.820  2.038  1.75  3.54     0   25.1   1.6  5.7 1.06e+38 8.75e+37 1.27e+38 11268 6.59e+37 5.30e+37 8.02e+37  2040 2    AGN
240 J100534.6-073817 151.394170  -7.638115 0.17  7.037  2.042  3.38  6.46     0   29.9   2.1  8.4 2.94e+38 2.59e+38 3.30e+38  2040 1.41e+38 1.29e+38 1.52e+38 13820 6    AGN
241 J100543.9-073721 151.433309  -7.622604 0.26  9.414  3.020  5.72 10.71     0   39.3   1.5 19.3 3.62e+38 3.43e+38 3.81e+38 13820 2.39e+38 1.91e+38 2.91e+38  2040 0    AGN
242 J100541.7-073620 151.423879  -7.605710 0.27  9.659  2.759  6.01 11.26     0   54.2   1.3 22.3 6.65e+38 6.36e+38 6.96e+38 13822 5.13e+38 4.63e+38 5.64e+38  2040 1    AGN
243 J100556.1-075616 151.484052  -7.937915 1.55 16.812 13.454 17.88 32.89     0   25.7   1.3 19.6 8.82e+38 8.37e+38 9.28e+38 13822 6.71e+38 6.31e+38 7.12e+38 13817 0    AGN
244 J100511.1-075201 151.296442  -7.866974 0.93  8.931  4.684  5.09  9.48     0    4.5   2.2  2.7 4.18e+37 2.62e+37 5.96e+37 14419 3.07e+36 0.00e+00 1.27e+37  2040 2    AGN
245 J100458.2-075132 151.242523  -7.859061 0.26  9.286  3.171  5.68 10.61     0   43.5   2.4 22.9 8.33e+38 7.97e+38 8.70e+38 13822 3.52e+38 3.15e+38 3.89e+38  2040 1    AGN
246 J100455.1-074939 151.229809  -7.827772 0.26  8.035  2.273  4.55  8.56     0   18.8   2.1  4.8 1.24e+38 9.80e+37 1.53e+38 11268 5.82e+37 4.25e+37 7.63e+37  2040 6    AGN
247 J100522.0-074930 151.342023  -7.825212 0.34  6.710  4.718  3.07  5.92     0   10.1   1.8  5.5 1.01e+38 8.26e+37 1.21e+38 14419 5.61e+37 4.47e+37 6.89e+37 14384 2    AGN
248 J100536.6-074905 151.402660  -7.818154 0.33  8.206  6.645  4.65  8.62     0   12.3   1.4 10.5 3.28e+38 2.97e+38 3.59e+38 12095 2.39e+38 2.02e+38 2.79e+38 11268 1    AGN
249 J100534.5-074838 151.394107  -7.810741 0.26  7.534  6.095  3.99  7.35     0   16.5   1.3 14.0 5.44e+38 5.05e+38 5.83e+38 12095 4.12e+38 3.65e+38 4.59e+38 11268 0    AGN
250 J100443.9-074752 151.183092  -7.797863 0.27  8.822  3.162  5.36 10.28     0   26.3   1.7 12.9 1.92e+38 1.77e+38 2.07e+38 13820 1.13e+38 9.44e+37 1.33e+38 12095 2    AGN
251 J100522.3-074734 151.343108  -7.792849 0.30  4.920  3.680  1.71  3.46     0    7.3   3.1  3.5 6.63e+37 4.76e+37 8.84e+37  2040 2.17e+37 1.47e+37 2.99e+37 14384 0    AGN
252 J100506.0-074708 151.275091  -7.785687 0.22  4.478  1.491  1.63  3.30     0    7.7  10.1  4.2 5.21e+37 3.97e+37 6.65e+37  2040 5.14e+36 2.71e+36 7.94e+36 13820 1    AGN
253 J100502.9-074642 151.262113  -7.778594 0.15  4.520  1.259  1.66  3.34     0   10.8   4.7  4.0 4.27e+37 3.21e+37 5.49e+37 11268 2.54e+36 6.69e+34 7.12e+36  2040 6    AGN
254 J100504.9-074643 151.270423  -7.778716 0.25  4.246  1.261  1.51  3.09     0    6.4   4.0  2.8 1.69e+37 1.08e+37 2.42e+37 14384 4.35e+35 0.00e+00 2.54e+36 13820 2    AGN
255 J100456.7-074641 151.236652  -7.778304 0.19  5.555  1.697  2.37  4.69     0    9.3   2.8  4.9 2.41e+37 1.91e+37 2.94e+37 13821 3.72e+36 4.91e+34 8.00e+36 13819 2    AGN
256 J100529.9-074633 151.374805  -7.776033 0.18  5.257  4.283  1.92  3.86     0   12.4   1.3  9.3 1.28e+38 1.14e+38 1.42e+38 14383 9.66e+37 8.13e+37 1.13e+38 14384 1    AGN
257 J100506.7-074625 151.278039  -7.773810 0.26  3.764  1.193  1.27  2.64     0    5.1   4.7  3.3 1.66e+37 1.15e+37 2.24e+37 12095 1.38e+36 0.00e+00 3.13e+36 13821 2    AGN
258 J100452.8-074610 151.220348  -7.769514 0.17  6.044  2.281  2.75  5.40     0   17.1   2.1  4.4 6.33e+37 4.87e+37 7.97e+37  2040 3.04e+37 1.95e+37 4.28e+37 11268 1    AGN
259 J100530.6-074607 151.377602  -7.768773 0.16  5.116  4.160  1.85  3.70     0   14.2   1.4 10.9 2.36e+38 2.14e+38 2.58e+38 14383 1.74e+38 1.49e+38 2.01e+38 14384 1    AGN
260 J100524.0-074609 151.350138  -7.769346 0.22  3.942  3.164  1.33  2.74     0    6.9   2.7  4.0 1.52e+37 1.14e+37 1.95e+37 13817 5.67e+36 2.87e+36 8.98e+36 13822 2    AGN
261 J100507.0-074558 151.279477  -7.766129 0.27  3.321  1.004  1.05  2.24     0    3.9   2.1  2.7 6.23e+36 3.90e+36 8.96e+36 13822 0.00e+00 0.00e+00 1.49e+36 13821 1    AGN
262 J100450.3-074553 151.209849  -7.764785 0.22  6.463  2.727  3.07  6.01     0   10.3   2.1  5.4 3.25e+37 2.65e+37 3.88e+37 13821 1.25e+37 5.69e+36 2.01e+37 13819 6    AGN
263 J100446.3-074545 151.193218  -7.762634 0.19  7.321  3.377  3.76  7.34     0   29.5   1.7 15.8 3.39e+38 3.17e+38 3.60e+38 13821 2.02e+38 1.73e+38 2.31e+38 13817 0    AGN
264 J100516.8-074541 151.320226  -7.761571 0.28  2.680  1.851  0.74  1.72     0    4.1   1.6  2.6 5.55e+36 3.39e+36 8.13e+36 13822 2.26e+36 8.86e+35 4.02e+36 13817 6    AGN
265 J100501.7-074523 151.257397  -7.756512 0.32  3.775  1.226  1.28  2.65     0    3.7   2.5  2.2 8.91e+36 4.84e+36 1.38e+37 12095 0.00e+00 0.00e+00 1.80e+36 13817 2    AGN
266 J100503.4-074521 151.264502  -7.755977 0.26  3.427  1.033  1.11  2.34     0    4.3   1.5  2.6 5.20e+36 3.21e+36 7.56e+36 13820 1.60e+36 1.97e+35 3.29e+36 13817 0    AGN
267 J100526.6-074517 151.361122  -7.754790 0.21  3.831  3.109  1.26  2.63     0    7.1   2.0  2.7 1.33e+37 8.42e+36 1.92e+37 13819 6.47e+36 3.47e+36 9.96e+36 13817 6    AGN
268 J100514.4-074515 151.310137  -7.754318 0.20  2.148  1.276  0.59  1.46     0    4.8   4.9  2.1 1.02e+37 5.44e+36 1.64e+37 11268 0.00e+00 0.00e+00 1.05e+36 13822 1    AGN
269 J100515.7-074459 151.315603  -7.749826 0.27  1.928  1.302  0.53  1.36     0    3.2   1.5  2.2 3.21e+36 1.73e+36 5.04e+36 13817 0.00e+00 0.00e+00 1.09e+36 13822 1    AGN
270 J100512.6-074453 151.302576  -7.748267 0.27  1.811  0.850  0.51  1.30     0    3.0   2.3  2.4 4.20e+36 2.48e+36 6.33e+36 13822 0.00e+00 0.00e+00 9.07e+35 13820 4      F
271 J100455.0-074453 151.229433  -7.748187 0.36  5.001  2.323  1.92  3.86     0    4.3   2.2  2.2 1.12e+37 6.11e+36 1.71e+37 12095 3.26e+36 1.02e+36 5.80e+36 13820 3    AGN
272 J100508.8-074446 151.287012  -7.746355 0.25  2.084  0.582  0.58  1.42     0    2.9   1.7  2.2 3.59e+36 1.96e+36 5.62e+36 13822 7.60e+35 0.00e+00 1.82e+36 13820 1      F
273 J100529.3-074445 151.372134  -7.746091 0.21  4.153  3.259  1.41  2.89     0    7.0   2.2  2.8 2.00e+37 1.28e+37 2.88e+37 12095 6.19e+36 2.59e+36 1.08e+37 14383 3    AGN
274 J100452.9-074400 151.220578  -7.733516 0.23  5.277  2.991  2.13  4.27     0    8.2   2.2  2.6 2.26e+37 1.38e+37 3.30e+37 11268 7.38e+36 3.06e+36 1.26e+37 13819 1    AGN
275 J100526.4-074352 151.360321  -7.731373 0.33  3.201  2.374  0.92  2.03     0    3.8   1.5  2.2 5.23e+36 2.84e+36 8.21e+36 13821 1.17e+36 0.00e+00 2.90e+36 13820 3    AGN
276 J100529.9-074347 151.374922  -7.729879 0.27  4.033  2.892  1.34  2.78     0    5.6   2.6  3.5 1.37e+37 9.75e+36 1.82e+37 13822 3.07e+36 8.94e+35 5.75e+36 13821 1    AGN
277 J100520.4-074345 151.335207  -7.729399 0.22  1.740  1.356  0.46  1.29     0    4.2   1.5  2.5 4.32e+36 2.61e+36 6.42e+36 13821 2.13e+36 1.00e+36 3.61e+36 13820 2    AGN
278 J100531.0-074327 151.379544  -7.724368 0.18  4.265  2.916  1.47  2.99     0    9.0   2.3  4.5 2.15e+37 1.68e+37 2.68e+37 13822 4.93e+36 1.35e+36 9.53e+36 12095 2    AGN
279 J100457.4-074304 151.239465  -7.717979 0.13  4.078  2.662  1.41  2.90     0   10.9   2.6  5.5 2.19e+37 1.79e+37 2.63e+37 13817 2.98e+36 2.13e+35 7.11e+36  2040 2    AGN
280 J100457.8-074238 151.241157  -7.710684 0.21  4.005  2.796  1.37  2.83     0    6.9   3.2  2.8 1.48e+37 9.57e+36 2.09e+37 14383 4.65e+36 2.40e+36 7.31e+36 13817 2    AGN
281 J100503.0-074233 151.262589  -7.709240 0.27  2.760  2.013  0.78  1.73     0    3.7   1.6  2.3 4.41e+36 2.52e+36 6.71e+36 13821 1.13e+36 4.23e+34 2.54e+36 13822 2    AGN
282 J100509.5-074300 151.289717  -7.716784 0.47  1.095  0.756  0.39  1.18 14384    2.6   5.8  2.6 8.64e+36 5.34e+36 1.28e+37 14384 0.00e+00 0.00e+00 7.48e+35 13821 1      F
283 J100541.2-074159 151.421947  -7.699768 0.18  6.865  3.911  3.25  6.14     0   25.6   4.1 12.7 3.58e+38 3.30e+38 3.87e+38 12095 8.71e+37 7.23e+37 1.03e+38 13819 2    AGN
284 J100529.0-074155 151.371063  -7.698639 0.26  3.933  1.943  1.28  2.68     0    5.4   1.7  2.8 9.68e+36 6.21e+36 1.38e+37 14383 5.78e+36 3.32e+36 8.76e+36 13817 1    AGN
285 J100520.8-074140 151.336770  -7.694492 0.23  2.237  0.683  0.56  1.46     0    4.2   1.9  2.5 5.41e+36 3.27e+36 8.09e+36 14383 5.76e+35 0.00e+00 1.98e+36 13817 1     GC
286 J100536.6-074127 151.402604  -7.690913 0.18  5.862  2.965  2.45  4.73     0   12.7   1.8  7.0 5.88e+37 5.03e+37 6.73e+37 13820 3.24e+37 2.23e+37 4.40e+37 12095 2    AGN
287 J100529.8-074121 151.374169  -7.689254 0.20  4.307  1.869  1.48  3.03     0    7.6   3.2  2.6 2.27e+37 1.40e+37 3.34e+37 11268 5.71e+36 2.76e+36 9.27e+36 13821 1    AGN
288 J100507.7-074107 151.282238  -7.685324 0.15  2.517  2.008  0.67  1.58     0    6.0   2.3  2.5 7.96e+36 4.78e+36 1.19e+37 12095 2.08e+36 7.33e+35 3.82e+36 13822 1      G
289 J100527.4-074101 151.364534  -7.683882 0.26  3.951  1.444  1.28  2.70     0    6.1   2.0  3.5 1.27e+37 9.06e+36 1.68e+37 13822 4.60e+36 2.05e+36 7.78e+36 14383 1    AGN
290 J100504.3-074017 151.268262  -7.671511 0.15  3.684  2.961  1.17  2.48     0    8.2   3.8  3.1 1.84e+37 1.25e+37 2.53e+37 12095 3.06e+36 1.03e+36 5.45e+36 13820 2      G
291 J100518.6-074001 151.327795  -7.667048 0.17  3.307  1.236  0.95  2.10     0    6.9   2.2  3.3 1.01e+37 7.10e+36 1.37e+37 13821 4.66e+36 2.52e+36 7.28e+36 13817 2    AGN
292 J100503.5-073948 151.264885  -7.663369 0.36  4.190  3.346  1.45  2.98     0    3.9   2.2  2.1 1.19e+37 6.15e+36 1.92e+37 12095 0.00e+00 0.00e+00 2.71e+36 13822 1    AGN
293 J100519.6-073930 151.331739  -7.658396 0.25  3.875  1.432  1.24  2.63     0    5.2   2.7  3.9 1.33e+37 9.88e+36 1.73e+37 13817 2.46e+36 4.45e+35 4.92e+36 14383 2    AGN
294 J100512.0-073930 151.300294  -7.658347 0.26  3.643  2.285  1.14  2.43     0    4.6   1.4  2.2 6.82e+36 3.72e+36 1.06e+37 13822 3.10e+36 1.25e+36 5.51e+36 13817 3    AGN
295 J100517.3-073920 151.322446  -7.655567 0.23  3.876  1.730  1.25  2.64     0    5.7   2.9  2.5 1.30e+37 7.79e+36 1.93e+37 13819 1.86e+36 0.00e+00 4.10e+36 14383 1    AGN
296 J100534.7-073902 151.394738  -7.650699 0.19  6.569  2.081  3.01  5.78     0   16.7   1.9  4.7 8.48e+37 6.67e+37 1.05e+38 11268 4.50e+37 3.78e+37 5.28e+37 13821 6    AGN
297 J100516.1-073901 151.317124  -7.650434 0.21  4.124  2.044  1.38  2.87     0    6.5   1.9  3.3 1.17e+37 8.17e+36 1.58e+37 13822 4.92e+36 2.43e+36 7.95e+36 13817 1    AGN
298 J100505.5-073901 151.273115  -7.650278 0.37  4.594  3.478  1.78  3.56     0    4.7   2.7  3.3 2.02e+37 1.41e+37 2.72e+37 14384 0.00e+00 0.00e+00 3.80e+36  2040 1    AGN
299 J100514.7-073857 151.311488  -7.649408 0.20  4.155  2.241  1.40  2.91     0    7.2   3.3  2.7 1.71e+37 1.08e+37 2.45e+37 13819 5.10e+36 2.57e+36 8.24e+36 13821 4     GC
300 J100507.1-073757 151.279920  -7.632746 0.15  5.414  3.824  2.37  4.66     0   17.5   3.1 10.3 1.76e+38 1.59e+38 1.93e+38 14384 5.73e+37 4.45e+37 7.18e+37  2040 2    AGN
301 J100458.8-073754 151.245377  -7.631743 0.19  6.405  5.074  3.08  5.90     0   16.3   1.2 11.9 1.80e+38 1.65e+38 1.95e+38 14383 1.55e+38 1.33e+38 1.78e+38 14419 1    AGN
302 J100520.7-073730 151.336634  -7.625088 0.18  5.861  2.395  2.48  4.87     0   12.4   3.5  4.4 4.60e+37 3.55e+37 5.78e+37 12095 1.33e+37 6.88e+36 2.11e+37 13819 6    AGN
303 J100535.9-073705 151.399873  -7.618185 0.25  8.130  2.257  4.37  8.27     0   17.7   3.0  8.5 9.19e+37 8.11e+37 1.03e+38 13817 1.98e+37 6.14e+36 3.53e+37  2040 1    AGN
304 J100423.7-073544 151.098966  -7.595622 4.57 14.457 11.641 12.49 23.85     0    4.4   1.0  4.4 1.87e+38 1.45e+38 2.32e+38  2040 1.87e+38 1.45e+38 2.32e+38  2040 1    AGN
305 J100504.1-073432 151.267432  -7.575642 0.28  8.909  6.157  5.45 10.34     0   23.8   1.2 13.6 4.82e+38 4.46e+38 5.18e+38 14384 4.18e+38 3.92e+38 4.44e+38 14383 0    AGN
306 J100520.6-075525 151.335874  -7.923845 0.66 12.427  7.831  9.68 18.02     0   19.0   1.5  9.5 3.57e+38 3.20e+38 3.95e+38 14384 2.37e+38 2.02e+38 2.73e+38 12095 1    AGN
307 J100438.2-075313 151.159241  -7.887071 0.66 13.434  3.715 11.41 21.78     0   52.1   1.9 25.0 9.25e+38 8.88e+38 9.63e+38 13817 4.82e+38 4.36e+38 5.28e+38 12095 6    AGN
308 J100525.2-075149 151.355172  -7.863619 0.35  9.143  6.448  5.55 10.34     0   18.3   1.2  6.7 2.36e+38 2.01e+38 2.71e+38 11268 1.93e+38 1.69e+38 2.17e+38 12095 6    AGN
309 J100448.0-075117 151.200201  -7.854790 0.38 10.388  2.880  7.11 13.49     0   25.3   6.8 13.4 8.32e+38 7.70e+38 8.94e+38 11268 1.23e+38 1.06e+38 1.39e+38 13822 7    AGN
310 J100521.5-075111 151.339917  -7.853297 0.36  8.303  5.587  4.67  8.71     0    8.9   5.0  5.1 1.45e+38 1.17e+38 1.75e+38 11268 2.90e+37 1.55e+37 4.47e+37 14419 1    AGN
311 J100455.8-075101 151.232822  -7.850295 0.34  9.081  2.810  5.58 10.52     0   14.1   2.6  7.1 1.99e+38 1.71e+38 2.28e+38  2040 7.69e+37 5.75e+37 9.77e+37 12095 2    AGN
312 J100504.0-075028 151.266858  -7.841120 0.28  7.750  3.058  4.05  7.60     0   13.8   2.3  6.5 1.19e+38 1.01e+38 1.38e+38 14384 5.15e+37 3.74e+37 6.79e+37  2040 1    AGN
313 J100443.7-074948 151.182205  -7.830069 0.42 10.036  2.980  6.65 12.65     0   13.7   2.5  6.3 1.53e+38 1.29e+38 1.78e+38 12095 6.05e+37 4.81e+37 7.30e+37 13817 2    AGN
314 J100444.6-074941 151.186092  -7.828226 0.41  9.790  2.887  6.41 12.04     0   12.9   2.1  4.3 9.46e+37 7.28e+37 1.19e+38  2040 1.18e+36 0.00e+00 2.32e+37 11268 1    AGN
315 J100427.5-074941 151.114868  -7.828160 0.69 13.234  5.061 11.26 21.52     0   25.6   1.4 13.2 3.22e+38 2.98e+38 3.47e+38 13817 2.25e+38 2.03e+38 2.47e+38 13820 1    AGN
316 J100510.9-074929 151.295496  -7.824766 0.81  6.415  3.230  2.77  5.33     0    3.8   1.5  3.3 2.05e+37 1.43e+37 2.75e+37 14383 8.85e+36 3.02e+36 1.59e+37 14384 1    AGN
317 J100519.8-074920 151.332906  -7.822308 0.55  6.397  4.313  2.80  5.40     0    5.6   3.1  5.3 4.21e+37 3.41e+37 5.07e+37 14383 7.33e+36 1.81e+36 1.40e+37 14384 7   Star
318 J100545.5-074917 151.439926  -7.821519 0.51  9.981  8.129  6.51 11.97     0    8.8   1.2  7.4 2.02e+38 1.74e+38 2.30e+38 12095 1.75e+38 1.40e+38 2.12e+38 11268 6    AGN
319 J100525.0-074906 151.354485  -7.818442 0.43  6.598  4.923  2.99  5.76     0    7.7   2.2  6.6 6.57e+37 5.57e+37 7.64e+37 14383 2.99e+37 1.86e+37 4.35e+37 14419 2    AGN
320 J100504.9-074901 151.270740  -7.817188 0.32  6.319  2.376  2.98  5.68     0    5.8   2.0  2.3 1.94e+37 1.11e+37 2.86e+37 13819 8.50e+36 4.00e+36 1.34e+37 13817 2    AGN
321 J100530.1-074902 151.375793  -7.817436 0.25  7.170  5.646  3.50  6.66     0   13.7   1.6  5.3 1.72e+38 1.40e+38 2.07e+38 11268 1.06e+38 8.40e+37 1.31e+38 14419 2    AGN
322 J100458.7-074841 151.244903  -7.811663 0.22  6.730  1.937  3.28  6.31     0   12.6   2.1  6.5 4.50e+37 3.81e+37 5.21e+37 13817 2.15e+37 1.56e+37 2.79e+37 13821 2     GC
323 J100504.2-074806 151.267546  -7.801828 0.34  5.546  1.855  2.36  4.62     0    4.6   2.5  2.8 1.44e+37 9.31e+36 2.02e+37 14383 1.56e+36 0.00e+00 4.45e+36 13817 2    AGN
324 J100510.6-074752 151.294298  -7.797915 0.22  4.830  2.293  1.81  3.61     0    7.4   2.7  2.9 1.88e+37 1.23e+37 2.65e+37 14384 6.99e+36 3.74e+36 1.07e+37 13822 2    AGN
325 J100448.2-074749 151.200870  -7.796992 0.51  7.921  2.609  4.37  8.39     0    5.2   2.6  2.2 3.54e+37 1.91e+37 5.40e+37 11268 1.38e+37 7.64e+36 2.04e+37 13820 6     GC
326 J100446.3-074738 151.193005  -7.793913 0.30  8.199  2.884  4.66  8.92     0   12.2   2.0  4.5 8.37e+37 6.52e+37 1.04e+38  2040 4.12e+37 3.17e+37 5.13e+37 13822 2    AGN
327 J100538.9-074718 151.412438  -7.788353 1.18  7.486  6.070  3.85  7.14     0    2.2   1.2  1.7 3.49e+37 1.49e+37 5.81e+37 11268 2.00e+37 7.44e+36 3.43e+37 12095 1    AGN
328 J100556.1-074709 151.484083  -7.785895 1.27 11.218  8.706  8.08 14.76     0    7.1   1.0  5.7 1.47e+38 1.21e+38 1.73e+38 12095 1.45e+38 1.11e+38 1.81e+38 11268 0    AGN
329 J100449.8-074706 151.207566  -7.785060 0.27  7.184  2.512  3.64  7.03     0   10.3   3.1  4.1 6.16e+37 4.65e+37 7.83e+37 13819 1.52e+37 6.56e+36 2.50e+37 12095 5    AGN
330 J100439.3-074654 151.164061  -7.781828 0.32  9.364  4.079  5.91 11.37     0   22.3   1.9  9.2 2.24e+38 2.00e+38 2.49e+38 12095 1.17e+38 9.70e+37 1.36e+38 13819 2    AGN
331 J100522.8-074618 151.345321  -7.771891 0.39  3.892  3.072  1.30  2.69     0    4.2   1.3  2.3 6.40e+36 3.63e+36 9.72e+36 13821 0.00e+00 0.00e+00 2.38e+36 14384 1    AGN
332 J100457.8-074551 151.241016  -7.764256 0.39  4.837  1.662  1.83  3.65     0    4.1   2.1  3.1 9.16e+36 6.23e+36 1.24e+37 13820 1.18e+36 0.00e+00 3.41e+36 13817 2     GC
333 J100443.1-074546 151.179928  -7.762917 0.25  8.069  3.867  4.55  8.77     0   21.8   1.6  7.7 1.79e+38 1.55e+38 2.02e+38 12095 1.10e+38 9.78e+37 1.23e+38 13821 1    AGN
334 J100455.9-074503 151.233148  -7.750834 0.37  4.856  2.134  1.83  3.69     0    3.4   1.3  2.4 6.39e+36 3.68e+36 9.44e+36 13820 2.62e+36 4.16e+35 5.16e+36 13822 2    AGN
335 J100513.2-074256 151.305230  -7.715634 0.42  0.243  0.197  0.32  1.11 14419    2.4   6.1  2.4 1.05e+37 6.08e+36 1.63e+37 14419 0.00e+00 0.00e+00 8.66e+35 13820 2      F
336 J100454.1-074459 151.225462  -7.749921 0.38  5.258  2.436  2.13  4.24     0    4.1   1.3  2.4 7.60e+36 4.38e+36 1.12e+37 13821 6.00e+36 3.01e+36 9.38e+36 13817 2    AGN
337 J100527.8-074449 151.365917  -7.747178 0.39  3.845  3.056  1.28  2.65     0    2.7   1.2  2.0 5.00e+36 2.53e+36 7.98e+36 13817 1.41e+36 0.00e+00 3.50e+36 13822 1    AGN
338 J100532.3-074450 151.384651  -7.747326 0.33  4.870  3.772  1.79  3.51     0    6.2   3.6  2.2 3.62e+37 1.98e+37 5.70e+37 11268 1.02e+37 6.53e+36 1.44e+37 13820 2    AGN
339 J100535.8-074427 151.399470  -7.740897 0.55  5.598  4.151  2.32  4.46     0    3.7   2.3  2.8 4.48e+37 2.90e+37 6.38e+37 13819 1.98e+37 1.22e+37 2.86e+37 13820 0    AGN
340 J100436.3-074420 151.151504  -7.739019 0.40  9.388  5.508  5.87 11.22     0   12.5   1.7  5.5 1.51e+38 1.23e+38 1.81e+38  2040 8.64e+37 6.76e+37 1.07e+38 13819 2    AGN
341 J100459.9-074333 151.249658  -7.725893 0.30  3.499  2.062  1.12  2.36     0    4.0   1.6  2.9 5.76e+36 3.75e+36 8.14e+36 13820 1.69e+36 2.38e+35 3.48e+36 13822 1    AGN
342 J100556.1-075931 151.483915  -7.992067 4.03 19.456 15.203 23.28 47.60 13820    4.5   3.6  7.1 3.19e+38 2.74e+38 3.65e+38 13817 7.94e+37 3.54e+37 1.24e+38 13821 0    AGN
343 J100534.2-074244 151.392545  -7.712343 0.35  5.038  3.096  1.83  3.62     0    4.7   3.9  4.5 2.03e+37 1.58e+37 2.54e+37 13820 0.00e+00 0.00e+00 2.61e+36 13822 2    AGN
344 J100452.4-074231 151.218585  -7.708764 0.37  5.352  3.719  2.16  4.35     0    4.3   2.0  2.9 1.33e+37 8.64e+36 1.84e+37 13822 5.32e+36 2.32e+36 8.67e+36 13820 1    AGN
345 J100500.6-074219 151.252595  -7.705398 0.29  3.391  2.507  1.06  2.23     0    3.5   1.4  2.4 5.22e+36 3.02e+36 7.87e+36 13821 5.16e+35 0.00e+00 2.34e+36 13822 1    AGN
346 J100546.1-074125 151.442200  -7.690311 0.31  8.155  4.459  4.41  8.24     0   10.4   2.0  3.5 7.21e+37 5.17e+37 9.47e+37 11268 3.57e+37 2.31e+37 4.96e+37 13819 2    AGN
347 J100541.3-074039 151.422153  -7.677706 0.37  7.214  3.417  3.51  6.61     0    7.2   5.9  3.8 7.12e+37 5.25e+37 9.23e+37 11268 1.20e+37 6.31e+36 1.83e+37 13817 2    AGN
348 J100528.4-074029 151.368680  -7.674941 0.35  4.455  1.482  1.55  3.17     0    2.8   3.2  2.1 9.06e+36 4.72e+36 1.46e+37 13819 0.00e+00 0.00e+00 1.43e+36 13820 1    AGN
349 J100519.6-074007 151.331763  -7.668622 0.32  3.312  1.121  0.94  2.10     0    3.8   2.4  2.3 7.66e+36 4.26e+36 1.20e+37 14384 0.00e+00 0.00e+00 1.60e+36 13820 1    AGN
350 J100523.2-074005 151.346926  -7.668108 0.32  3.809  1.060  1.21  2.57     0    3.8   1.8  2.5 6.54e+36 3.90e+36 9.70e+36 13821 1.63e+36 2.28e+35 3.40e+36 13820 6    AGN
351 J100527.5-073902 151.364936  -7.650832 0.16  5.288  1.460  2.04  4.04     0   11.0   2.3  5.5 3.02e+37 2.47e+37 3.62e+37 13821 1.30e+37 8.75e+36 1.78e+37 13822 2    AGN
352 J100517.3-073902 151.322321  -7.650625 0.24  4.164  1.898  1.40  2.91     0    4.9   2.2  3.0 9.41e+36 6.25e+36 1.31e+37 13817 0.00e+00 0.00e+00 2.17e+36 12095 2    AGN
353 J100524.0-073853 151.350299  -7.648215 0.27  4.912  1.485  1.79  3.62     0    5.5   3.1  2.2 1.68e+37 9.21e+36 2.59e+37  2040 4.46e+35 0.00e+00 3.14e+36 13817 2    AGN
354 J100517.2-073850 151.321791  -7.647441 0.29  4.345  2.018  1.50  3.09     0    4.3   2.1  2.6 8.48e+36 5.25e+36 1.23e+37 14383 1.44e+36 0.00e+00 3.47e+36 13817 1    AGN
355 J100540.3-073845 151.418024  -7.645857 0.26  7.861  2.751  4.07  7.73     0   12.3   3.2  5.7 8.15e+37 6.72e+37 9.69e+37 12095 2.56e+37 1.93e+37 3.24e+37 13820 0    AGN
356 J100526.0-073842 151.358335  -7.645063 0.17  5.328  1.529  2.05  4.08     0    9.7   2.8  3.6 2.65e+37 1.91e+37 3.50e+37 12095 9.55e+36 6.05e+36 1.36e+37 13821 2     GC
357 J100515.8-073831 151.315876  -7.642121 0.25  4.610  2.360  1.65  3.34     0    5.9   3.8  2.4 1.82e+37 1.07e+37 2.72e+37  2040 2.37e+36 4.11e+35 4.77e+36 13817 1    AGN
358 J100517.8-073734 151.324278  -7.626166 0.27  5.628  2.665  2.28  4.53     0    7.3   3.4  2.3 2.37e+37 1.34e+37 3.64e+37 11268 3.60e+36 5.42e+35 7.09e+36 14383 3     GC
359 J100521.6-073726 151.340131  -7.623962 0.20  5.988  2.355  2.59  5.07     0    8.7   3.0  3.3 2.76e+37 1.92e+37 3.73e+37 12095 9.33e+36 5.15e+36 1.41e+37 13817 1    AGN
360 J100509.6-073720 151.290090  -7.622480 0.25  5.863  3.827  2.73  5.32     0    9.3   1.5  4.4 6.06e+37 4.70e+37 7.58e+37  2040 4.00e+37 3.31e+37 4.76e+37 14383 2    AGN
361 J100509.5-073701 151.289924  -7.617068 0.44  6.185  4.015  2.99  5.78     0    4.1   1.9  3.5 2.06e+37 1.47e+37 2.71e+37 14383 2.86e+36 0.00e+00 8.34e+36 14384 1    AGN
362 J100532.2-073651 151.384520  -7.614230 0.28  7.738  2.176  3.95  7.52     0    8.9   2.2  5.2 4.18e+37 3.38e+37 5.05e+37 13822 1.44e+37 6.16e+36 2.37e+37 12095 9   Star
363 J100500.1-073639 151.250757  -7.610926 0.52  7.302  5.561  3.79  7.19     0    5.7   1.7  3.8 4.58e+37 3.38e+37 5.91e+37 14384 1.93e+37 7.65e+36 3.26e+37 14419 2    AGN
364 J100532.4-073625 151.385324  -7.607036 0.26  8.118  2.320  4.34  8.27     0   16.1   1.7  8.2 8.05e+37 7.07e+37 9.03e+37 13820 4.69e+37 3.46e+37 6.05e+37 12095 2    AGN
365 J100545.2-073601 151.438641  -7.600455 0.44 10.513  3.093  6.95 13.09     0    9.9   1.8  8.8 1.26e+38 1.11e+38 1.40e+38 13817 7.03e+37 5.43e+37 8.61e+37 13822 0    AGN
366 J100529.1-073520 151.371408  -7.589017 0.31  8.638  2.881  5.00  9.53     0   13.2   2.3  4.5 1.08e+38 8.36e+37 1.34e+38 11268 4.63e+37 2.74e+37 6.77e+37  2040 2    AGN
367 J100514.6-073501 151.310887  -7.583840 0.29  8.086  4.480  4.70  9.00     0   13.2   3.0  6.3 1.56e+38 1.31e+38 1.82e+38 14419 5.20e+37 3.40e+37 7.26e+37  2040 2    AGN
368 J100557.4-073444 151.489392  -7.578984 0.69 13.654  4.369 11.60 21.42     0   21.0   2.1  7.9 2.99e+38 2.61e+38 3.37e+38 13819 1.43e+38 1.08e+38 1.77e+38 12095 0    AGN
369 J100535.3-073356 151.397310  -7.565709 0.44 10.597  3.244  7.22 13.53     0   19.4   2.4  6.1 2.52e+38 2.11e+38 2.93e+38  2040 1.05e+38 6.45e+37 1.51e+38 11268 0    AGN
370 J100507.3-073335 151.280802  -7.559881 0.37  9.658  6.241  6.21 11.84     0   16.7   1.2 12.4 2.64e+38 2.43e+38 2.85e+38 14383 2.17e+38 1.91e+38 2.44e+38 14384 2    AGN
371 J100522.6-073330 151.344469  -7.558389 0.39  9.852  4.404  6.55 12.52     0   16.3   1.4  5.4 2.68e+38 2.19e+38 3.22e+38  2040 1.91e+38 1.67e+38 2.15e+38 14384 0    AGN
372 J100500.0-073232 151.250126  -7.542241 0.44 11.126  7.861  8.13 15.42     0   25.5   1.3 14.9 7.81e+38 7.29e+38 8.34e+38 14384 6.06e+38 5.70e+38 6.42e+38 14383 8   Star
373 J100559.8-080141 151.499405  -8.028296 4.44 21.788 16.938 24.16 49.96     0   29.1   1.2 15.6 9.07e+38 8.49e+38 9.66e+38 13820 7.46e+38 6.88e+38 8.05e+38 13817 0    AGN
374 J100525.6-075859 151.356771  -7.983120 1.34 16.135 10.512 15.89 30.35     0   20.9   1.9 11.1 6.42e+38 5.85e+38 7.01e+38 14384 3.43e+38 2.73e+38 4.13e+38 11268 0    AGN
375 J100510.2-075518 151.292705  -7.921837 0.68 12.230  6.431  9.41 17.51     0   12.7   2.6  9.3 2.25e+38 2.01e+38 2.49e+38 14383 8.74e+37 5.57e+37 1.21e+38 12095 0    AGN
376 J100438.6-075424 151.160834  -7.906885 1.05 14.291  3.969 12.77 24.21     0   14.0   1.8  5.5 2.78e+38 2.27e+38 3.29e+38 12095 1.55e+38 1.20e+38 1.91e+38  2040 6    AGN
377 J100525.7-075349 151.357411  -7.897062 0.65 11.104  7.642  7.92 14.70     0    7.3   3.0  3.6 1.15e+38 8.30e+37 1.51e+38 11268 2.09e+37 2.80e+36 4.01e+37 14419 1    AGN
378 J100453.2-075345 151.221787  -7.895936 1.55 11.813  3.953  7.10 13.32     0    7.3   1.0  7.3 3.19e+38 2.75e+38 3.63e+38  2040 3.19e+38 2.75e+38 3.63e+38  2040 0     GC
379 J100518.5-075053 151.327361  -7.848271 0.51  7.866  5.004  4.17  7.79     0    6.9   2.8  2.6 9.00e+37 5.60e+37 1.29e+38 11268 3.19e+37 1.89e+37 4.70e+37 14419 2    AGN
380 J100444.1-075053 151.183935  -7.848296 0.50 10.725  3.002  7.55 14.33     0   11.9   2.3  6.5 1.20e+38 1.01e+38 1.38e+38 13822 5.30e+37 3.17e+37 7.56e+37 12095 5    AGN
381 J100501.3-075047 151.255735  -7.846641 0.56  8.290  3.013  4.66  8.72     0    6.5   1.9  4.2 4.58e+37 3.49e+37 5.75e+37 13822 1.97e+37 9.79e+36 3.18e+37  2040 2    AGN
382 J100448.5-075023 151.202210  -7.839902 0.42  9.622  2.659  6.18 11.68     0    9.9   2.3  2.7 6.64e+37 4.22e+37 9.28e+37 11268 2.14e+37 8.13e+36 3.60e+37 12095 6    AGN
383 J100529.1-074956 151.371403  -7.832293 0.68  7.794  5.974  4.10  7.69     0    4.9   2.4  3.7 4.76e+37 3.47e+37 6.22e+37 14384 1.95e+37 1.10e+37 2.92e+37 14383 2    AGN
384 J100450.0-074944 151.208470  -7.828987 0.64  8.885  2.462  5.39 10.25     0    4.6   2.0  3.4 3.34e+37 2.36e+37 4.38e+37 13821 1.19e+37 3.89e+36 2.05e+37 13822 2    AGN
385 J100513.7-074937 151.307369  -7.827188 0.93  6.517  3.660  2.83  5.44     0    3.3   1.5  2.0 1.97e+37 9.94e+36 3.16e+37 14419 8.33e+36 2.55e+36 1.49e+37 14383 1    AGN
386 J100510.1-074927 151.292419  -7.824282 0.49  6.410  3.128  2.81  5.37     0    6.2   2.5  3.9 5.28e+37 3.94e+37 6.85e+37  2040 1.46e+37 6.18e+36 2.50e+37 14419 2    AGN
387 J100500.3-074831 151.251589  -7.808679 0.54  6.364  1.889  3.01  5.77     0    2.8   1.2  2.1 9.31e+36 4.79e+36 1.43e+37 13821 5.31e+36 1.73e+36 9.21e+36 13820 2    AGN
388 J100524.3-074814 151.351534  -7.804165 0.85  5.750  4.349  2.33  4.55     0    4.1   2.5  2.9 2.44e+37 1.60e+37 3.42e+37 14384 9.74e+36 5.50e+36 1.48e+37 14383 1    AGN
389 J100528.5-074751 151.369043  -7.797747 0.49  5.976  4.765  2.49  4.88     0    4.4   1.7  3.8 2.70e+37 2.00e+37 3.48e+37 14383 3.85e+36 0.00e+00 1.18e+37 14419 1    AGN
390 J100559.3-074741 151.497130  -7.794874 2.49 12.138  9.470  9.32 17.01     0    4.0   1.1  2.5 7.67e+37 4.65e+37 1.09e+38 11268 6.80e+37 4.61e+37 9.12e+37 12095 2    AGN
391 J100501.8-074738 151.257632  -7.793920 0.33  5.424  1.569  2.28  4.46     0    4.8   1.2  2.5 8.67e+36 5.23e+36 1.25e+37 13817 5.34e+36 2.24e+36 8.85e+36 13821 2    AGN
392 J100442.5-074701 151.177171  -7.783727 0.59  8.708  3.572  5.21 10.06     0    6.3   1.7  3.4 2.96e+37 2.09e+37 3.89e+37 13822 0.00e+00 0.00e+00 8.45e+36 12095 1    AGN
393 J100416.6-074632 151.069517  -7.775680 2.72 14.589  7.763 11.68 21.44     0   11.0   1.0 11.0 7.32e+38 6.65e+38 7.99e+38  2040 7.32e+38 6.65e+38 7.99e+38  2040 0    AGN
394 J100433.7-074628 151.140777  -7.774500 0.46 10.496  5.090  7.19 13.85     0   12.4   1.8  3.2 8.72e+37 6.03e+37 1.17e+38 11268 4.92e+37 3.59e+37 6.31e+37 13822 7    AGN
395 J100413.1-074545 151.054764  -7.762510 4.65 15.288  8.642 12.86 23.72     0    6.4   1.0  6.4 3.05e+38 2.58e+38 3.54e+38  2040 3.05e+38 2.58e+38 3.54e+38  2040 0    AGN
396 J100437.1-074545 151.154638  -7.762594 0.44  9.496  4.827  6.05 11.62     0    7.4   3.6  5.7 7.02e+37 5.80e+37 8.26e+37 13817 1.95e+37 1.14e+37 2.81e+37 13820 2    AGN
397 J100444.6-074530 151.186224  -7.758412 0.66  7.627  3.727  4.07  7.89     0    3.5   2.7  2.3 2.31e+37 1.29e+37 3.46e+37 12095 0.00e+00 0.00e+00 4.36e+36 13817 2    AGN
398 J100438.0-074330 151.158558  -7.725189 1.78  8.897  5.591  4.57  8.40     0    3.2   1.0  3.2 5.83e+37 4.03e+37 7.91e+37  2040 5.83e+37 4.03e+37 7.91e+37  2040 0    AGN
399 J100434.3-074323 151.143209  -7.723108 1.90  9.805  6.238  5.51 10.15     0    3.8   1.0  3.8 8.33e+37 6.13e+37 1.08e+38  2040 8.33e+37 6.13e+37 1.08e+38  2040 0    AGN
400 J100446.9-074315 151.195493  -7.721000 0.38  6.694  4.277  3.26  6.38     0    5.0   1.4  3.5 2.11e+37 1.51e+37 2.75e+37 13821 1.51e+36 0.00e+00 8.96e+36 13819 1    AGN
401 J100457.6-073928 151.240343  -7.657818 1.13  5.431  4.422  2.34  4.51     0    2.4   1.4  2.0 2.13e+37 1.05e+37 3.42e+37 14384 7.86e+36 1.24e+36 1.54e+37 14383 1    AGN
402 J100457.6-073852 151.240096  -7.647834 0.50  5.860  4.748  2.68  5.12     0    3.7   1.9  3.0 6.80e+37 4.53e+37 9.42e+37 14419 3.57e+37 2.09e+37 5.26e+37 14384 5    AGN
403 J100559.4-073813 151.497657  -7.637005 0.59 12.291  5.408  9.50 17.38     0   14.4   2.1  7.2 1.71e+38 1.47e+38 1.95e+38 13817 8.28e+37 4.42e+37 1.24e+38 11268 0    AGN
404 J100500.3-073811 151.251513  -7.636503 0.49  5.962  4.698  2.75  5.28     0    4.1   1.6  3.9 2.61e+37 1.94e+37 3.34e+37 14383 1.27e+37 5.90e+36 2.06e+37 14384 6    AGN
405 J100522.5-073647 151.343818  -7.613208 0.31  6.670  2.621  3.14  6.08     0    6.3   3.2  2.6 3.84e+37 2.39e+37 5.50e+37  2040 2.78e+36 0.00e+00 8.87e+36 14384 6    AGN
406 J100606.5-073555 151.527342  -7.598647 0.93 14.894  5.817 13.43 25.21     0   19.6   1.7  7.5 3.66e+38 3.17e+38 4.16e+38 12095 2.21e+38 1.78e+38 2.64e+38 13819 0    AGN
407 J100502.3-073548 151.259985  -7.596883 0.81  7.841  5.703  4.35  8.25     0    5.1   1.4  2.5 4.21e+37 2.55e+37 6.15e+37 14419 2.97e+37 1.74e+37 4.37e+37 14384 2    AGN
408 J100509.6-073543 151.290237  -7.595551 0.63  7.457  4.730  3.99  7.62     0    4.9   1.7  4.0 3.25e+37 2.43e+37 4.15e+37 14383 1.96e+37 1.09e+37 2.98e+37 14384 2    AGN
409 J100517.1-073535 151.321414  -7.593230 0.67  7.562  3.853  4.14  7.99     0    4.6   1.6  2.8 4.25e+37 2.75e+37 5.99e+37 14419 2.64e+37 1.55e+37 3.87e+37 14384 2    AGN
410 J100452.9-073536 151.220594  -7.593355 1.81  9.137  7.212  6.17 11.40     0    2.8   1.0  2.8 5.32e+37 3.39e+37 7.50e+37  2040 5.32e+37 3.39e+37 7.50e+37  2040 0    AGN
411 J100448.9-073530 151.203923  -7.591928 0.92  9.802  7.861  6.87 12.62     0    8.1   1.0  8.1 3.13e+38 2.75e+38 3.52e+38  2040 3.13e+38 2.75e+38 3.52e+38  2040 1    AGN
412 J100520.0-073436 151.333411  -7.576725 0.77  8.643  4.079  5.28 10.15     0    5.9   3.2  3.5 7.45e+37 5.30e+37 9.83e+37  2040 1.04e+37 2.73e+35 2.19e+37 14419 2    AGN
413 J100507.4-073421 151.280842  -7.572662 0.61  8.903  5.809  5.51 10.35     0    7.0   1.3  4.2 6.90e+37 5.27e+37 8.67e+37 14384 5.47e+37 3.61e+37 7.55e+37 14419 0    AGN
414 J100521.2-073403 151.338633  -7.567579 0.81  9.240  4.247  5.98 11.40     0    6.1   1.4  4.7 6.04e+37 4.77e+37 7.39e+37 14383 4.28e+37 2.49e+37 6.29e+37 14419 6    AGN
415 J100459.2-073353 151.246944  -7.564818 0.41  9.915  7.219  6.66 12.52     0   14.6   2.2  7.6 3.07e+38 2.67e+38 3.47e+38 14419 1.43e+38 1.23e+38 1.62e+38 14383 2    AGN
416 J100515.4-073344 151.314504  -7.562445 0.90  9.375  5.096  6.10 11.60     0    5.3   1.3  3.2 4.72e+37 3.26e+37 6.32e+37 14384 3.23e+37 1.55e+37 5.11e+37 14419 2    AGN
417 J100515.6-073223 151.315175  -7.539863 0.55 10.731  5.841  7.60 14.47     0    9.6   1.0  5.7 1.38e+38 1.14e+38 1.63e+38 14384 1.37e+38 1.04e+38 1.72e+38 14419 2    AGN
418 J100526.6-073131 151.361240  -7.525439 0.75 12.012  5.083  9.49 18.21     0    7.4   2.0  3.9 1.39e+38 1.03e+38 1.78e+38  2040 7.10e+37 5.41e+37 8.87e+37 14383 1    AGN
419 J100515.3-075626 151.314138  -7.940790 1.91 13.338  7.717 10.86 20.50 14383    5.2   2.4  5.4 2.20e+38 1.79e+38 2.61e+38 12095 9.04e+37 5.39e+37 1.27e+38 14384 2    AGN
420 J100446.7-075259 151.194872  -7.883148 1.77 11.949  3.424  7.40 13.58  2040    2.6   3.6  2.6 6.86e+37 4.27e+37 9.65e+37  2040 0.00e+00 0.00e+00 9.44e+36 13817 4    AGN
421 J100504.9-075612 151.270512  -7.936860 1.95 13.286  6.318 10.70 19.84     0    5.3   2.0  3.5 1.39e+38 9.95e+37 1.79e+38 14384 7.14e+37 4.46e+37 9.84e+37 14383 0    AGN
422 J100457.0-075505 151.237852  -7.918182 0.90 12.683  4.917  9.66 17.90     0    3.7   5.6  8.9 3.18e+38 2.82e+38 3.54e+38  2040 2.72e+37 0.00e+00 5.56e+37 14383 0    AGN
423 J100509.8-075323 151.290871  -7.889817 1.56 10.325  5.296  6.83 12.68     0    3.1   1.6  2.7 5.08e+37 3.23e+37 7.08e+37 12095 2.38e+37 1.00e+37 3.99e+37  2040 1    AGN
424 J100442.2-075238 151.175837  -7.877254 0.71 12.346  3.409  9.77 18.39     0   10.7   3.4  7.3 1.41e+38 1.22e+38 1.61e+38 13820 4.12e+37 2.09e+37 6.33e+37  2040 6    AGN
425 J100521.7-075158 151.340597  -7.866233 1.02  9.069  6.044  5.48 10.19     0    3.5   1.9  2.7 4.50e+37 2.86e+37 6.30e+37 12095 1.56e+37 5.29e+36 2.72e+37 14384 0    AGN
426 J100436.7-075118 151.152937  -7.855096 0.79 12.334  3.673  9.82 18.64     0    6.5   3.3  3.0 7.60e+37 5.03e+37 1.03e+38 13819 1.05e+37 0.00e+00 2.19e+37 13821 1    AGN
427 J100559.5-075048 151.498312  -7.846739 1.18 13.677 11.094 11.82 21.58     0    7.7   1.2  6.5 2.20e+38 1.86e+38 2.54e+38 12095 1.85e+38 1.42e+38 2.32e+38 11268 0    AGN
428 J100543.6-074954 151.431978  -7.831943 1.52 10.027  8.162  6.60 12.12     0    3.6   1.0  2.9 5.29e+37 3.49e+37 7.24e+37 12095 5.04e+37 2.70e+37 7.66e+37 11268 1    AGN
429 J100542.1-074842 151.425590  -7.811730 1.66  8.948  7.289  5.38  9.96     0    3.6   1.1  3.1 4.97e+37 3.35e+37 6.74e+37 12095 3.83e+37 1.85e+37 6.08e+37 11268 2    AGN
430 J100605.1-074741 151.521251  -7.794899 1.12 13.477 10.390 11.36 20.80     0    5.7   1.4  4.0 1.81e+38 1.36e+38 2.29e+38 11268 1.30e+38 9.88e+37 1.62e+38 12095 1    AGN
431 J100428.6-074724 151.119209  -7.790127 0.74 12.020  5.571  9.27 17.75     0    7.3   2.6  5.8 8.50e+37 7.04e+37 9.98e+37 13820 1.26e+37 0.00e+00 2.91e+37 12095 2    AGN
432 J100434.1-074537 151.142086  -7.760474 0.54 10.182  5.352  6.80 13.03     0    5.0   2.5  3.1 7.44e+37 5.08e+37 1.01e+38  2040 2.35e+36 0.00e+00 1.75e+37 13819 2    AGN
433 J100551.7-074517 151.465502  -7.754723 1.24  9.609  7.082  5.98 10.99     0    3.5   2.4  3.2 8.56e+37 5.86e+37 1.16e+38 11268 3.20e+37 1.60e+37 4.97e+37 12095 0    AGN
434 J100601.5-074458 151.506538  -7.749635 1.58 11.947  8.514  8.98 16.39     0    6.3   1.6  4.7 1.89e+38 1.48e+38 2.32e+38 11268 1.17e+38 9.11e+37 1.45e+38 12095 1    AGN
435 J100446.5-074437 151.193821  -7.743710 0.53  6.957  3.770  3.48  6.78     0    4.2   2.7  2.8 2.36e+37 1.52e+37 3.29e+37 13819 8.77e+36 4.61e+36 1.33e+37 13820 2    AGN
436 J100445.6-074408 151.190407  -7.735579 0.47  7.069  4.098  3.55  6.95     0    4.0   2.7  2.4 2.13e+37 1.26e+37 3.09e+37 12095 3.33e+36 0.00e+00 7.34e+36 13821 6    AGN
437 J100419.4-074122 151.081034  -7.689572 2.57 13.610  9.552 10.78 19.67     0    7.8   1.0  7.8 3.54e+38 3.08e+38 4.00e+38  2040 3.54e+38 3.08e+38 4.00e+38  2040 0    AGN
438 J100441.4-074103 151.172880  -7.684228 1.60  8.297  6.175  4.29  7.96     0    2.9   1.0  2.9 4.86e+37 3.16e+37 6.82e+37  2040 4.86e+37 3.16e+37 6.82e+37  2040 2    AGN
439 J100427.6-073928 151.115285  -7.657920 2.49 12.026  9.147  8.79 16.04     0    5.1   1.0  5.1 1.61e+38 1.29e+38 1.95e+38  2040 1.61e+38 1.29e+38 1.95e+38  2040 0    AGN
440 J100400.8-073828 151.003687  -7.641172 2.59 18.684 13.906 21.52 43.83     0   17.9   1.3  8.9 8.25e+38 7.33e+38 9.19e+38 14419 6.46e+38 5.91e+38 7.03e+38 14383 0    AGN
441 J100611.9-073711 151.549830  -7.619966 1.23 15.547  7.000 14.57 27.54     0   12.3   2.8  8.7 2.84e+38 2.51e+38 3.16e+38 13820 5.72e+37 5.56e+36 1.08e+38 11268 1    AGN
442 J100547.2-073541 151.446983  -7.594833 0.52 11.107  3.291  7.84 14.55     0   10.2   2.4  3.2 9.24e+37 6.38e+37 1.23e+38 11268 3.24e+37 1.43e+37 5.13e+37 12095 6    AGN
443 J100555.8-073521 151.482631  -7.589378 0.84 12.956  4.241 10.30 19.26     0    6.5   2.2  4.3 8.96e+37 6.88e+37 1.10e+38 13822 4.04e+37 2.21e+37 5.87e+37 13821 2    AGN
444 J100549.1-073517 151.454989  -7.588234 0.70 11.726  3.481  8.62 16.01     0    4.2   3.3  2.2 6.90e+37 3.82e+37 1.02e+38 11268 1.08e+37 4.33e+35 2.12e+37 13817 6    AGN
445 J100602.8-073504 151.511852  -7.584655 0.90 14.541  5.109 12.78 24.15     0   10.8   2.2  3.5 1.91e+38 1.36e+38 2.45e+38 11268 8.53e+37 6.15e+37 1.09e+38 13820 0    AGN
446 J100410.6-073451 151.044441  -7.581023 2.46 17.716 14.143 19.54 38.63     0    5.0   1.2  3.7 1.74e+38 1.27e+38 2.20e+38 14383 1.51e+38 8.18e+37 2.22e+38 14419 0    AGN
447 J100525.1-073441 151.354634  -7.578139 0.88  8.870  3.517  5.54 10.65     0    4.7   1.5  2.1 4.15e+37 2.21e+37 6.33e+37  2040 2.81e+37 1.50e+37 4.27e+37 14384 6    AGN
448 J100531.7-073428 151.382442  -7.574584 0.75  9.706  3.151  6.16 11.58     0    5.5   2.5  5.3 6.39e+37 5.18e+37 7.61e+37 13822 2.60e+37 1.68e+37 3.59e+37 13817 2    AGN
449 J100519.2-073349 151.330082  -7.563711 1.15  9.383  4.606  6.11 11.65     0    3.5   3.1  2.8 5.35e+37 3.43e+37 7.47e+37 14419 1.06e+37 2.54e+36 1.92e+37 14383 2    AGN
450 J100548.4-073309 151.451793  -7.552668 0.78 13.121  3.624 10.60 19.98     0    7.9   2.2  5.1 1.05e+38 8.40e+37 1.26e+38 13820 4.74e+37 2.61e+37 6.85e+37 13821 1    AGN
451 J100503.5-073247 151.264827  -7.546602 1.22 10.633  7.218  7.53 14.18     0    4.4   1.8  2.8 7.26e+37 4.65e+37 1.01e+38 14419 3.57e+37 1.74e+37 5.55e+37 14384 7     GC
452 J100511.6-073221 151.298677  -7.539207 1.17 10.776  6.368  7.67 14.58     0    4.4   1.4  2.4 6.78e+37 3.93e+37 9.93e+37 14419 4.79e+37 3.24e+37 6.44e+37 14383 6    AGN
453 J100438.8-074929 151.161736  -7.824754 1.96 10.782  3.568  7.69 14.63 13819    2.7  10.4  2.7 6.01e+37 3.80e+37 8.38e+37 13819 0.00e+00 0.00e+00 2.90e+36 13820 6    AGN
454 J100522.2-073741 151.342574  -7.628074 1.02  5.805  2.175  3.49  6.78  2040    3.5  12.3  3.5 6.45e+37 4.60e+37 8.59e+37  2040 0.00e+00 0.00e+00 2.62e+36 13822 1    AGN
455 J100535.2-074335 151.396895  -7.726451 0.71  5.303  3.642  2.08  4.04 13817    2.9   2.8  2.9 1.32e+37 8.67e+36 1.84e+37 13817 0.00e+00 0.00e+00 2.32e+36 13821 2    AGN
456 J100545.5-075816 151.439739  -7.971361 2.16 17.068 12.956 18.19 34.44     0    5.1   3.4  4.8 1.51e+38 1.19e+38 1.82e+38 13820 2.54e+37 2.98e+36 4.76e+37 13817 0    AGN
457 J100510.6-075758 151.294583  -7.966221 1.45 14.881  7.989 13.52 25.27     0    5.7   1.3  3.5 1.40e+38 1.01e+38 1.80e+38 14384 1.05e+38 5.87e+37 1.52e+38 14419 0    AGN
458 J100555.4-075754 151.481026  -7.965195 2.74 18.019 14.226 20.09 39.68     0    6.7   1.1  4.8 2.02e+38 1.60e+38 2.44e+38 13822 1.81e+38 1.42e+38 2.21e+38 13817 0    AGN
459 J100549.7-075722 151.457483  -7.956283 1.97 16.802 13.092 17.22 32.93     0    7.4   3.6  3.6 1.76e+38 1.27e+38 2.24e+38 13819 3.39e+37 9.81e+36 5.83e+37 13817 0    AGN
460 J100433.9-075348 151.141498  -7.896815 1.22 14.574  4.060 13.32 25.34     0    8.5   5.8  5.6 1.87e+38 1.54e+38 2.21e+38 13820 1.92e+37 3.14e+36 3.54e+37 13822 8    AGN
461 J100513.5-074750 151.306371  -7.797286 0.59  4.724  2.617  1.79  3.55 13817    2.8   1.9  2.8 9.51e+36 6.06e+36 1.35e+37 13817 0.00e+00 0.00e+00 2.45e+36 14383 5    AGN
462 J100449.6-075207 151.207077  -7.868753 1.12 10.827  3.126  7.85 14.46     0    4.5   1.5  2.2 4.74e+37 2.61e+37 7.01e+37 12095 3.13e+37 1.64e+37 4.84e+37  2040 2    AGN
463 J100420.8-075052 151.086685  -7.847964 3.74 15.279  5.744 14.70 28.33     0    9.3   1.3  7.7 2.82e+38 2.45e+38 3.19e+38 13817 2.12e+38 1.73e+38 2.52e+38 13822 0    AGN
464 J100423.1-074902 151.096264  -7.817232 1.15 13.913  5.897 12.36 23.69     0    3.5   2.1  4.2 7.71e+37 5.90e+37 9.52e+37 13820 2.97e+37 1.16e+37 4.76e+37 13817 1    AGN
465 J100552.6-074615 151.469372  -7.771055 1.23 10.095  7.706  6.59 12.01     0    3.9   1.4  3.6 6.47e+37 4.67e+37 8.42e+37 12095 3.82e+37 1.73e+37 6.15e+37 11268 0    AGN
466 J100409.6-074559 151.040104  -7.766424 7.81 16.187  9.108 14.50 26.69     0    4.6   1.0  4.6 2.05e+38 1.60e+38 2.52e+38  2040 2.05e+38 1.60e+38 2.52e+38  2040 0    AGN
467 J100536.8-074232 151.403561  -7.708890 0.93  5.708  3.432  2.34  4.55     0    2.3   1.1  1.8 6.97e+36 3.08e+36 1.14e+37 13821 3.46e+36 6.64e+35 6.67e+36 13820 2    AGN
468 J100510.2-074022 151.292639  -7.672843 0.42  2.893  2.052  0.75  1.74 13820    2.7   2.0  2.7 5.05e+36 3.19e+36 7.28e+36 13820 0.00e+00 0.00e+00 1.26e+36 13817 3    AGN
469 J100438.6-073854 151.161146  -7.648453 2.00  9.695  7.683  6.08 11.10     0    3.5   1.0  3.5 7.47e+37 5.35e+37 9.86e+37  2040 7.47e+37 5.35e+37 9.86e+37  2040 2    AGN
470 J100521.9-074308 151.341387  -7.718917 0.40  1.982  1.296  0.49  1.36 13820    2.7   2.6  2.7 6.57e+36 4.15e+36 9.55e+36 13820 8.58e+35 0.00e+00 2.12e+36 13822 3    AGN
471 J100529.7-074044 151.373798  -7.679149 0.72  4.569  1.694  1.49  3.07 11268    3.2   7.6  3.2 3.14e+37 2.15e+37 4.32e+37 11268 0.00e+00 0.00e+00 2.07e+36 13820 1    AGN
472 J100512.9-074344 151.303850  -7.728961 0.32  0.672  0.245  0.34  1.10  2040    2.4   8.3  2.4 1.09e+37 6.38e+36 1.68e+37  2040 0.00e+00 0.00e+00 6.59e+35 13820 0      F
473 J100611.0-073559 151.546051  -7.599990 1.47 15.840  6.499 15.20 28.74     0    7.7   2.9  4.9 2.00e+38 1.59e+38 2.41e+38 13822 3.54e+37 9.65e+35 7.00e+37 12095 2    AGN
474 J100507.9-073940 151.283121  -7.661315 0.73  3.741  2.763  1.30  2.66 14419    2.7   8.3  2.7 1.83e+37 1.16e+37 2.63e+37 14419 0.00e+00 0.00e+00 1.10e+36 13820 2    AGN
475 J100458.4-074037 151.243457  -7.677078 0.92  4.577  3.704  1.73  3.42 14419    2.4   4.6  2.4 2.32e+37 1.36e+37 3.50e+37 14419 0.00e+00 0.00e+00 2.52e+36 13821 2    AGN
476 J100429.1-073518 151.121548  -7.588544 4.24 13.560 11.012 11.82 21.51     0    2.5   1.0  2.5 8.81e+37 5.33e+37 1.26e+38  2040 8.81e+37 5.33e+37 1.26e+38  2040 0    AGN
477 J100616.9-073445 151.570498  -7.579426 2.10 17.699  7.030 18.99 37.08     0    6.3   6.1  6.3 4.25e+38 3.57e+38 4.93e+38 12095 3.46e+37 0.00e+00 6.94e+37 13822 0    AGN
478 J100453.0-074235 151.221038  -7.709880 0.99  5.200  3.594  2.03  4.11 13821    2.7   3.3  2.7 9.92e+36 6.28e+36 1.40e+37 13821 0.00e+00 0.00e+00 1.49e+36 13820 1    AGN
479 J100610.7-073138 151.544867  -7.527363 2.18 18.165  5.658 20.06 39.74     0    8.8   2.7  2.9 2.52e+38 1.64e+38 3.38e+38 11268 9.23e+37 5.17e+37 1.33e+38 13817 0    AGN
480 J100529.9-072846 151.374736  -7.479557 3.15 14.879  6.270 13.74 26.68     0    4.4   1.6  2.7 1.31e+38 8.18e+37 1.84e+38 14419 8.32e+37 5.06e+37 1.16e+38 14383 8    AGN
481 J100513.3-074311 151.305587  -7.719981 0.12  0.169  0.064  0.39  1.14  2040    5.9  30.4  5.9 1.04e+38 8.63e+37 1.23e+38  2040 0.00e+00 0.00e+00 1.71e+36 13822 0    F,T
482 J100513.2-074309 151.305239  -7.719399 0.20  0.174  0.088  0.39  1.15  2040    4.0  22.9  4.0 3.52e+37 2.63e+37 4.55e+37  2040 0.00e+00 0.00e+00 7.68e+35 13822 1      F


==> table4.dat <==
Title: The Megasecond Chandra X-Ray Visionary Project Observation of NGC 3115 (II): Properties of Point Sources
Authors: Lin D., Irwin J.A., Wong K.-W., Jennings Z.G., Homan J., Romanowsky A.J., Strader J., Brodie J.P., Remillard, R.A.
Table: The Source Counts, Flux, and Hardness Ratio in the Merged Observation
================================================================================
Byte-by-byte Description of file: table4.dat
--------------------------------------------------------------------------------
   Bytes Format Units    Label          Explanations
--------------------------------------------------------------------------------
   1-  3  I3    ---      MSID    The master source unique index
       5  A1    ---      Obs     Observation (1)
   7- 12  F6.1  ks       Expo    Exposure time
  14- 19  F6.1  ---      Cb      Counts in the broad band; 0.5-7.0 keV
  21- 26  F6.1  ---    b_Cb      Lower limit of Cb at 68% confidence level
  28- 33  F6.1  ---    B_Cb      Upper limit of Cb at 68% confidence level
  35- 42  E8.2  mW/m2    Fb      Flux in the broad band; 0.5-7.0 keV (2)
  44- 51  E8.2  mW/m2  b_Fb      Lower limit of Fb at 68% confidence level
  53- 60  E8.2  mW/m2  B_Fb      Upper limit of Fb at 68% confidence level
  62- 67  F6.1  ---      Cu      Counts in the ultra-soft band; 0.2-0.5 keV
  69- 74  F6.1  ---    b_Cu      Lower limit of Cu at 68% confidence level
  76- 81  F6.1  ---    B_Cu      Upper limit of Cu at 68% confidence level
  83- 90  E8.2  mW/m2    Fu      Flux in the ultra-soft band; 0.2-0.5 keV (2) 
  92- 99  E8.2  mW/m2  b_Fu      Lower limit of Fu at 68% confidence level
 101-108  E8.2  mW/m2  B_Fu      Upper limit of Fu at 68% confidence level
 110-115  F6.1  ---      Cs      Counts in the soft band; 0.5-1.2 keV
 117-122  F6.1  ---    b_Cs      Lower limit of Cs at 68% confidence level
 124-129  F6.1  ---    B_Cs      Upper limit of Cs at 68% confidence level
 131-138  E8.2  mW/m2    Fs      Flux in the soft band; 0.5-1.2 keV (2)
 140-147  E8.2  mW/m2  b_Fs      Lower limit of Fs at 68% confidence level
 149-156  E8.2  mW/m2  B_Fs      Upper limit of Fs at 68% confidence level
 158-163  F6.1  ---      Cm      Counts in the medium band; 1.2-2.0 keV
 165-170  F6.1  ---    b_Cm      Lower limit of Cm at 68% confidence level
 172-177  F6.1  ---    B_Cm      Upper limit of Cm at 68% confidence level
 179-186  E8.2  mW/m2    Fm      Flux in the medium band; 1.2-2.0 keV (2)
 188-195  E8.2  mW/m2  b_Fm      Lower limit of Fm at 68% confidence level
 197-204  E8.2  mW/m2  B_Fm      Upper limit of Fm at 68% confidence level
 206-211  F6.1  ---      Ch      Counts in the hard band; 2.0-7.0 keV
 213-218  F6.1  ---    b_Ch      Lower limit of Ch at 68% confidence level
 220-225  F6.1  ---    B_Ch      Upper limit of Ch at 68% confidence level
 227-234  E8.2  mW/m2    Fh      Flux in the hard band; 2.0-7.0 KeV (2)
 236-243  E8.2  mW/m2  b_Fh      Lower limit of Fh at 68% confidence level
 245-252  E8.2  mW/m2  B_Fh      Upper limit of Fh at 68% confidence level
 254-258  F5.2  ---      HR1     ? Hardness Ratio using the 0.5-1.2 keV and
                                  the 1.2-2.0 keV fluxes (3)
 260-264  F5.2  ---    b_HR1     ? Lower limit of HR1 at 68% confidence level
 266-270  F5.2  ---    B_HR1     ? Upper limit of HR1 at 68% confidence level
 272-276  F5.2  ---      HR2     Hardness Ratio using the 1.2-2.0 keV and 
                                  the 2.0-7.0 keV fluxes (3)
 278-282  F5.2  ---    b_HR2     Lower limit of HR2 at 68% confidence level
 284-288  F5.2  ---    B_HR2     Upper limit of HR2 at 68% confidence level
 290-294  F5.2  ---      HR3     Hardness Ratio using the 0.5-2.0 keV and 
                                  the 2.0-7.0 keV fluxes (3)
 296-300  F5.2  ---    b_HR3     Lower limit of HR3 at 68% confidence level
 302-306  F5.2  ---    B_HR3     Upper limit of HR3 at 68% confidence level
--------------------------------------------------------------------------------
Note (1): 
    0 = combination of all observations in which the source is covered;
    h = combination of observations in the high state (for the 13 
        transients in Figure 3 a-d);
    l = combination of observations in the low state (for source 198 
        only, referred to Figure 3c).
Note (2): In units of erg/s/cm^2^.
Note (3): HR is defined as (H-S)/(H+S), where S and H are the energy fluxes 
          in the soft and hard energy bands, respectively.
--------------------------------------------------------------------------------
  1 0 1131.0  636.0  610.9  661.4 5.11e-15 4.90e-15 5.31e-15   25.3   20.2   31.0 7.86e-16 6.28e-16 9.64e-16  227.1  212.1  242.2 1.14e-15 1.07e-15 1.22e-15  215.7  201.1  230.5 9.18e-16 8.56e-16 9.81e-16  193.4  179.4  207.4 3.33e-15 3.09e-15 3.58e-15 -0.11 -0.16 -0.06  0.57  0.54  0.60  0.23  0.19  0.28
  2 0 1131.0  659.7  634.1  685.6 5.30e-15 5.10e-15 5.51e-15   13.1    9.0   17.9 4.03e-16 2.78e-16 5.48e-16  218.9  204.1  233.8 1.10e-15 1.02e-15 1.17e-15  220.2  205.4  235.1 9.38e-16 8.75e-16 1.00e-15  220.7  205.8  235.7 3.84e-15 3.58e-15 4.10e-15 -0.08 -0.13 -0.03  0.61  0.58  0.64  0.30  0.27  0.34
  3 0 1131.0  121.0  109.7  132.4 9.68e-16 8.78e-16 1.06e-15    6.5    3.5    9.9 1.97e-16 1.08e-16 3.04e-16   58.7   50.9   66.5 2.93e-16 2.55e-16 3.32e-16   42.5   36.1   49.4 1.80e-16 1.53e-16 2.10e-16   19.9   15.2   25.2 3.44e-16 2.62e-16 4.36e-16 -0.23 -0.33 -0.14  0.31  0.20  0.46 -0.14 -0.27 -0.01
  4 0 1131.0  129.7  118.1  141.5 1.05e-15 9.58e-16 1.15e-15    4.4    1.9    7.6 1.40e-16 6.04e-17 2.39e-16   41.2   35.0   48.1 2.11e-16 1.79e-16 2.47e-16   53.7   46.4   61.1 2.31e-16 1.99e-16 2.63e-16   34.7   28.7   41.4 6.00e-16 4.95e-16 7.14e-16  0.04 -0.06  0.14  0.44  0.36  0.54  0.14  0.04  0.24
  5 0 1131.0  220.3  205.3  235.5 1.79e-15 1.67e-15 1.91e-15   16.5   12.2   21.4 5.13e-16 3.79e-16 6.65e-16  105.6   95.3  116.0 5.35e-16 4.82e-16 5.87e-16   72.7   64.1   81.3 3.12e-16 2.76e-16 3.49e-16   42.1   35.4   49.3 7.40e-16 6.23e-16 8.67e-16 -0.26 -0.33 -0.19  0.40  0.33  0.49 -0.06 -0.14  0.04
  6 0 1131.0  249.3  233.4  265.4 2.05e-15 1.92e-15 2.18e-15    4.8    2.1    8.1 1.51e-16 6.66e-17 2.55e-16   97.2   87.4  107.2 5.02e-16 4.51e-16 5.53e-16   86.0   76.7   95.4 3.75e-16 3.34e-16 4.16e-16   66.2   57.8   74.7 1.17e-15 1.02e-15 1.32e-15 -0.14 -0.21 -0.07  0.51  0.45  0.58  0.14  0.07  0.22
  6 h  978.9  233.7  218.3  249.3 2.25e-15 2.11e-15 2.40e-15    3.7    1.3    6.6 1.46e-16 5.33e-17 2.62e-16   91.5   81.9  101.1 5.64e-16 5.05e-16 6.23e-16   80.3   71.3   89.4 4.07e-16 3.61e-16 4.53e-16   61.9   53.8   70.1 1.26e-15 1.10e-15 1.43e-15 -0.16 -0.24 -0.09  0.51  0.45  0.58  0.13  0.06  0.21
  7 0 1131.0   75.4   66.3   84.6 6.03e-16 5.31e-16 6.77e-16    5.1    2.3    8.4 1.55e-16 7.14e-17 2.56e-16   40.9   34.6   47.7 2.04e-16 1.73e-16 2.39e-16   16.0   12.0   20.6 6.79e-17 5.10e-17 8.73e-17   18.6   14.1   23.7 3.20e-16 2.43e-16 4.09e-16 -0.49 -0.61 -0.39  0.64  0.56  0.76  0.10 -0.02  0.26
  8 0 1131.0 1370.0 1333.2 1407.2 1.10e-14 1.07e-14 1.13e-14   50.8   43.5   58.1 1.57e-15 1.35e-15 1.80e-15  447.9  426.9  469.1 2.27e-15 2.16e-15 2.38e-15  477.3  455.6  499.2 2.04e-15 1.95e-15 2.13e-15  444.9  423.8  466.1 7.67e-15 7.31e-15 8.04e-15 -0.05 -0.09 -0.02  0.58  0.56  0.60  0.28  0.25  0.30
  8 h  978.9 1370.8 1334.0 1407.9 1.30e-14 1.26e-14 1.33e-14   51.7   44.4   59.0 2.03e-15 1.75e-15 2.32e-15  448.4  427.4  469.6 2.72e-15 2.59e-15 2.84e-15  477.7  456.1  499.7 2.37e-15 2.27e-15 2.48e-15  444.8  423.8  466.0 8.89e-15 8.47e-15 9.31e-15 -0.07 -0.10 -0.03  0.58  0.56  0.60  0.27  0.24  0.30
  9 0 1131.0   41.3   34.6   48.5 3.36e-16 2.82e-16 3.95e-16    2.9    0.7    5.6 8.94e-17 2.07e-17 1.74e-16   12.6    9.1   16.7 6.43e-17 4.66e-17 8.51e-17   17.5   13.4   22.2 7.56e-17 5.79e-17 9.59e-17   11.3    7.7   15.5 1.96e-16 1.33e-16 2.69e-16  0.08 -0.11  0.26  0.43  0.29  0.61  0.16 -0.00  0.36
 10 0 1131.0   92.6   82.6  102.8 7.81e-16 6.96e-16 8.67e-16    5.4    2.5    8.9 1.73e-16 8.09e-17 2.85e-16   41.3   35.0   48.3 2.18e-16 1.85e-16 2.55e-16   32.6   27.0   38.8 1.46e-16 1.21e-16 1.74e-16   18.8   14.1   24.0 3.40e-16 2.56e-16 4.35e-16 -0.19 -0.32 -0.09  0.39  0.28  0.54 -0.03 -0.16  0.12
 11 0 1131.0  235.5  219.8  251.3 1.99e-15 1.85e-15 2.12e-15    5.9    2.8    9.5 1.88e-16 9.02e-17 3.04e-16   79.2   70.2   88.3 4.17e-16 3.70e-16 4.65e-16   83.3   74.0   92.6 3.73e-16 3.32e-16 4.15e-16   73.0   64.2   82.0 1.32e-15 1.16e-15 1.49e-15 -0.05 -0.14  0.02  0.56  0.51  0.62  0.25  0.18  0.32
 12 0 1131.0 1686.3 1645.5 1727.5 1.41e-14 1.37e-14 1.44e-14   58.3   50.4   66.3 1.84e-15 1.60e-15 2.10e-15  508.1  485.7  530.8 2.65e-15 2.54e-15 2.77e-15  560.6  537.1  584.4 2.49e-15 2.38e-15 2.59e-15  617.6  592.9  642.6 1.11e-14 1.06e-14 1.15e-14 -0.03 -0.06 -0.00  0.63  0.61  0.65  0.36  0.34  0.38
 13 0 1131.0   37.8   31.1   45.0 3.02e-16 2.48e-16 3.60e-16    1.6    0.0    3.8 4.85e-17 0.00e+00 1.16e-16   18.0   13.7   22.9 9.02e-17 6.85e-17 1.14e-16   14.9   11.0   19.3 6.31e-17 4.67e-17 8.20e-17    4.9    2.0    8.3 8.46e-17 3.53e-17 1.44e-16 -0.17 -0.36 -0.01  0.14 -0.07  0.51 -0.24 -0.48  0.07
 14 0 1131.0   84.4   74.8   94.1 6.82e-16 6.05e-16 7.60e-16    0.0    0.0    1.8 0.00e+00 0.00e+00 5.66e-17   33.5   27.9   39.7 1.71e-16 1.42e-16 2.02e-16   25.2   20.3   30.8 1.08e-16 8.71e-17 1.32e-16   25.7   20.4   31.6 4.44e-16 3.52e-16 5.46e-16 -0.22 -0.36 -0.10  0.60  0.52  0.71  0.23  0.12  0.36
 15 0 1131.0   41.3   34.1   48.9 3.42e-16 2.83e-16 4.06e-16    2.2    0.2    4.6 6.96e-17 7.83e-18 1.46e-16   17.6   13.2   22.6 9.14e-17 6.85e-17 1.17e-16   20.9   16.3   26.1 9.19e-17 7.16e-17 1.15e-16    2.8    0.5    5.7 5.05e-17 9.20e-18 1.01e-16  0.00 -0.19  0.16 -0.18 -0.45  0.26 -0.46 -0.74 -0.17
 16 0 1131.0   75.0   63.9   86.3 6.17e-16 5.25e-16 7.10e-16    5.5    2.4    9.1 1.70e-16 7.46e-17 2.82e-16   43.1   35.0   51.9 2.23e-16 1.81e-16 2.68e-16   18.1   12.9   24.0 7.91e-17 5.61e-17 1.05e-16   14.2    9.5   19.4 2.49e-16 1.67e-16 3.42e-16 -0.46 -0.60 -0.32  0.50  0.38  0.70 -0.08 -0.27  0.11
 17 0 1131.0  210.1  195.4  225.0 1.75e-15 1.62e-15 1.87e-15   11.0    7.4   15.2 3.48e-16 2.33e-16 4.82e-16   96.2   86.3  106.2 5.00e-16 4.48e-16 5.52e-16   73.2   64.6   82.0 3.23e-16 2.85e-16 3.62e-16   40.7   34.2   47.8 7.27e-16 6.11e-16 8.53e-16 -0.21 -0.29 -0.14  0.38  0.31  0.48 -0.05 -0.14  0.04
 18 0 1131.0   46.8   39.3   54.9 3.94e-16 3.31e-16 4.61e-16    0.0    0.0    2.3 0.00e+00 0.00e+00 7.24e-17   13.5    9.3   18.2 7.09e-17 4.92e-17 9.56e-17   20.0   15.5   25.1 8.93e-17 6.91e-17 1.12e-16   13.5    9.5   18.1 2.44e-16 1.71e-16 3.26e-16  0.11 -0.08  0.31  0.45  0.34  0.63  0.20  0.06  0.40
 19 0 1131.0  130.6  118.4  142.8 1.09e-15 9.85e-16 1.19e-15    3.8    1.3    6.8 1.18e-16 3.96e-17 2.13e-16   14.7   10.0   19.9 7.65e-17 5.23e-17 1.04e-16   41.3   34.9   48.3 1.83e-16 1.54e-16 2.13e-16   74.8   65.9   83.7 1.34e-15 1.18e-15 1.50e-15  0.40  0.26  0.57  0.76  0.72  0.80  0.66  0.61  0.72
 20 0 1131.0   76.6   67.1   86.2 6.35e-16 5.56e-16 7.15e-16   10.8    7.2   15.1 3.42e-16 2.27e-16 4.74e-16   40.6   34.1   47.8 2.11e-16 1.77e-16 2.48e-16   23.0   18.2   28.4 1.01e-16 8.02e-17 1.25e-16   13.1    9.0   17.8 2.33e-16 1.59e-16 3.16e-16 -0.34 -0.46 -0.22  0.38  0.26  0.57 -0.13 -0.30  0.04
 21 0 1131.0  125.8  113.8  138.0 1.03e-15 9.30e-16 1.13e-15    2.5    0.3    5.2 7.69e-17 8.00e-18 1.60e-16   36.9   30.2   44.1 1.89e-16 1.54e-16 2.26e-16   48.0   41.0   55.5 2.08e-16 1.78e-16 2.41e-16   41.2   34.7   48.4 7.25e-16 6.09e-16 8.51e-16  0.05 -0.08  0.15  0.55  0.48  0.63  0.29  0.20  0.38
 22 0 1131.0  133.3  121.5  145.3 1.07e-15 9.72e-16 1.16e-15   17.1   12.9   21.9 5.22e-16 3.94e-16 6.69e-16   39.6   33.4   46.4 1.98e-16 1.67e-16 2.32e-16   54.1   46.7   61.6 2.30e-16 1.98e-16 2.62e-16   39.7   33.3   46.6 6.83e-16 5.74e-16 8.03e-16  0.07 -0.03  0.18  0.49  0.42  0.58  0.22  0.13  0.31
 23 0 1131.0 1322.1 1285.9 1358.6 1.06e-14 1.03e-14 1.08e-14   48.8   41.9   56.3 1.48e-15 1.27e-15 1.71e-15  431.8  411.2  452.7 2.16e-15 2.06e-15 2.27e-15  455.0  433.8  476.4 1.93e-15 1.84e-15 2.02e-15  435.3  414.5  456.3 7.46e-15 7.11e-15 7.82e-15 -0.06 -0.09 -0.03  0.59  0.57  0.61  0.29  0.26  0.32
 24 0 1131.0  849.5  820.4  879.0 6.79e-15 6.56e-15 7.03e-15   27.1   21.8   33.0 8.19e-16 6.59e-16 9.97e-16  270.9  254.5  287.6 1.36e-15 1.28e-15 1.44e-15  298.2  281.0  315.6 1.27e-15 1.19e-15 1.34e-15  280.5  263.7  297.4 4.79e-15 4.51e-15 5.08e-15 -0.04 -0.08  0.01  0.58  0.55  0.61  0.29  0.25  0.32
 25 0 1131.0 1789.1 1747.1 1831.5 1.44e-14 1.40e-14 1.47e-14   54.1   46.6   61.7 1.66e-15 1.43e-15 1.89e-15  575.8  552.0  599.8 2.90e-15 2.78e-15 3.02e-15  567.0  543.4  590.8 2.41e-15 2.31e-15 2.52e-15  646.4  621.1  671.9 1.12e-14 1.07e-14 1.16e-14 -0.09 -0.12 -0.06  0.64  0.63  0.66  0.35  0.33  0.37
 26 0 1131.0  228.4  212.5  244.6 1.83e-15 1.70e-15 1.96e-15    4.3    1.5    7.6 1.30e-16 4.57e-17 2.32e-16   77.2   67.8   86.8 3.88e-16 3.41e-16 4.36e-16   79.0   69.8   88.3 3.36e-16 2.97e-16 3.76e-16   72.5   63.5   81.6 1.24e-15 1.09e-15 1.40e-15 -0.07 -0.16  0.01  0.57  0.52  0.63  0.26  0.20  0.34
 26 h  978.9  226.8  211.0  242.8 2.13e-15 1.98e-15 2.28e-15    3.3    0.9    6.2 1.27e-16 3.42e-17 2.40e-16   74.4   65.2   83.7 4.46e-16 3.91e-16 5.02e-16   79.9   70.7   89.2 3.95e-16 3.50e-16 4.41e-16   72.8   63.9   81.9 1.45e-15 1.27e-15 1.63e-15 -0.06 -0.15  0.02  0.57  0.52  0.63  0.26  0.20  0.33
 27 0 1131.0  150.5  137.1  164.0 1.23e-15 1.12e-15 1.34e-15    9.4    5.9   13.5 2.90e-16 1.82e-16 4.16e-16   80.8   71.0   90.7 4.12e-16 3.62e-16 4.63e-16   54.2   46.5   62.0 2.34e-16 2.01e-16 2.68e-16   15.6   11.1   20.8 2.73e-16 1.94e-16 3.63e-16 -0.27 -0.36 -0.19  0.08 -0.05  0.28 -0.39 -0.52 -0.25
 28 0 1131.0  171.5  157.4  185.7 1.37e-15 1.26e-15 1.49e-15    4.1    1.2    7.5 1.24e-16 3.69e-17 2.27e-16   59.2   50.9   67.7 2.98e-16 2.56e-16 3.41e-16   73.1   64.2   82.1 3.11e-16 2.73e-16 3.49e-16   39.8   33.0   47.1 6.83e-16 5.67e-16 8.09e-16  0.02 -0.07  0.11  0.37  0.29  0.47  0.05 -0.03  0.16
 29 0 1131.0   68.8   60.1   77.6 5.57e-16 4.86e-16 6.28e-16    8.4    5.2   12.2 2.59e-16 1.61e-16 3.78e-16   33.0   27.4   39.2 1.67e-16 1.38e-16 1.98e-16   27.3   22.2   32.9 1.17e-16 9.52e-17 1.41e-16    8.6    5.2   12.5 1.50e-16 9.13e-17 2.19e-16 -0.17 -0.31 -0.06  0.12 -0.06  0.37 -0.29 -0.45 -0.06
 30 0 1131.0  191.9  177.0  206.9 1.55e-15 1.43e-15 1.67e-15   12.4    8.2   17.1 3.76e-16 2.50e-16 5.20e-16   96.7   86.2  107.3 4.88e-16 4.35e-16 5.42e-16   56.0   48.1   64.1 2.39e-16 2.05e-16 2.74e-16   39.9   33.2   47.2 6.89e-16 5.72e-16 8.16e-16 -0.34 -0.42 -0.26  0.48  0.41  0.58 -0.01 -0.10  0.09
 31 0 1131.0  952.3  921.4  983.5 7.60e-15 7.35e-15 7.85e-15   34.3   28.3   40.8 1.04e-15 8.54e-16 1.23e-15  318.0  300.1  336.1 1.59e-15 1.50e-15 1.68e-15  339.8  321.4  358.3 1.44e-15 1.36e-15 1.52e-15  294.8  277.5  312.1 5.03e-15 4.74e-15 5.33e-15 -0.05 -0.09 -0.01  0.55  0.53  0.58  0.24  0.21  0.28
 32 0 1131.0  128.4  116.8  140.2 1.03e-15 9.38e-16 1.13e-15    0.4    0.0    2.9 1.10e-17 0.00e+00 8.94e-17    4.1    1.9    6.9 2.05e-17 9.45e-18 3.46e-17   26.2   21.3   31.8 1.12e-16 9.05e-17 1.36e-16   98.1   88.0  108.3 1.69e-15 1.52e-15 1.87e-15  0.65  0.52  0.84  0.87  0.85  0.90  0.84  0.81  0.88
 33 0 1131.0   72.1   62.2   82.0 1.09e-15 9.42e-16 1.24e-15    0.0    0.0    1.7 0.00e+00 0.00e+00 9.63e-17   27.3   21.2   34.1 2.56e-16 1.99e-16 3.19e-16   29.0   23.4   35.3 2.32e-16 1.87e-16 2.82e-16   15.8   11.5   20.9 5.29e-16 3.82e-16 6.97e-16 -0.04 -0.21  0.10  0.38  0.25  0.55  0.04 -0.10  0.22
 34 0 1131.0  140.1  127.4  152.9 2.16e-15 1.97e-15 2.36e-15    7.1    4.0   10.7 4.07e-16 2.32e-16 6.18e-16   61.5   53.0   70.1 5.87e-16 5.05e-16 6.69e-16   37.0   30.8   43.8 3.01e-16 2.51e-16 3.57e-16   41.7   35.2   48.9 1.42e-15 1.20e-15 1.67e-15 -0.31 -0.43 -0.23  0.64  0.58  0.72  0.24  0.15  0.33
 35 0 1131.0 1356.0 1319.5 1393.0 1.10e-14 1.07e-14 1.13e-14   35.3   29.3   41.8 1.09e-15 9.02e-16 1.29e-15  465.8  444.4  487.5 2.37e-15 2.26e-15 2.48e-15  455.7  434.5  477.1 1.96e-15 1.87e-15 2.05e-15  434.6  413.8  455.6 7.48e-15 7.12e-15 7.84e-15 -0.10 -0.13 -0.06  0.58  0.56  0.61  0.26  0.24  0.29
 35 h  978.9 1144.2 1110.6 1178.2 1.09e-14 1.06e-14 1.12e-14   26.1   20.9   31.7 1.02e-15 8.21e-16 1.24e-15  388.2  368.7  408.0 2.36e-15 2.25e-15 2.49e-15  389.9  370.3  409.7 1.95e-15 1.85e-15 2.05e-15  366.1  347.0  385.4 7.30e-15 6.92e-15 7.69e-15 -0.10 -0.13 -0.06  0.58  0.55  0.60  0.25  0.23  0.29
 36 0 1131.0  327.0  307.8  346.5 2.65e-15 2.50e-15 2.81e-15   17.0   12.2   22.3 5.21e-16 3.74e-16 6.85e-16  125.8  113.6  138.2 6.40e-16 5.78e-16 7.03e-16  114.5  103.4  125.7 4.93e-16 4.45e-16 5.41e-16   87.3   77.5   97.3 1.52e-15 1.35e-15 1.69e-15 -0.13 -0.19 -0.06  0.51  0.46  0.57  0.15  0.08  0.21
 36 h  978.9  317.1  298.3  336.1 3.02e-15 2.84e-15 3.20e-15   17.1   12.4   22.3 6.65e-16 4.84e-16 8.70e-16  120.2  108.3  132.1 7.30e-16 6.59e-16 8.03e-16  112.6  101.7  123.7 5.65e-16 5.10e-16 6.20e-16   84.8   75.2   94.5 1.71e-15 1.51e-15 1.90e-15 -0.13 -0.19 -0.06  0.50  0.45  0.56  0.14  0.08  0.21
 37 0 1131.0  455.5  433.8  477.3 5.11e-15 4.87e-15 5.35e-15    8.1    4.9   11.9 3.42e-16 2.07e-16 5.01e-16  141.2  128.9  153.6 9.85e-16 8.99e-16 1.07e-15  153.2  140.8  165.7 9.09e-16 8.35e-16 9.83e-16  161.2  148.4  174.0 3.94e-15 3.63e-15 4.26e-15 -0.04 -0.10  0.02  0.62  0.59  0.66  0.35  0.31  0.39
 38 0 1131.0  625.5  599.6  651.5 5.10e-15 4.89e-15 5.31e-15   26.6   20.9   32.8 8.19e-16 6.44e-16 1.01e-15  239.3  223.1  255.7 1.22e-15 1.14e-15 1.31e-15  236.7  221.1  252.5 1.02e-15 9.56e-16 1.09e-15  149.6  137.0  162.4 2.62e-15 2.40e-15 2.84e-15 -0.09 -0.14 -0.04  0.44  0.40  0.48  0.07  0.03  0.12
 39 0 1131.0   75.3   63.7   87.0 6.09e-16 5.15e-16 7.03e-16    2.3    0.0    5.0 7.10e-17 0.00e+00 1.53e-16   45.2   36.8   54.3 2.29e-16 1.87e-16 2.75e-16   23.3   17.3   29.9 1.00e-16 7.44e-17 1.28e-16    7.0    2.9   11.7 1.22e-16 5.01e-17 2.03e-16 -0.38 -0.54 -0.27  0.08 -0.11  0.50 -0.42 -0.63 -0.14
 40 0 1131.0  217.5  201.6  233.6 1.87e-15 1.73e-15 2.01e-15   45.3   38.5   52.8 1.47e-15 1.25e-15 1.72e-15   99.1   88.2  110.2 5.33e-16 4.75e-16 5.93e-16   67.5   58.8   76.3 3.08e-16 2.68e-16 3.48e-16   51.4   43.7   59.1 9.53e-16 8.12e-16 1.10e-15 -0.26 -0.35 -0.19  0.51  0.44  0.59  0.07 -0.01  0.16
 41 0 1131.0  113.5  102.3  124.8 9.28e-16 8.36e-16 1.02e-15    3.0    0.7    5.9 9.42e-17 2.13e-17 1.83e-16   34.0   27.9   40.8 1.74e-16 1.43e-16 2.09e-16   37.0   31.0   43.7 1.61e-16 1.35e-16 1.90e-16   42.5   35.9   49.7 7.46e-16 6.31e-16 8.72e-16 -0.04 -0.16  0.08  0.64  0.58  0.71  0.37  0.29  0.46
 42 0 1131.0  170.6  156.5  184.9 1.89e-15 1.74e-15 2.05e-15    7.8    4.7   11.5 3.27e-16 1.99e-16 4.80e-16   77.8   68.1   87.5 5.38e-16 4.71e-16 6.05e-16   43.5   36.6   50.9 2.55e-16 2.15e-16 2.99e-16   49.6   42.4   57.4 1.20e-15 1.02e-15 1.39e-15 -0.35 -0.45 -0.27  0.65  0.58  0.71  0.21  0.13  0.30
 43 0 1131.0  221.7  205.4  238.2 2.66e-15 2.46e-15 2.86e-15    6.4    3.2   10.2 2.90e-16 1.46e-16 4.61e-16   98.5   87.4  109.6 7.35e-16 6.53e-16 8.18e-16   71.7   62.5   80.9 4.54e-16 3.96e-16 5.13e-16   52.3   44.5   60.1 1.37e-15 1.16e-15 1.57e-15 -0.23 -0.32 -0.16  0.50  0.43  0.58  0.08 -0.01  0.16
 44 0 1131.0  502.7  479.3  526.4 4.06e-15 3.87e-15 4.25e-15   31.8   25.8   38.3 9.69e-16 7.86e-16 1.17e-15  183.4  168.9  198.1 9.28e-16 8.54e-16 1.00e-15  171.3  157.9  184.9 7.34e-16 6.76e-16 7.92e-16  148.4  135.9  161.0 2.57e-15 2.35e-15 2.79e-15 -0.12 -0.17 -0.06  0.56  0.52  0.60  0.21  0.17  0.26
 44 h  978.9  464.6  442.2  487.2 4.40e-15 4.19e-15 4.62e-15   32.8   26.8   39.4 1.27e-15 1.04e-15 1.52e-15  165.4  151.7  179.2 9.99e-16 9.16e-16 1.08e-15  158.9  146.0  172.0 7.91e-16 7.27e-16 8.56e-16  140.6  128.5  152.9 2.82e-15 2.58e-15 3.07e-15 -0.11 -0.17 -0.06  0.56  0.52  0.60  0.22  0.18  0.28
 45 0 1131.0  135.5  122.9  148.2 1.92e-15 1.74e-15 2.10e-15    3.7    1.4    6.6 1.97e-16 7.35e-17 3.51e-16   59.9   51.4   68.5 5.26e-16 4.52e-16 6.02e-16   38.3   31.9   45.2 2.86e-16 2.39e-16 3.38e-16   37.4   31.1   44.3 1.15e-15 9.60e-16 1.37e-15 -0.29 -0.40 -0.20  0.60  0.53  0.68  0.18  0.09  0.29
 46 0 1131.0  235.4  219.2  251.7 2.05e-15 1.91e-15 2.19e-15    5.1    2.4    8.4 1.67e-16 7.76e-17 2.76e-16   71.5   62.3   80.9 3.88e-16 3.38e-16 4.39e-16   92.7   82.8  102.7 4.27e-16 3.81e-16 4.73e-16   71.1   62.4   80.0 1.34e-15 1.18e-15 1.51e-15  0.05 -0.04  0.13  0.52  0.46  0.58  0.24  0.17  0.31
 47 0 1131.0   69.9   59.0   80.9 7.85e-16 6.63e-16 9.09e-16    2.1    0.1    4.6 8.82e-17 2.28e-18 1.93e-16   38.3   30.5   46.6 2.68e-16 2.13e-16 3.27e-16   25.5   19.5   32.0 1.51e-16 1.16e-16 1.90e-16    6.7    3.0   11.0 1.63e-16 7.34e-17 2.68e-16 -0.27 -0.43 -0.13  0.03 -0.18  0.41 -0.40 -0.61 -0.15
 48 0 1131.0  112.6  101.4  124.0 1.65e-15 1.49e-15 1.82e-15    7.1    4.4   10.4 3.90e-16 2.41e-16 5.76e-16   55.4   47.4   63.4 5.04e-16 4.31e-16 5.76e-16   32.4   26.6   38.8 2.50e-16 2.06e-16 3.00e-16   25.1   20.1   30.7 8.09e-16 6.48e-16 9.89e-16 -0.33 -0.45 -0.24  0.52  0.43  0.63  0.05 -0.08  0.15
 49 0 1131.0  149.9  136.9  163.1 2.05e-15 1.87e-15 2.23e-15   12.7    9.2   17.0 6.59e-16 4.74e-16 8.77e-16   72.2   63.1   81.5 6.12e-16 5.34e-16 6.90e-16   50.0   42.8   57.8 3.60e-16 3.08e-16 4.16e-16   27.9   22.5   33.9 8.45e-16 6.82e-16 1.03e-15 -0.25 -0.35 -0.17  0.40  0.31  0.51 -0.06 -0.17  0.06
 50 0 1131.0  618.7  592.6  645.0 6.20e-15 5.94e-15 6.47e-15   22.3   17.0   28.1 8.41e-16 6.43e-16 1.06e-15  254.0  236.9  271.2 1.59e-15 1.49e-15 1.70e-15  196.8  182.3  211.5 1.05e-15 9.69e-16 1.12e-15  168.4  155.1  181.9 3.64e-15 3.35e-15 3.93e-15 -0.21 -0.26 -0.16  0.55  0.52  0.59  0.16  0.12  0.21
 51 0 1131.0  544.3  520.7  568.2 5.92e-15 5.66e-15 6.18e-15   15.4   11.4   19.9 6.25e-16 4.63e-16 8.11e-16  189.1  175.0  203.3 1.27e-15 1.18e-15 1.37e-15  204.9  190.5  219.4 1.17e-15 1.09e-15 1.26e-15  150.6  138.2  163.0 3.60e-15 3.31e-15 3.90e-15 -0.04 -0.09  0.01  0.51  0.47  0.55  0.19  0.14  0.24
 52 0 1131.0  478.8  456.3  501.6 3.93e-15 3.74e-15 4.11e-15   17.0   12.6   22.0 5.26e-16 3.88e-16 6.80e-16  166.5  153.0  180.2 8.55e-16 7.85e-16 9.25e-16  171.3  158.0  184.7 7.45e-16 6.87e-16 8.04e-16  141.1  129.0  153.4 2.49e-15 2.27e-15 2.71e-15 -0.07 -0.12 -0.01  0.54  0.50  0.58  0.21  0.17  0.26
 53 0 1131.0  184.8  170.4  199.2 1.48e-15 1.37e-15 1.60e-15    4.4    1.8    7.7 1.34e-16 5.35e-17 2.33e-16   46.1   38.7   54.0 2.32e-16 1.95e-16 2.72e-16   70.0   61.4   78.7 2.99e-16 2.62e-16 3.36e-16   68.9   60.3   77.6 1.18e-15 1.04e-15 1.33e-15  0.12  0.01  0.21  0.60  0.55  0.66  0.37  0.31  0.45
 54 0 1131.0   14.2    9.4   19.5 1.18e-16 7.83e-17 1.62e-16    0.0    0.0    2.1 0.00e+00 0.00e+00 6.78e-17    4.2    1.7    7.3 2.19e-17 8.67e-18 3.81e-17    3.8    1.6    6.6 1.69e-17 7.21e-18 2.91e-17    6.2    3.2    9.9 1.11e-16 5.68e-17 1.76e-16 -0.10 -0.54  0.23  0.67  0.58  0.92  0.45  0.29  0.78
 55 0 1131.0  565.6  541.8  589.7 8.82e-15 8.45e-15 9.20e-15   32.6   27.1   38.7 1.92e-15 1.59e-15 2.28e-15  242.8  227.1  258.6 2.35e-15 2.20e-15 2.50e-15  184.6  171.0  198.3 1.52e-15 1.40e-15 1.63e-15  138.4  126.7  150.3 4.76e-15 4.36e-15 5.17e-15 -0.21 -0.26 -0.17  0.52  0.48  0.56  0.11  0.06  0.16
 56 0 1131.0  680.1  653.8  706.7 8.90e-15 8.56e-15 9.25e-15   43.5   37.1   50.6 2.17e-15 1.85e-15 2.52e-15  278.1  261.2  295.2 2.26e-15 2.12e-15 2.40e-15  206.7  192.3  221.3 1.42e-15 1.32e-15 1.52e-15  195.5  181.5  209.6 5.62e-15 5.22e-15 6.03e-15 -0.23 -0.27 -0.18  0.60  0.56  0.63  0.21  0.17  0.26
 57 0 1131.0  166.9  153.5  180.5 2.96e-15 2.72e-15 3.20e-15    8.3    5.5   11.9 5.53e-16 3.63e-16 7.87e-16   79.3   70.0   88.6 8.66e-16 7.65e-16 9.69e-16   56.0   48.4   63.8 5.23e-16 4.51e-16 5.95e-16   31.8   26.2   38.0 1.25e-15 1.03e-15 1.50e-15 -0.24 -0.33 -0.16  0.41  0.33  0.52 -0.04 -0.14  0.06
 58 0 1131.0  716.3  688.8  744.1 7.65e-15 7.35e-15 7.95e-15   45.9   39.0   53.3 1.85e-15 1.57e-15 2.15e-15  326.0  307.3  344.9 2.17e-15 2.05e-15 2.30e-15  208.3  193.6  223.2 1.18e-15 1.09e-15 1.26e-15  182.4  168.6  196.2 4.21e-15 3.90e-15 4.53e-15 -0.30 -0.34 -0.26  0.56  0.53  0.60  0.12  0.08  0.17
 59 0 1131.0   81.6   70.9   92.4 6.55e-16 5.69e-16 7.42e-16    0.0    0.0    2.9 0.00e+00 0.00e+00 8.85e-17   27.8   21.2   35.1 1.40e-16 1.07e-16 1.76e-16   33.7   27.5   40.4 1.43e-16 1.17e-16 1.72e-16   20.3   15.4   25.8 3.50e-16 2.65e-16 4.45e-16  0.02 -0.15  0.16  0.41  0.30  0.55  0.10 -0.03  0.26
 60 0 1131.0  237.7  221.1  254.5 2.74e-15 2.55e-15 2.94e-15    4.4    1.7    7.7 1.91e-16 7.49e-17 3.33e-16   89.6   79.0  100.2 6.45e-16 5.69e-16 7.22e-16   85.1   75.4   94.8 5.20e-16 4.60e-16 5.79e-16   63.4   54.9   71.9 1.59e-15 1.38e-15 1.80e-15 -0.10 -0.19 -0.03  0.50  0.44  0.57  0.15  0.08  0.23
 61 0 1131.0  209.7  192.8  226.8 1.70e-15 1.56e-15 1.84e-15   53.4   45.7   61.3 1.64e-15 1.40e-15 1.88e-15  110.5   98.0  123.1 5.63e-16 4.99e-16 6.27e-16   43.6   36.0   51.8 1.88e-16 1.55e-16 2.23e-16   56.1   47.8   64.4 9.72e-16 8.28e-16 1.12e-15 -0.49 -0.58 -0.42  0.67  0.61  0.74  0.14  0.06  0.23
 62 0 1131.0  475.5  452.7  498.5 5.19e-15 4.94e-15 5.44e-15   17.7   13.2   22.9 7.29e-16 5.44e-16 9.41e-16  192.9  178.1  207.8 1.31e-15 1.21e-15 1.42e-15  132.0  120.1  144.1 7.62e-16 6.94e-16 8.32e-16  150.9  138.3  163.6 3.56e-15 3.26e-15 3.86e-15 -0.26 -0.32 -0.21  0.65  0.61  0.69  0.27  0.22  0.32
 63 0 1131.0  351.7  332.6  371.1 2.82e-15 2.67e-15 2.97e-15   13.8    9.9   18.4 4.20e-16 2.99e-16 5.59e-16  142.7  130.5  155.1 7.18e-16 6.56e-16 7.81e-16  130.1  118.6  141.7 5.54e-16 5.05e-16 6.03e-16   78.9   69.8   88.2 1.35e-15 1.20e-15 1.51e-15 -0.13 -0.19 -0.07  0.42  0.37  0.49  0.03 -0.03  0.10
 64 0 1131.0  334.7  315.0  354.6 3.51e-15 3.30e-15 3.72e-15   11.0    7.1   15.5 4.36e-16 2.82e-16 6.13e-16  132.6  119.8  145.5 8.70e-16 7.86e-16 9.55e-16  102.8   92.1  113.6 5.71e-16 5.11e-16 6.31e-16   99.7   89.3  110.3 2.25e-15 2.01e-15 2.49e-15 -0.21 -0.27 -0.14  0.59  0.55  0.65  0.22  0.16  0.28
 65 0 1131.0 1007.7  975.2 1040.6 8.11e-15 7.85e-15 8.38e-15   27.6   21.8   33.9 8.41e-16 6.65e-16 1.03e-15  374.5  354.3  394.9 1.89e-15 1.79e-15 2.00e-15  333.8  315.2  352.5 1.43e-15 1.35e-15 1.51e-15  300.1  282.6  317.8 5.16e-15 4.86e-15 5.46e-15 -0.14 -0.18 -0.10  0.57  0.54  0.60  0.22  0.18  0.25
 66 0 1131.0   38.6   29.6   48.1 3.88e-16 2.97e-16 4.84e-16    6.0    3.0    9.7 2.29e-16 1.13e-16 3.68e-16   17.4   11.1   24.4 1.10e-16 6.98e-17 1.53e-16   10.7    6.3   15.6 5.69e-17 3.38e-17 8.32e-17   10.7    6.5   15.5 2.32e-16 1.41e-16 3.36e-16 -0.29 -0.59 -0.09  0.57  0.45  0.81  0.17 -0.02  0.45
 67 0 1131.0  314.3  296.5  332.3 2.52e-15 2.38e-15 2.66e-15   14.5   10.5   19.1 4.43e-16 3.22e-16 5.84e-16   97.7   87.8  107.7 4.92e-16 4.42e-16 5.42e-16  112.3  101.8  123.0 4.78e-16 4.33e-16 5.23e-16  104.2   93.9  114.7 1.79e-15 1.61e-15 1.97e-15 -0.01 -0.08  0.06  0.58  0.54  0.63  0.29  0.24  0.35
 68 0 1131.0 2186.4 2139.7 2233.7 1.76e-14 1.72e-14 1.80e-14   65.7   57.3   74.1 2.01e-15 1.75e-15 2.26e-15  774.9  746.9  803.2 3.93e-15 3.78e-15 4.07e-15  699.8  673.4  726.5 2.99e-15 2.88e-15 3.11e-15  712.0  685.4  738.9 1.22e-14 1.18e-14 1.27e-14 -0.13 -0.16 -0.11  0.61  0.59  0.62  0.28  0.26  0.30
 69 0 1131.0   31.2   23.2   39.8 3.30e-16 2.46e-16 4.21e-16    5.5    2.6    8.9 2.18e-16 1.03e-16 3.57e-16    6.2    1.8   11.1 4.07e-17 1.16e-17 7.31e-17   15.7   11.1   21.0 8.82e-17 6.21e-17 1.17e-16    9.5    5.7   14.0 2.17e-16 1.29e-16 3.19e-16  0.31 -0.04  0.60  0.39  0.27  0.67  0.22  0.04  0.53
 70 0 1131.0  105.3   94.8  116.0 8.45e-16 7.60e-16 9.30e-16    2.5    0.5    5.1 7.71e-17 1.52e-17 1.55e-16   56.8   49.2   64.4 2.86e-16 2.48e-16 3.24e-16   26.5   21.5   32.1 1.13e-16 9.15e-17 1.37e-16   22.1   17.2   27.6 3.79e-16 2.95e-16 4.75e-16 -0.43 -0.53 -0.34  0.53  0.44  0.65 -0.01 -0.12  0.13
 71 0 1131.0  700.3  673.5  727.3 5.62e-15 5.40e-15 5.84e-15   26.7   21.3   32.7 8.10e-16 6.46e-16 9.91e-16  251.3  235.0  267.7 1.26e-15 1.18e-15 1.35e-15  225.6  210.5  240.8 9.61e-16 8.97e-16 1.03e-15  223.7  208.6  238.9 3.86e-15 3.60e-15 4.12e-15 -0.14 -0.18 -0.09  0.60  0.57  0.63  0.27  0.23  0.31
 72 0 1131.0  101.8   91.1  112.5 8.22e-16 7.36e-16 9.09e-16    4.7    2.1    7.8 1.44e-16 6.49e-17 2.40e-16   54.6   47.0   62.3 2.77e-16 2.38e-16 3.16e-16   29.1   23.7   35.0 1.25e-16 1.02e-16 1.50e-16   18.1   13.5   23.3 3.12e-16 2.32e-16 4.02e-16 -0.37 -0.48 -0.28  0.42  0.30  0.57 -0.11 -0.24  0.05
 73 0 1131.0 1589.7 1549.8 1630.0 1.28e-14 1.25e-14 1.31e-14   55.1   47.4   62.8 1.68e-15 1.45e-15 1.92e-15  557.2  533.4  581.2 2.82e-15 2.70e-15 2.94e-15  559.2  535.7  583.0 2.39e-15 2.29e-15 2.49e-15  473.7  451.9  495.6 8.13e-15 7.76e-15 8.51e-15 -0.08 -0.11 -0.05  0.55  0.53  0.57  0.22  0.19  0.24
 74 0 1131.0  613.0  587.8  638.4 4.93e-15 4.73e-15 5.14e-15   19.4   14.7   24.6 5.90e-16 4.48e-16 7.48e-16  184.8  170.8  199.0 9.34e-16 8.63e-16 1.01e-15  205.9  191.5  220.5 8.80e-16 8.18e-16 9.42e-16  222.4  207.4  237.6 3.83e-15 3.57e-15 4.09e-15 -0.03 -0.08  0.02  0.63  0.60  0.66  0.35  0.31  0.39
 75 0 1131.0   66.5   57.9   75.3 5.42e-16 4.71e-16 6.13e-16    7.8    4.8   11.5 2.42e-16 1.48e-16 3.55e-16   36.3   30.3   42.9 1.86e-16 1.55e-16 2.19e-16   21.3   16.8   26.4 9.24e-17 7.28e-17 1.14e-16    9.0    5.5   13.1 1.56e-16 9.49e-17 2.26e-16 -0.33 -0.46 -0.21  0.24  0.09  0.50 -0.26 -0.44 -0.05
 76 0 1131.0  500.6  478.1  523.3 4.01e-15 3.83e-15 4.20e-15   26.5   21.3   32.3 8.04e-16 6.45e-16 9.79e-16  174.8  161.5  188.3 8.80e-16 8.13e-16 9.48e-16  149.4  137.2  161.8 6.36e-16 5.84e-16 6.89e-16  176.4  163.1  189.9 3.03e-15 2.80e-15 3.26e-15 -0.16 -0.21 -0.10  0.65  0.62  0.69  0.33  0.29  0.38
 77 0 1131.0  220.2  204.7  235.9 1.76e-15 1.64e-15 1.89e-15    3.2    0.8    6.2 9.81e-17 2.52e-17 1.87e-16   63.3   54.7   72.0 3.17e-16 2.74e-16 3.60e-16   83.8   74.4   93.2 3.56e-16 3.16e-16 3.96e-16   73.5   64.6   82.4 1.27e-15 1.11e-15 1.42e-15  0.06 -0.03  0.14  0.56  0.51  0.62  0.30  0.24  0.37
 78 0 1131.0  418.4  397.8  439.2 3.36e-15 3.20e-15 3.53e-15   18.5   14.0   23.6 5.66e-16 4.27e-16 7.21e-16  197.6  183.5  211.9 9.99e-16 9.28e-16 1.07e-15  158.6  146.0  171.3 6.77e-16 6.23e-16 7.32e-16   62.3   54.1   70.6 1.07e-15 9.29e-16 1.21e-15 -0.19 -0.24 -0.14  0.23  0.16  0.30 -0.22 -0.28 -0.15
 79 0 1131.0  596.7  572.0  621.5 4.76e-15 4.57e-15 4.96e-15   13.8    9.8   18.4 4.18e-16 2.97e-16 5.57e-16  191.6  177.5  205.7 9.59e-16 8.89e-16 1.03e-15  208.8  194.3  223.4 8.84e-16 8.23e-16 9.46e-16  196.5  182.3  210.7 3.36e-15 3.12e-15 3.61e-15 -0.04 -0.09  0.01  0.58  0.55  0.62  0.29  0.25  0.33
 80 0 1131.0  284.0  266.6  301.5 2.27e-15 2.13e-15 2.41e-15   25.3   20.0   31.0 7.63e-16 6.05e-16 9.37e-16  107.3   96.5  118.3 5.37e-16 4.82e-16 5.91e-16   94.8   84.9  104.7 4.02e-16 3.60e-16 4.44e-16   82.1   72.7   91.5 1.41e-15 1.25e-15 1.57e-15 -0.14 -0.21 -0.07  0.55  0.51  0.61  0.20  0.14  0.27
 81 0 1131.0  107.2   95.9  118.5 8.61e-16 7.71e-16 9.52e-16    9.0    5.8   12.8 2.76e-16 1.78e-16 3.91e-16   46.0   39.0   53.7 2.33e-16 1.97e-16 2.71e-16   34.3   28.3   40.9 1.47e-16 1.21e-16 1.74e-16   26.9   21.3   33.0 4.62e-16 3.66e-16 5.68e-16 -0.22 -0.35 -0.12  0.51  0.43  0.63  0.10  0.00  0.24
 82 0 1131.0   79.6   69.9   89.5 6.40e-16 5.62e-16 7.19e-16   12.0    8.3   16.2 3.65e-16 2.54e-16 4.93e-16   35.6   29.2   42.4 1.80e-16 1.48e-16 2.15e-16   23.6   18.7   29.1 1.01e-16 7.97e-17 1.24e-16   20.6   15.7   26.0 3.52e-16 2.69e-16 4.45e-16 -0.27 -0.42 -0.16  0.54  0.45  0.67  0.12 -0.01  0.26
 83 0 1131.0   69.1   59.9   78.3 5.59e-16 4.85e-16 6.34e-16    1.0    0.0    3.4 3.07e-17 0.00e+00 1.06e-16   32.4   26.5   38.9 1.65e-16 1.35e-16 1.98e-16   27.2   21.9   33.1 1.17e-16 9.42e-17 1.42e-16    9.5    5.9   13.7 1.64e-16 1.01e-16 2.37e-16 -0.16 -0.30 -0.04  0.16 -0.01  0.41 -0.25 -0.43 -0.04
 84 0 1131.0  105.6   94.6  116.7 8.92e-16 7.99e-16 9.86e-16    5.7    3.0    9.0 1.81e-16 9.45e-17 2.88e-16   38.7   32.1   45.9 2.04e-16 1.70e-16 2.42e-16   36.6   30.6   43.3 1.64e-16 1.37e-16 1.94e-16   30.4   24.7   36.7 5.55e-16 4.51e-16 6.70e-16 -0.11 -0.23  0.01  0.54  0.46  0.64  0.20  0.10  0.32
 85 0 1131.0  367.0  347.6  386.5 3.02e-15 2.86e-15 3.18e-15   10.6    7.1   14.7 3.29e-16 2.21e-16 4.56e-16  141.0  129.0  153.1 7.25e-16 6.63e-16 7.88e-16  132.3  120.8  143.9 5.77e-16 5.27e-16 6.28e-16   93.7   83.8  103.7 1.66e-15 1.49e-15 1.84e-15 -0.11 -0.18 -0.05  0.48  0.44  0.54  0.12  0.06  0.18
 86 0 1131.0  546.2  522.8  569.8 4.41e-15 4.22e-15 4.60e-15   16.1   12.0   20.8 4.93e-16 3.68e-16 6.37e-16  189.7  175.9  203.6 9.63e-16 8.93e-16 1.03e-15  180.6  167.2  194.1 7.75e-16 7.18e-16 8.33e-16  176.0  162.6  189.4 3.04e-15 2.81e-15 3.27e-15 -0.11 -0.16 -0.06  0.59  0.56  0.63  0.27  0.23  0.32
 87 0 1131.0  105.9   94.9  117.0 8.84e-16 7.92e-16 9.76e-16    0.0    0.0    2.8 0.00e+00 0.00e+00 8.90e-17   39.5   32.9   46.6 2.06e-16 1.72e-16 2.43e-16   38.0   31.8   44.8 1.68e-16 1.41e-16 1.98e-16   28.5   23.0   34.7 5.14e-16 4.15e-16 6.26e-16 -0.10 -0.21  0.02  0.50  0.41  0.61  0.16  0.05  0.28
 88 0 1131.0   29.2   22.9   36.1 2.45e-16 1.92e-16 3.02e-16    6.3    3.4    9.8 1.99e-16 1.07e-16 3.10e-16   10.2    6.4   14.5 5.32e-17 3.36e-17 7.60e-17   10.0    6.7   14.0 4.44e-17 2.96e-17 6.19e-17    9.2    5.7   13.3 1.66e-16 1.03e-16 2.40e-16 -0.08 -0.34  0.16  0.55  0.43  0.76  0.25  0.08  0.50
 89 0 1131.0  397.0  377.0  417.2 3.22e-15 3.06e-15 3.39e-15    7.8    4.8   11.5 2.41e-16 1.47e-16 3.54e-16  134.9  123.2  146.7 6.88e-16 6.28e-16 7.48e-16  155.9  143.4  168.5 6.72e-16 6.18e-16 7.26e-16  106.3   95.9  116.9 1.85e-15 1.67e-15 2.03e-15 -0.01 -0.07  0.05  0.47  0.42  0.52  0.15  0.09  0.21
 90 0 1131.0  112.8  101.8  124.0 9.32e-16 8.41e-16 1.02e-15    5.1    2.5    8.3 1.59e-16 7.94e-17 2.59e-16   45.2   38.4   52.5 2.35e-16 2.00e-16 2.72e-16   42.8   36.4   49.8 1.88e-16 1.60e-16 2.19e-16   24.9   19.7   30.7 4.38e-16 3.47e-16 5.40e-16 -0.11 -0.22 -0.01  0.39  0.30  0.52  0.02 -0.10  0.14
 91 0 1131.0   36.5   29.7   43.9 2.97e-16 2.42e-16 3.57e-16    0.0    0.0    2.2 0.00e+00 0.00e+00 6.65e-17   14.7   10.5   19.5 7.50e-17 5.34e-17 9.94e-17   15.4   11.4   20.0 6.65e-17 4.93e-17 8.63e-17    6.4    3.2   10.2 1.12e-16 5.64e-17 1.78e-16 -0.05 -0.25  0.14  0.24  0.05  0.56 -0.10 -0.31  0.21
 92 0 1131.0  185.9  172.1  199.9 1.50e-15 1.39e-15 1.61e-15    4.8    2.1    8.1 1.48e-16 6.49e-17 2.49e-16   80.3   71.3   89.4 4.06e-16 3.60e-16 4.51e-16   72.1   63.6   80.7 3.08e-16 2.72e-16 3.45e-16   33.7   27.8   40.3 5.83e-16 4.80e-16 6.97e-16 -0.13 -0.21 -0.06  0.31  0.21  0.41 -0.09 -0.19  0.00
 93 0 1131.0  158.5  145.7  171.6 1.29e-15 1.19e-15 1.40e-15   16.1   12.0   20.8 4.99e-16 3.71e-16 6.43e-16   68.7   60.3   77.2 3.51e-16 3.08e-16 3.94e-16   53.5   46.1   61.0 2.31e-16 1.99e-16 2.64e-16   36.5   30.4   43.2 6.37e-16 5.31e-16 7.55e-16 -0.20 -0.30 -0.12  0.46  0.39  0.56  0.05 -0.04  0.15
 94 0 1131.0 8891.3 8797.9 8985.7 7.19e-14 7.11e-14 7.27e-14  362.2  343.3  381.4 1.11e-14 1.05e-14 1.17e-14 3737.0 3676.4 3798.2 1.90e-14 1.87e-14 1.93e-14 3156.1 3100.5 3212.3 1.36e-14 1.33e-14 1.38e-14 1998.4 1954.1 2043.2 3.46e-14 3.38e-14 3.54e-14 -0.17 -0.18 -0.15  0.44  0.43  0.45  0.03  0.02  0.04
 95 0 1131.0  261.4  245.1  277.9 2.12e-15 1.99e-15 2.26e-15    5.4    2.5    8.9 1.67e-16 7.80e-17 2.74e-16  117.4  106.5  128.4 5.97e-16 5.42e-16 6.53e-16   94.9   85.2  104.8 4.08e-16 3.66e-16 4.51e-16   49.2   42.1   56.9 8.58e-16 7.35e-16 9.92e-16 -0.19 -0.25 -0.12  0.35  0.28  0.43 -0.07 -0.15  0.01
 96 0 1131.0  385.9  366.1  405.9 3.16e-15 3.00e-15 3.32e-15   22.4   17.5   27.8 6.97e-16 5.46e-16 8.65e-16  191.0  177.2  205.0 9.81e-16 9.10e-16 1.05e-15  140.9  129.1  152.9 6.13e-16 5.61e-16 6.65e-16   54.1   46.5   61.9 9.49e-16 8.14e-16 1.09e-15 -0.23 -0.28 -0.18  0.22  0.14  0.30 -0.25 -0.32 -0.18
 97 0 1131.0  363.2  344.1  382.5 2.96e-15 2.81e-15 3.12e-15   29.9   24.5   36.0 9.27e-16 7.57e-16 1.11e-15  211.9  197.4  226.6 1.08e-15 1.01e-15 1.16e-15  122.1  111.0  133.2 5.29e-16 4.81e-16 5.77e-16   29.3   23.8   35.5 5.13e-16 4.16e-16 6.21e-16 -0.34 -0.39 -0.29 -0.01 -0.11  0.10 -0.50 -0.58 -0.43
 98 0 1131.0  126.9  115.3  138.6 1.04e-15 9.43e-16 1.13e-15    6.0    3.3    9.4 1.88e-16 1.03e-16 2.93e-16   51.4   44.1   58.7 2.64e-16 2.26e-16 3.02e-16   45.7   39.0   52.9 1.99e-16 1.70e-16 2.30e-16   29.9   24.2   36.1 5.21e-16 4.23e-16 6.30e-16 -0.14 -0.25 -0.05  0.44  0.36  0.55  0.06 -0.04  0.18
 99 0 1131.0 1349.3 1312.8 1386.2 1.08e-14 1.05e-14 1.11e-14   38.7   32.4   45.6 1.18e-15 9.91e-16 1.39e-15  454.9  433.8  476.3 2.29e-15 2.18e-15 2.40e-15  438.7  417.9  459.7 1.87e-15 1.78e-15 1.96e-15  455.9  434.7  477.4 7.83e-15 7.46e-15 8.20e-15 -0.10 -0.13 -0.07  0.61  0.59  0.64  0.30  0.28  0.33
100 0 1131.0  181.8  168.1  195.6 1.47e-15 1.36e-15 1.58e-15   42.5   35.9   49.6 1.31e-15 1.11e-15 1.53e-15  118.4  107.5  129.4 5.99e-16 5.44e-16 6.55e-16   42.5   36.1   49.4 1.82e-16 1.55e-16 2.12e-16   21.0   16.3   26.3 3.64e-16 2.83e-16 4.56e-16 -0.53 -0.60 -0.47  0.33  0.22  0.46 -0.34 -0.45 -0.23
101 0 1131.0  319.5  301.5  337.7 2.57e-15 2.42e-15 2.71e-15    8.3    5.3   12.0 2.55e-16 1.62e-16 3.68e-16  124.3  113.1  135.5 6.27e-16 5.71e-16 6.84e-16  119.1  108.2  130.1 5.08e-16 4.61e-16 5.55e-16   76.2   67.2   85.3 1.31e-15 1.15e-15 1.46e-15 -0.10 -0.17 -0.04  0.44  0.38  0.50  0.07  0.01  0.14
102 0 1131.0  225.3  210.2  240.6 1.85e-15 1.73e-15 1.98e-15    0.0    0.0    1.7 0.00e+00 0.00e+00 5.40e-17    2.4    0.7    4.7 1.26e-17 3.86e-18 2.44e-17    9.4    6.4   13.1 4.11e-17 2.78e-17 5.69e-17  213.5  198.9  228.2 3.76e-15 3.50e-15 4.02e-15  0.44  0.19  0.77  0.98  0.97  0.99  0.97  0.96  0.98
103 0 1131.0  122.8  111.4  134.2 9.86e-16 8.95e-16 1.08e-15    1.4    0.0    3.7 4.23e-17 0.00e+00 1.13e-16   53.3   46.0   60.7 2.69e-16 2.32e-16 3.07e-16   36.2   30.3   42.6 1.54e-16 1.29e-16 1.82e-16   33.3   27.4   39.8 5.72e-16 4.71e-16 6.83e-16 -0.27 -0.37 -0.17  0.57  0.50  0.66  0.16  0.07  0.27
103 h  585.6  114.7  103.9  125.6 1.79e-15 1.63e-15 1.97e-15    1.8    0.2    3.9 1.18e-16 1.43e-17 2.54e-16   48.0   41.3   55.3 4.81e-16 4.14e-16 5.54e-16   32.1   26.7   38.2 2.65e-16 2.20e-16 3.15e-16   34.6   28.8   40.9 1.14e-15 9.46e-16 1.35e-15 -0.29 -0.40 -0.20  0.62  0.55  0.71  0.22  0.12  0.31
104 0 1131.0  366.1  346.9  385.5 2.96e-15 2.81e-15 3.12e-15   15.8   11.7   20.5 4.88e-16 3.61e-16 6.34e-16  173.1  160.0  186.3 8.78e-16 8.11e-16 9.45e-16  138.9  127.2  150.8 5.96e-16 5.46e-16 6.47e-16   54.2   46.6   61.9 9.40e-16 8.08e-16 1.07e-15 -0.19 -0.24 -0.13  0.23  0.15  0.31 -0.21 -0.29 -0.14
105 0 1131.0   61.0   52.8   69.2 4.92e-16 4.26e-16 5.58e-16    1.6    0.1    3.7 5.07e-17 2.50e-18 1.14e-16    6.7    4.1    9.9 3.39e-17 2.09e-17 5.00e-17    6.7    4.1    9.9 2.86e-17 1.76e-17 4.22e-17   47.6   40.7   55.1 8.21e-16 7.01e-16 9.50e-16 -0.08 -0.36  0.19  0.92  0.90  0.96  0.85  0.81  0.90
106 0 1131.0 2265.4 2218.2 2313.1 1.88e-14 1.84e-14 1.91e-14   68.4   59.9   77.0 2.21e-15 1.94e-15 2.49e-15  657.8  632.3  683.5 3.45e-15 3.31e-15 3.58e-15  788.7  760.8  816.8 3.46e-15 3.33e-15 3.58e-15  819.0  790.5  847.7 1.44e-14 1.39e-14 1.49e-14  0.00 -0.03  0.03  0.61  0.60  0.63  0.34  0.33  0.36
107 0 1131.0  652.2  626.7  677.9 5.28e-15 5.08e-15 5.49e-15    5.8    3.3    9.0 1.85e-16 1.04e-16 2.86e-16  199.5  185.5  213.7 1.02e-15 9.49e-16 1.09e-15  246.5  230.9  262.2 1.06e-15 9.90e-16 1.12e-15  206.3  191.8  220.8 3.56e-15 3.31e-15 3.81e-15  0.02 -0.03  0.06  0.54  0.51  0.58  0.26  0.22  0.30
108 0  443.2  367.1  348.0  386.3 9.98e-15 9.46e-15 1.05e-14   17.0   13.0   21.5 1.81e-15 1.38e-15 2.29e-15  185.3  171.8  199.0 3.24e-15 3.01e-15 3.48e-15  130.4  119.1  141.8 1.86e-15 1.70e-15 2.02e-15   51.4   44.2   58.7 2.92e-15 2.51e-15 3.34e-15 -0.27 -0.32 -0.22  0.22  0.16  0.31 -0.26 -0.33 -0.19
109 0 1131.0  132.0  120.2  143.9 1.08e-15 9.81e-16 1.17e-15   97.0   87.0  107.0 3.15e-15 2.82e-15 3.47e-15  133.1  121.6  144.7 6.89e-16 6.29e-16 7.49e-16    0.7    0.0    2.8 3.19e-18 0.00e+00 1.21e-17    0.0    0.0    2.2 0.00e+00 0.00e+00 3.84e-17 -0.97 -1.00 -0.97  0.36  0.19  1.00 -0.91 -1.00 -0.89
110 0 1131.0  194.9  180.8  209.2 1.57e-15 1.46e-15 1.68e-15    0.0    0.0    2.2 0.00e+00 0.00e+00 6.96e-17   44.4   37.9   51.5 2.26e-16 1.93e-16 2.62e-16   81.3   72.3   90.5 3.47e-16 3.08e-16 3.86e-16   69.1   60.6   77.7 1.19e-15 1.04e-15 1.33e-15  0.21  0.11  0.29  0.55  0.50  0.61  0.33  0.27  0.41
111 0 1131.0   15.2   10.3   20.6 1.22e-16 8.28e-17 1.66e-16    0.0    0.0    2.7 0.00e+00 0.00e+00 8.41e-17    5.6    3.0    8.7 2.79e-17 1.50e-17 4.40e-17    5.0    2.6    8.0 2.12e-17 1.10e-17 3.39e-17    4.7    1.8    8.3 8.23e-17 3.09e-17 1.44e-16 -0.12 -0.46  0.21  0.52  0.40  0.86  0.23  0.04  0.65
112 0 1131.0   56.6   48.4   64.9 4.64e-16 3.97e-16 5.32e-16    0.1    0.0    3.0 1.84e-18 0.00e+00 9.33e-17   16.4   12.3   21.1 8.33e-17 6.25e-17 1.07e-16   19.6   15.2   24.6 8.51e-17 6.61e-17 1.07e-16   20.7   15.7   26.2 3.71e-16 2.83e-16 4.71e-16  0.01 -0.18  0.17  0.61  0.53  0.74  0.37  0.27  0.52
113 0 1131.0   13.2    8.8   18.2 1.06e-16 7.00e-17 1.46e-16    3.2    0.9    6.0 9.85e-17 2.87e-17 1.85e-16    6.8    4.1   10.2 3.41e-17 2.03e-17 5.08e-17    4.2    2.0    7.0 1.78e-17 8.57e-18 2.97e-17    2.2    0.2    4.8 3.85e-17 2.79e-18 8.23e-17 -0.27 -0.61 -0.01  0.36  0.19  0.85 -0.02 -0.28  0.52
114 0 1131.0   61.2   52.8   69.6 4.92e-16 4.24e-16 5.60e-16    6.8    3.9   10.3 2.12e-16 1.22e-16 3.20e-16   25.1   20.2   30.7 1.27e-16 1.02e-16 1.55e-16   13.6    9.9   17.9 5.80e-17 4.21e-17 7.65e-17   22.4   17.4   28.1 3.87e-16 3.01e-16 4.84e-16 -0.36 -0.52 -0.22  0.73  0.65  0.82  0.36  0.25  0.49
115 0 1131.0   22.2   16.9   28.1 1.81e-16 1.37e-16 2.29e-16    0.6    0.0    3.2 1.97e-17 0.00e+00 1.04e-16    7.6    4.7   11.2 3.93e-17 2.44e-17 5.74e-17    4.3    2.2    7.1 1.87e-17 9.31e-18 3.07e-17   10.3    6.7   14.5 1.79e-16 1.16e-16 2.53e-16 -0.31 -0.62 -0.05  0.77  0.70  0.92  0.49  0.37  0.71
116 0 1131.0   16.4   11.6   21.7 1.31e-16 9.34e-17 1.74e-16    0.0    0.0    2.1 0.00e+00 0.00e+00 6.58e-17    3.3    1.3    5.9 1.66e-17 6.70e-18 2.95e-17    8.3    5.3   11.7 3.50e-17 2.26e-17 4.98e-17    4.9    2.0    8.3 8.36e-17 3.47e-17 1.43e-16  0.30 -0.03  0.61  0.37  0.23  0.74  0.20 -0.01  0.58
117 0 1131.0   28.9   23.2   35.2 2.32e-16 1.86e-16 2.83e-16    4.4    1.8    7.5 1.34e-16 5.63e-17 2.30e-16    8.4    5.5   11.9 4.26e-17 2.79e-17 6.03e-17    9.3    6.3   13.0 3.97e-17 2.68e-17 5.52e-17   11.3    7.6   15.5 1.93e-16 1.31e-16 2.66e-16 -0.03 -0.29  0.20  0.63  0.54  0.80  0.39  0.25  0.58
118 0 1131.0   86.8   76.9   96.8 6.99e-16 6.19e-16 7.79e-16    4.0    1.6    6.9 1.22e-16 4.96e-17 2.13e-16   37.4   31.3   44.0 1.89e-16 1.59e-16 2.23e-16   24.9   19.8   30.5 1.06e-16 8.46e-17 1.30e-16   24.6   19.3   30.4 4.23e-16 3.32e-16 5.25e-16 -0.27 -0.41 -0.16  0.59  0.51  0.71  0.18  0.06  0.31
119 0 1131.0   22.0   16.4   28.1 1.78e-16 1.32e-16 2.28e-16    3.0    0.9    5.6 9.17e-17 2.69e-17 1.74e-16   14.8   10.8   19.4 7.54e-17 5.51e-17 9.88e-17    3.5    1.4    6.3 1.51e-17 5.84e-18 2.69e-17    3.8    1.1    7.1 6.59e-17 1.89e-17 1.22e-16 -0.60 -0.84 -0.45  0.55  0.48  0.94 -0.08 -0.33  0.35
120 0 1131.0   20.1   14.9   25.8 1.61e-16 1.20e-16 2.07e-16    2.7    0.7    5.3 8.43e-17 2.06e-17 1.64e-16    2.2    0.4    4.6 1.11e-17 1.93e-18 2.29e-17    5.1    2.7    8.1 2.17e-17 1.15e-17 3.44e-17   12.8    9.0   17.3 2.22e-16 1.55e-16 3.00e-16  0.22 -0.16  0.66  0.79  0.73  0.92  0.71  0.61  0.86
121 0 1131.0   30.9   24.9   37.6 2.48e-16 2.00e-16 3.02e-16    2.4    0.4    4.9 7.42e-17 1.30e-17 1.51e-16    6.0    3.4    9.1 3.00e-17 1.70e-17 4.59e-17    8.5    5.4   12.1 3.63e-17 2.32e-17 5.18e-17   16.5   12.2   21.4 2.86e-16 2.11e-16 3.71e-16  0.08 -0.23  0.34  0.75  0.69  0.87  0.60  0.49  0.74
122 0 1131.0    9.7    5.6   14.4 7.71e-17 4.44e-17 1.15e-16    1.4    0.0    3.7 4.27e-17 0.00e+00 1.12e-16    6.6    3.9   10.0 3.30e-17 1.93e-17 4.97e-17    2.7    1.0    5.1 1.16e-17 4.27e-18 2.14e-17    0.5    0.0    3.4 7.80e-18 0.00e+00 5.81e-17 -0.39 -0.75 -0.16  0.34  0.14  0.90 -0.11 -0.50  0.42
123 0 1131.0   36.2   29.7   43.4 3.03e-16 2.49e-16 3.63e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 5.12e-17   12.5    8.9   16.7 6.53e-17 4.63e-17 8.72e-17   12.6    9.0   16.8 5.60e-17 3.99e-17 7.46e-17   11.2    7.5   15.6 2.02e-16 1.35e-16 2.81e-16 -0.07 -0.29  0.12  0.54  0.44  0.74  0.24  0.08  0.45
124 0 1131.0   11.0    6.5   16.2 8.83e-17 5.18e-17 1.30e-16    1.5    0.0    3.7 4.55e-17 0.00e+00 1.14e-16    1.1    0.0    3.5 5.70e-18 0.00e+00 1.76e-17    5.1    2.6    8.3 2.18e-17 1.09e-17 3.54e-17    4.8    2.0    8.2 8.27e-17 3.37e-17 1.42e-16  0.30 -0.06  0.78  0.51  0.39  0.87  0.43  0.28  0.85
125 0 1131.0   32.0   25.6   39.0 2.56e-16 2.05e-16 3.11e-16    0.9    0.0    3.2 2.80e-17 0.00e+00 9.58e-17   13.2    9.3   17.6 6.61e-17 4.66e-17 8.85e-17    7.6    4.7   11.1 3.22e-17 1.98e-17 4.71e-17   11.3    7.4   15.8 1.92e-16 1.26e-16 2.69e-16 -0.32 -0.57 -0.13  0.68  0.61  0.86  0.32  0.16  0.54
125 h  235.4   32.3   26.8   38.5 1.26e-15 1.05e-15 1.50e-15    1.6    0.5    3.4 2.62e-16 7.34e-17 5.51e-16   14.1   10.5   18.3 3.52e-16 2.63e-16 4.57e-16    7.8    5.2   10.9 1.59e-16 1.07e-16 2.24e-16   10.5    7.4   14.1 8.65e-16 6.14e-16 1.17e-15 -0.35 -0.58 -0.21  0.66  0.57  0.81  0.27  0.12  0.46
126 0 1131.0   24.5   18.5   31.1 2.04e-16 1.54e-16 2.59e-16    0.0    0.0    2.2 0.00e+00 0.00e+00 7.10e-17   12.8    8.7   17.5 6.68e-17 4.53e-17 9.14e-17    6.8    3.9   10.3 3.00e-17 1.72e-17 4.55e-17    5.0    2.2    8.5 8.97e-17 3.89e-17 1.51e-16 -0.35 -0.60 -0.14  0.46  0.31  0.80  0.00 -0.25  0.35
127 0 1131.0   23.8   16.8   31.5 1.94e-16 1.37e-16 2.57e-16    2.9    0.6    5.8 8.99e-17 1.77e-17 1.77e-16    5.1    1.3    9.3 2.59e-17 6.52e-18 4.77e-17   11.3    7.4   15.8 4.88e-17 3.20e-17 6.82e-17    7.7    4.0   11.9 1.35e-16 7.09e-17 2.09e-16  0.24 -0.17  0.55  0.42  0.28  0.73  0.25  0.06  0.62
128 0 1131.0   16.8   11.6   22.6 1.36e-16 9.33e-17 1.82e-16    1.1    0.0    3.5 3.32e-17 0.00e+00 1.07e-16    1.2    0.0    3.5 6.00e-18 0.00e+00 1.79e-17    5.5    2.7    8.8 2.35e-17 1.17e-17 3.77e-17   10.2    6.5   14.6 1.75e-16 1.11e-16 2.50e-16  0.31 -0.00  0.83  0.72  0.64  0.90  0.66  0.54  0.87
129 0 1131.0   16.0   11.4   21.2 1.29e-16 9.11e-17 1.70e-16    0.0    0.0    2.3 0.00e+00 0.00e+00 7.15e-17    2.1    0.4    4.3 1.04e-17 2.13e-18 2.14e-17    4.4    2.2    7.2 1.87e-17 9.44e-18 3.07e-17    9.6    6.1   13.7 1.66e-16 1.06e-16 2.37e-16  0.19 -0.17  0.66  0.75  0.69  0.92  0.65  0.55  0.85
130 0 1131.0   21.3   16.0   27.3 1.80e-16 1.35e-16 2.29e-16    0.0    0.0    2.2 0.00e+00 0.00e+00 6.91e-17   11.1    7.6   15.2 5.82e-17 4.00e-17 7.98e-17    6.2    3.7    9.4 2.78e-17 1.64e-17 4.20e-17    4.1    1.5    7.3 7.43e-17 2.64e-17 1.33e-16 -0.32 -0.58 -0.12  0.40  0.27  0.81 -0.04 -0.29  0.38
131 0 1131.0   36.9   27.7   46.7 3.03e-16 2.27e-16 3.83e-16    2.2    0.0    5.0 6.89e-17 0.00e+00 1.53e-16   18.7   12.1   25.9 9.62e-17 6.22e-17 1.33e-16    3.9    0.6    7.6 1.69e-17 2.68e-18 3.30e-17   15.0   10.3   20.4 2.66e-16 1.82e-16 3.60e-16 -0.59 -0.92 -0.44  0.82  0.78  0.98  0.42  0.25  0.65
132 0 1131.0   32.3   26.2   39.1 2.60e-16 2.10e-16 3.14e-16    0.1    0.0    2.5 4.31e-18 0.00e+00 7.85e-17   12.1    8.6   16.1 6.08e-17 4.33e-17 8.12e-17   11.6    8.2   15.5 4.94e-17 3.51e-17 6.60e-17    8.7    5.2   12.8 1.50e-16 8.94e-17 2.21e-16 -0.10 -0.34  0.08  0.47  0.33  0.70  0.14 -0.05  0.39
133 0 1131.0   29.9   21.3   39.1 2.54e-16 1.81e-16 3.32e-16    4.1    1.3    7.4 1.32e-16 4.33e-17 2.39e-16   13.1    7.1   19.8 6.99e-17 3.76e-17 1.05e-16   14.4    9.6   19.7 6.49e-17 4.35e-17 8.90e-17    2.5    0.0    5.5 4.48e-17 0.00e+00 1.00e-16 -0.01 -0.35  0.23 -0.02 -0.30  0.52 -0.33 -0.68  0.05
134 0 1131.0   19.4   13.3   26.1 1.55e-16 1.06e-16 2.09e-16    1.4    0.0    3.9 4.15e-17 0.00e+00 1.17e-16    9.3    5.1   14.1 4.68e-17 2.56e-17 7.08e-17    7.3    4.3   11.0 3.12e-17 1.82e-17 4.67e-17    3.0    0.5    5.9 5.17e-17 9.42e-18 1.02e-16 -0.17 -0.51  0.08  0.25  0.05  0.74 -0.10 -0.40  0.35
135 0 1131.0   21.0   15.8   26.8 1.71e-16 1.28e-16 2.18e-16    1.5    0.0    3.8 4.78e-17 0.00e+00 1.16e-16   11.7    8.2   15.8 5.98e-17 4.21e-17 8.07e-17    3.6    1.7    6.2 1.58e-17 7.22e-18 2.70e-17    5.7    2.7    9.3 9.87e-17 4.65e-17 1.62e-16 -0.52 -0.76 -0.33  0.65  0.57  0.92  0.15 -0.04  0.52
136 0 1131.0   33.3   24.9   42.3 2.68e-16 2.01e-16 3.40e-16    0.0    0.0    2.1 0.00e+00 0.00e+00 6.37e-17   18.4   12.3   25.0 9.28e-17 6.21e-17 1.26e-16    6.9    3.2   11.2 2.96e-17 1.37e-17 4.80e-17    8.5    4.5   13.1 1.46e-16 7.72e-17 2.25e-16 -0.48 -0.77 -0.28  0.59  0.49  0.89  0.09 -0.13  0.42
137 0 1131.0   17.2   12.4   22.5 1.43e-16 1.04e-16 1.88e-16    3.2    0.9    6.0 1.01e-16 2.96e-17 1.91e-16   14.2   10.5   18.5 7.43e-17 5.47e-17 9.68e-17    1.6    0.2    3.6 7.27e-18 1.08e-18 1.59e-17    1.4    0.0    3.9 2.44e-17 0.00e+00 6.90e-17 -0.73 -0.94 -0.62  0.51  0.43  1.00 -0.26 -0.67  0.13
138 0 1131.0   51.8   43.9   59.8 4.14e-16 3.51e-16 4.78e-16    0.0    0.0    1.7 0.00e+00 0.00e+00 5.22e-17   21.2   16.5   26.5 1.06e-16 8.26e-17 1.33e-16   17.1   13.0   21.8 7.25e-17 5.51e-17 9.24e-17   13.7    9.6   18.4 2.35e-16 1.65e-16 3.16e-16 -0.18 -0.36 -0.03  0.51  0.41  0.68  0.14 -0.01  0.33
139 0 1131.0   22.0   16.8   27.8 1.78e-16 1.35e-16 2.25e-16    0.0    0.0    1.8 0.00e+00 0.00e+00 5.50e-17   10.2    7.0   14.0 5.18e-17 3.56e-17 7.11e-17    6.8    4.3   10.0 2.93e-17 1.83e-17 4.29e-17    4.9    2.1    8.4 8.55e-17 3.60e-17 1.45e-16 -0.25 -0.50 -0.04  0.42  0.31  0.80  0.04 -0.17  0.42
140 0 1131.0   22.0   16.8   27.8 1.83e-16 1.40e-16 2.32e-16    3.6    1.3    6.5 1.14e-16 4.07e-17 2.06e-16    3.0    1.1    5.6 1.58e-17 5.64e-18 2.90e-17    5.4    3.0    8.4 2.37e-17 1.32e-17 3.69e-17   13.7    9.7   18.3 2.45e-16 1.74e-16 3.27e-16  0.16 -0.22  0.53  0.80  0.73  0.91  0.69  0.61  0.85
141 0 1131.0   21.9   16.8   27.6 1.80e-16 1.38e-16 2.26e-16    0.0    0.0    1.9 0.00e+00 0.00e+00 5.93e-17    1.7    0.3    3.7 8.90e-18 1.62e-18 1.90e-17    1.3    0.0    3.1 5.67e-18 0.00e+00 1.36e-17   18.9   14.4   24.0 3.32e-16 2.53e-16 4.22e-16 -0.11 -0.68  0.34  0.93  0.92  1.00  0.89  0.85  0.97
142 0 1131.0   23.5   18.2   29.4 1.89e-16 1.46e-16 2.36e-16    0.2    0.0    2.6 6.65e-18 0.00e+00 7.86e-17    8.4    5.5   11.9 4.24e-17 2.77e-17 6.01e-17   10.4    7.2   14.2 4.43e-17 3.07e-17 6.04e-17    4.7    2.0    8.0 8.05e-17 3.43e-17 1.36e-16  0.02 -0.22  0.25  0.27  0.07  0.62 -0.02 -0.22  0.37
143 0 1131.0    8.7    4.8   13.3 7.15e-17 3.90e-17 1.09e-16    0.9    0.0    3.3 2.66e-17 0.00e+00 1.04e-16    1.9    0.3    4.0 9.67e-18 1.44e-18 2.06e-17    4.4    2.2    7.2 1.91e-17 9.61e-18 3.13e-17    2.6    0.3    5.3 4.66e-17 5.67e-18 9.54e-17  0.21 -0.15  0.70  0.39  0.24  0.86  0.25  0.05  0.77
144 0 1131.0   26.0   20.4   32.1 2.19e-16 1.72e-16 2.71e-16    1.8    0.0    4.1 5.88e-17 0.00e+00 1.33e-16    2.3    0.6    4.5 1.21e-17 3.21e-18 2.40e-17    7.1    4.5   10.2 3.15e-17 2.00e-17 4.57e-17   16.7   12.3   21.7 3.03e-16 2.23e-16 3.94e-16  0.35  0.04  0.70  0.79  0.73  0.89  0.72  0.63  0.84
145 0 1131.0  118.2  107.0  129.6 9.65e-16 8.74e-16 1.06e-15    9.4    6.0   13.5 3.05e-16 1.93e-16 4.37e-16   52.2   44.9   59.5 2.69e-16 2.31e-16 3.07e-16   45.4   38.8   52.6 1.96e-16 1.68e-16 2.27e-16   20.7   15.8   26.2 3.61e-16 2.75e-16 4.57e-16 -0.15 -0.26 -0.06  0.29  0.19  0.45 -0.12 -0.24  0.02
146 0 1131.0   30.2   24.3   36.7 2.43e-16 1.95e-16 2.95e-16    6.1    3.4    9.5 1.89e-16 1.04e-16 2.92e-16   16.8   12.8   21.4 8.51e-17 6.49e-17 1.08e-16   10.6    7.4   14.4 4.51e-17 3.16e-17 6.13e-17    2.8    0.5    5.6 4.84e-17 8.40e-18 9.64e-17 -0.29 -0.49 -0.13  0.09 -0.18  0.56 -0.34 -0.64  0.01
147 0 1131.0   27.7   22.0   34.0 2.27e-16 1.80e-16 2.80e-16    0.0    0.0    2.6 0.00e+00 0.00e+00 8.43e-17    1.5    0.1    3.4 7.73e-18 6.35e-19 1.75e-17   12.3    8.8   16.3 5.33e-17 3.82e-17 7.10e-17   14.1   10.0   18.8 2.47e-16 1.75e-16 3.30e-16  0.62  0.47  0.92  0.63  0.55  0.79  0.56  0.46  0.74
148 0 1131.0   23.0   17.8   28.8 1.85e-16 1.43e-16 2.31e-16    1.9    0.0    4.3 6.00e-17 1.53e-18 1.32e-16    4.7    2.5    7.5 2.36e-17 1.26e-17 3.78e-17   13.7   10.1   17.9 5.84e-17 4.31e-17 7.63e-17    4.6    1.9    7.9 7.93e-17 3.28e-17 1.36e-16  0.38  0.18  0.64  0.14 -0.04  0.55 -0.01 -0.22  0.37
149 0 1131.0   27.9   22.1   34.3 2.25e-16 1.78e-16 2.77e-16    1.4    0.0    3.7 4.24e-17 0.00e+00 1.13e-16   13.8   10.1   18.2 7.01e-17 5.12e-17 9.20e-17    8.3    5.4   11.8 3.56e-17 2.32e-17 5.06e-17    5.7    2.7    9.4 9.85e-17 4.62e-17 1.61e-16 -0.30 -0.52 -0.11  0.42  0.31  0.78 -0.01 -0.24  0.32
150 0  443.2   19.8   15.3   24.9 5.37e-16 4.14e-16 6.76e-16    2.2    0.7    4.3 2.35e-16 7.83e-17 4.57e-16    6.2    3.8    9.2 1.10e-16 6.75e-17 1.62e-16    6.3    4.0    9.3 9.04e-17 5.64e-17 1.33e-16    7.2    4.5   10.5 4.07e-16 2.52e-16 5.97e-16 -0.09 -0.35  0.19  0.60  0.49  0.81  0.33  0.18  0.60
151 0 1014.5   43.9   37.1   51.2 6.60e-16 5.58e-16 7.69e-16    0.9    0.0    2.6 8.15e-17 0.00e+00 2.31e-16   19.7   15.4   24.6 2.11e-16 1.65e-16 2.63e-16   16.0   12.1   20.4 1.22e-16 9.26e-17 1.56e-16    8.2    5.1   11.8 2.36e-16 1.47e-16 3.41e-16 -0.26 -0.43 -0.12  0.30  0.17  0.57 -0.14 -0.31  0.10
152 0 1131.0   19.5   14.5   25.2 1.57e-16 1.17e-16 2.02e-16    3.3    1.0    6.1 1.01e-16 3.04e-17 1.88e-16    2.1    0.5    4.3 1.08e-17 2.45e-18 2.20e-17    6.1    3.6    9.3 2.62e-17 1.52e-17 3.97e-17   11.2    7.5   15.6 1.94e-16 1.29e-16 2.69e-16  0.31 -0.00  0.73  0.73  0.66  0.90  0.64  0.54  0.83
153 0 1130.8  193.7  179.6  207.9 2.10e-15 1.95e-15 2.26e-15    6.0    3.6    9.0 4.61e-16 2.77e-16 6.92e-16   88.2   78.8   97.7 7.00e-16 6.25e-16 7.75e-16   65.6   57.5   73.8 3.57e-16 3.13e-16 4.02e-16   40.0   33.6   46.9 8.17e-16 6.87e-16 9.59e-16 -0.32 -0.40 -0.26  0.39  0.31  0.48 -0.11 -0.20 -0.02
154 0 1131.0   14.9    9.8   20.5 1.22e-16 8.02e-17 1.68e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 5.25e-17    8.5    5.5   12.2 4.44e-17 2.85e-17 6.35e-17    6.7    4.0   10.1 2.88e-17 1.70e-17 4.32e-17    0.0    0.0    3.5 0.00e+00 0.00e+00 6.05e-17 -0.19 -0.45  0.07  0.04 -0.26  0.69 -0.30 -0.76  0.09
155 0 1131.0   17.1   12.3   22.4 1.41e-16 1.02e-16 1.85e-16    0.9    0.0    3.2 2.86e-17 0.00e+00 1.01e-16    6.4    3.8    9.5 3.31e-17 1.97e-17 4.96e-17    5.2    2.8    8.2 2.29e-17 1.24e-17 3.59e-17    5.5    2.7    9.0 9.81e-17 4.70e-17 1.60e-16 -0.16 -0.47  0.13  0.56  0.45  0.86  0.26  0.08  0.61
156 0 1131.0   12.3    7.8   17.3 9.94e-17 6.34e-17 1.40e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 5.04e-17    4.9    2.5    7.9 2.46e-17 1.25e-17 3.97e-17    0.5    0.0    2.4 2.27e-18 0.00e+00 1.03e-17    6.9    3.6   10.9 1.22e-16 6.28e-17 1.91e-16 -0.54 -1.00 -0.43  0.86  0.85  1.00  0.59  0.50  0.88
157 0 1131.0   27.0   21.3   33.4 2.17e-16 1.71e-16 2.67e-16    0.0    0.0    1.8 0.00e+00 0.00e+00 5.44e-17    4.0    1.8    6.8 2.00e-17 9.02e-18 3.39e-17   12.6    9.1   16.6 5.33e-17 3.85e-17 7.06e-17   10.5    6.7   14.8 1.82e-16 1.17e-16 2.57e-16  0.41  0.14  0.66  0.52  0.41  0.72  0.38  0.24  0.61
158 0 1131.0   30.9   24.9   37.6 2.48e-16 1.99e-16 3.01e-16    1.7    0.0    3.9 5.17e-17 0.00e+00 1.18e-16   15.1   11.2   19.5 7.60e-17 5.65e-17 9.84e-17    8.9    5.8   12.5 3.78e-17 2.48e-17 5.34e-17    7.1    3.9   10.9 1.22e-16 6.71e-17 1.88e-16 -0.31 -0.55 -0.15  0.49  0.38  0.77  0.05 -0.15  0.33
159 0 1131.0    9.5    5.5   14.1 7.66e-17 4.45e-17 1.13e-16    0.0    0.0    2.3 0.00e+00 0.00e+00 7.25e-17    1.5    0.1    3.4 7.63e-18 7.05e-19 1.71e-17    2.2    0.6    4.5 9.50e-18 2.41e-18 1.90e-17    5.9    2.9    9.5 1.02e-16 4.94e-17 1.65e-16  0.04 -0.41  0.59  0.74  0.69  0.97  0.63  0.54  0.94
160 0 1131.0   18.2   12.4   24.6 1.46e-16 9.94e-17 1.97e-16    0.6    0.0    3.2 1.94e-17 0.00e+00 9.87e-17   10.6    6.6   15.2 5.33e-17 3.30e-17 7.64e-17    4.4    1.9    7.5 1.87e-17 7.92e-18 3.20e-17    3.2    0.6    6.3 5.56e-17 1.10e-17 1.09e-16 -0.42 -0.71 -0.17  0.45  0.32  0.89 -0.03 -0.31  0.45
161 0 1131.0   14.9   10.4   20.1 1.21e-16 8.44e-17 1.63e-16    1.9    0.0    4.2 5.93e-17 7.71e-19 1.31e-16    5.0    2.6    8.0 2.57e-17 1.35e-17 4.09e-17    7.8    5.1   11.1 3.36e-17 2.18e-17 4.79e-17    2.1    0.1    4.6 3.73e-17 1.40e-18 8.04e-17  0.11 -0.19  0.41  0.13 -0.08  0.68 -0.10 -0.40  0.40
162 0 1131.0   25.6   20.2   31.7 2.06e-16 1.62e-16 2.55e-16    1.1    0.0    3.5 3.30e-17 0.00e+00 1.07e-16    6.5    4.0    9.7 3.31e-17 2.01e-17 4.92e-17    6.0    3.4    9.2 2.57e-17 1.47e-17 3.92e-17   13.1    9.2   17.5 2.24e-16 1.58e-16 3.01e-16 -0.12 -0.41  0.17  0.77  0.70  0.90  0.56  0.46  0.73
163 0 1131.0   22.5   17.2   28.3 1.82e-16 1.40e-16 2.29e-16    1.8    0.0    3.9 5.65e-17 1.44e-18 1.25e-16    5.9    3.5    8.9 3.01e-17 1.78e-17 4.55e-17    5.1    2.7    8.1 2.19e-17 1.17e-17 3.48e-17   11.5    7.8   15.9 1.98e-16 1.34e-16 2.74e-16 -0.14 -0.47  0.15  0.77  0.70  0.91  0.56  0.45  0.75
164 0 1131.0   13.5    9.0   18.6 1.08e-16 7.20e-17 1.50e-16    4.5    1.8    7.8 1.41e-16 5.69e-17 2.43e-16    8.2    5.3   11.7 4.14e-17 2.68e-17 5.92e-17    3.9    1.7    6.6 1.65e-17 7.15e-18 2.83e-17    1.6    0.0    4.2 2.68e-17 0.00e+00 7.18e-17 -0.38 -0.68 -0.13  0.33  0.17  0.90 -0.12 -0.48  0.37
165 0 1131.0 2066.9 2020.0 2114.2 2.01e-14 1.96e-14 2.05e-14   84.5   72.0   97.1 4.11e-15 3.50e-15 4.72e-15  719.7  692.6  747.1 4.69e-15 4.51e-15 4.87e-15  691.9  665.3  718.9 3.42e-15 3.29e-15 3.55e-15  656.5  629.1  684.2 1.31e-14 1.25e-14 1.36e-14 -0.16 -0.18 -0.13  0.59  0.57  0.60  0.23  0.21  0.26
166 0  895.4  726.3  697.5  755.4 1.38e-14 1.32e-14 1.43e-14   12.7    8.2   17.7 3.47e-15 2.25e-15 4.85e-15  232.8  216.6  249.2 3.61e-15 3.36e-15 3.86e-15  253.2  236.8  269.7 2.30e-15 2.15e-15 2.45e-15  241.4  224.1  259.0 8.11e-15 7.53e-15 8.70e-15 -0.22 -0.27 -0.18  0.56  0.53  0.59  0.16  0.12  0.21
167 0  271.3  247.7  231.9  263.7 1.33e-14 1.24e-14 1.41e-14    9.9    6.8   13.5 5.73e-15 3.96e-15 7.82e-15   60.6   52.8   68.5 2.59e-15 2.26e-15 2.93e-15   88.3   78.9   97.8 2.31e-15 2.06e-15 2.55e-15   98.9   88.8  109.0 9.37e-15 8.42e-15 1.03e-14 -0.06 -0.15  0.02  0.60  0.56  0.65  0.30  0.25  0.37
168 0 1131.0  253.9  236.4  271.6 2.35e-15 2.19e-15 2.52e-15    7.9    3.0   13.4 3.70e-16 1.38e-16 6.24e-16   75.6   66.4   84.9 4.67e-16 4.10e-16 5.24e-16   94.0   83.9  104.3 4.47e-16 3.99e-16 4.96e-16   84.7   73.8   95.7 1.61e-15 1.41e-15 1.83e-15 -0.02 -0.11  0.06  0.56  0.51  0.62  0.27  0.20  0.35
169 0 1131.0  159.8  145.3  174.4 1.49e-15 1.36e-15 1.63e-15    2.4    0.0    6.8 1.14e-16 0.00e+00 3.25e-16   38.4   31.6   45.9 2.40e-16 1.97e-16 2.86e-16   59.1   50.9   67.4 2.82e-16 2.43e-16 3.22e-16   62.5   52.9   72.3 1.20e-15 1.02e-15 1.39e-15  0.08 -0.05  0.18  0.62  0.56  0.69  0.38  0.30  0.47
170 0 1131.0  179.9  164.7  195.3 1.67e-15 1.53e-15 1.81e-15    0.0    0.0    5.3 0.00e+00 0.00e+00 2.46e-16   67.3   58.5   76.2 4.14e-16 3.60e-16 4.69e-16   56.4   48.3   64.5 2.68e-16 2.30e-16 3.07e-16   56.5   47.0   66.1 1.08e-15 8.99e-16 1.26e-15 -0.21 -0.32 -0.13  0.60  0.54  0.68  0.23  0.15  0.33
171 0 1131.0  520.2  496.9  543.9 5.15e-15 4.92e-15 5.38e-15   13.7    8.6   19.5 9.04e-16 5.65e-16 1.28e-15  138.7  126.8  150.8 9.89e-16 9.04e-16 1.08e-15  178.4  164.9  192.0 8.76e-16 8.09e-16 9.42e-16  203.3  188.4  218.3 3.91e-15 3.62e-15 4.20e-15 -0.06 -0.12 -0.00  0.63  0.60  0.67  0.35  0.31  0.39
172 0 1131.0  653.4  627.1  680.0 5.85e-15 5.62e-15 6.09e-15   42.4   34.7   50.7 1.81e-15 1.48e-15 2.16e-15  267.7  251.2  284.4 1.58e-15 1.48e-15 1.68e-15  224.9  209.7  240.2 1.04e-15 9.69e-16 1.11e-15  161.3  147.5  175.2 3.00e-15 2.74e-15 3.25e-15 -0.21 -0.25 -0.16  0.48  0.44  0.53  0.07  0.03  0.12
173 0 1131.0  823.9  794.4  853.7 7.83e-15 7.55e-15 8.12e-15   24.9   18.1   32.3 1.11e-15 8.09e-16 1.44e-15  224.8  209.6  240.2 1.42e-15 1.33e-15 1.52e-15  275.4  258.6  292.3 1.35e-15 1.27e-15 1.43e-15  323.8  304.9  342.9 6.29e-15 5.93e-15 6.66e-15 -0.03 -0.07  0.02  0.65  0.62  0.67  0.38  0.35  0.41
174 0 1131.0  156.5  143.3  169.9 1.40e-15 1.29e-15 1.52e-15    1.6    0.0    5.0 7.24e-17 0.00e+00 2.29e-16    0.0    0.0    2.2 0.00e+00 0.00e+00 1.33e-17   25.3   20.1   31.0 1.16e-16 9.24e-17 1.42e-16  132.3  120.4  144.4 2.41e-15 2.19e-15 2.63e-15  0.83  0.79  1.00  0.91  0.89  0.93  0.89  0.87  0.92
175 0 1131.0  187.9  173.6  202.3 1.67e-15 1.55e-15 1.80e-15    2.6    0.1    5.5 1.13e-16 2.93e-18 2.41e-16    7.9    4.7   11.7 4.69e-17 2.79e-17 6.95e-17   78.9   69.9   87.9 3.61e-16 3.20e-16 4.03e-16  101.2   90.6  111.9 1.86e-15 1.66e-15 2.05e-15  0.75  0.67  0.86  0.67  0.64  0.72  0.60  0.56  0.66
176 0 1131.0   44.1   36.3   52.5 3.93e-16 3.24e-16 4.67e-16    0.0    0.0    3.1 0.00e+00 0.00e+00 1.26e-16   24.8   19.8   30.4 1.44e-16 1.15e-16 1.77e-16   15.0   10.9   19.7 6.90e-17 5.01e-17 9.06e-17    4.4    1.0    8.3 8.19e-17 1.80e-17 1.55e-16 -0.34 -0.50 -0.20  0.10 -0.10  0.60 -0.36 -0.63 -0.01
177 0 1131.0 1694.8 1653.8 1736.2 1.49e-14 1.46e-14 1.53e-14   30.1   24.2   36.6 1.22e-15 9.83e-16 1.49e-15  450.0  428.9  471.3 2.59e-15 2.47e-15 2.72e-15  580.1  556.2  604.2 2.64e-15 2.53e-15 2.75e-15  664.8  639.1  690.8 1.22e-14 1.17e-14 1.27e-14  0.01 -0.02  0.04  0.64  0.63  0.66  0.39  0.37  0.41
178 0 1131.0  621.5  596.5  646.9 5.94e-15 5.70e-15 6.18e-15    1.4    0.0    4.4 5.60e-17 0.00e+00 1.82e-16   64.9   56.7   73.1 4.00e-16 3.49e-16 4.50e-16  253.5  237.6  269.5 1.26e-15 1.18e-15 1.34e-15  303.4  285.8  321.1 6.13e-15 5.78e-15 6.49e-15  0.51  0.47  0.57  0.66  0.64  0.69  0.55  0.52  0.58
179 0 1131.0   50.1   42.0   58.2 4.40e-16 3.70e-16 5.11e-16    1.9    0.0    4.6 7.28e-17 0.00e+00 1.73e-16   33.4   27.6   39.8 1.88e-16 1.55e-16 2.24e-16   15.2   11.2   19.7 6.93e-17 5.10e-17 9.01e-17    1.6    0.0    4.7 3.01e-17 0.00e+00 8.83e-17 -0.45 -0.59 -0.33 -0.12 -0.40  0.43 -0.59 -0.88 -0.38
179 h  116.3   45.2   38.6   52.3 3.51e-15 3.00e-15 4.07e-15    2.3    0.8    4.4 6.23e-16 2.23e-16 1.19e-15   30.5   25.2   36.3 1.39e-15 1.15e-15 1.66e-15   12.6    9.2   16.5 5.30e-16 3.90e-16 6.96e-16    2.1    0.7    4.2 3.87e-16 1.22e-16 7.57e-16 -0.43 -0.58 -0.32 -0.08 -0.37  0.32 -0.57 -0.81 -0.37
180 0 1131.0  779.6  751.6  807.9 7.11e-15 6.85e-15 7.36e-15   19.2   14.3   24.7 7.40e-16 5.50e-16 9.53e-16  258.9  242.9  275.1 1.51e-15 1.42e-15 1.61e-15  271.1  254.7  287.7 1.29e-15 1.21e-15 1.37e-15  249.7  233.8  265.9 4.84e-15 4.53e-15 5.15e-15 -0.08 -0.13 -0.04  0.58  0.55  0.61  0.26  0.23  0.30
181 0 1131.0   73.3   64.0   82.7 6.79e-16 5.93e-16 7.66e-16   10.8    6.9   15.3 4.33e-16 2.78e-16 6.12e-16   38.9   32.7   45.6 2.32e-16 1.94e-16 2.72e-16   32.9   27.2   39.2 1.58e-16 1.31e-16 1.89e-16    1.7    0.0    4.7 3.28e-17 0.00e+00 9.34e-17 -0.18 -0.30 -0.07 -0.42 -0.80 -0.13 -0.69 -0.94 -0.56
181 h   35.8   74.9   66.3   83.6 1.51e-14 1.34e-14 1.69e-14   12.0    8.8   15.8 3.87e-15 2.84e-15 5.08e-15   41.0   34.8   47.6 4.29e-15 3.65e-15 4.99e-15   31.0   25.7   36.9 3.77e-15 3.13e-15 4.48e-15    3.0    1.5    5.0 1.53e-15 7.56e-16 2.62e-15 -0.06 -0.18  0.05 -0.34 -0.58 -0.11 -0.61 -0.81 -0.48
182 0 1131.0   89.0   78.7   99.4 7.98e-16 7.06e-16 8.91e-16    0.1    0.0    3.6 4.04e-18 0.00e+00 1.59e-16    1.5    0.0    3.7 8.99e-18 0.00e+00 2.24e-17    4.9    2.2    8.2 2.25e-17 1.01e-17 3.78e-17   82.7   73.2   92.4 1.51e-15 1.33e-15 1.68e-15  0.20 -0.16  0.72  0.96  0.95  0.98  0.95  0.93  0.98
183 0 1131.0   91.9   81.7  102.3 8.06e-16 7.16e-16 8.96e-16    5.1    2.1    8.6 1.90e-16 7.70e-17 3.23e-16   38.4   32.2   45.2 2.16e-16 1.81e-16 2.54e-16   32.3   26.6   38.5 1.47e-16 1.21e-16 1.76e-16   21.4   16.2   27.1 3.98e-16 3.02e-16 5.04e-16 -0.18 -0.32 -0.08  0.45  0.35  0.59  0.05 -0.07  0.20
184 0 1131.0   29.2   22.9   36.1 2.57e-16 2.01e-16 3.17e-16    2.6    0.3    5.4 9.90e-17 1.30e-17 2.02e-16    2.7    0.7    5.3 1.54e-17 3.78e-18 3.01e-17    7.5    4.6   11.0 3.43e-17 2.10e-17 5.04e-17   19.1   14.1   24.6 3.57e-16 2.64e-16 4.60e-16  0.29 -0.06  0.65  0.80  0.75  0.91  0.72  0.63  0.84
185 0 1131.0   73.9   64.0   84.0 6.94e-16 6.01e-16 7.88e-16    0.0    0.0    2.7 0.00e+00 0.00e+00 1.48e-16    1.9    0.0    4.3 1.27e-17 3.28e-19 2.80e-17   20.9   16.1   26.4 9.89e-17 7.62e-17 1.25e-16   51.3   43.1   59.5 9.46e-16 7.96e-16 1.10e-15  0.65  0.49  0.91  0.80  0.76  0.86  0.75  0.70  0.83
186 0 1131.0   24.4   18.6   30.7 2.11e-16 1.61e-16 2.66e-16    4.6    1.8    8.0 1.74e-16 6.84e-17 3.01e-16    0.6    0.0    2.7 3.49e-18 0.00e+00 1.53e-17    7.8    4.9   11.3 3.51e-17 2.20e-17 5.10e-17   16.2   11.6   21.3 2.93e-16 2.11e-16 3.86e-16  0.53  0.40  0.99  0.76  0.69  0.88  0.72  0.63  0.86
187 0 1131.0  135.0  123.0  147.1 1.17e-15 1.07e-15 1.27e-15    5.3    2.4    8.8 1.97e-16 9.06e-17 3.27e-16   54.7   47.2   62.2 3.05e-16 2.63e-16 3.47e-16   50.9   43.6   58.1 2.30e-16 1.97e-16 2.63e-16   29.7   23.9   36.0 5.42e-16 4.37e-16 6.57e-16 -0.14 -0.24 -0.04  0.40  0.31  0.52  0.01 -0.09  0.13
188 0 1131.0  402.8  382.7  423.1 3.75e-15 3.56e-15 3.94e-15   12.6    8.9   17.0 4.78e-16 3.36e-16 6.41e-16  149.8  137.6  162.1 8.82e-16 8.10e-16 9.55e-16  139.2  127.4  151.1 6.81e-16 6.23e-16 7.39e-16  113.9  103.0  124.8 2.28e-15 2.06e-15 2.50e-15 -0.13 -0.19 -0.07  0.54  0.50  0.59  0.19  0.13  0.24
189 0 1131.0 1370.0 1333.1 1407.2 1.43e-14 1.39e-14 1.47e-14   68.1   59.6   76.7 2.84e-15 2.48e-15 3.19e-15  539.7  516.7  563.0 3.55e-15 3.40e-15 3.70e-15  475.5  453.9  497.4 2.60e-15 2.48e-15 2.72e-15  354.8  336.0  373.9 7.98e-15 7.55e-15 8.40e-15 -0.15 -0.18 -0.12  0.51  0.48  0.54  0.13  0.10  0.16
190 0  895.6   37.2   30.3   44.7 4.04e-16 3.29e-16 4.85e-16    6.5    3.2   10.5 2.57e-16 1.26e-16 4.12e-16    2.2    0.4    4.6 1.47e-17 2.56e-18 3.03e-17   13.2    9.5   17.6 7.61e-17 5.46e-17 1.01e-16   21.8   16.6   27.6 5.25e-16 4.00e-16 6.65e-16  0.57  0.40  0.89  0.73  0.67  0.84  0.67  0.60  0.80
191 0  895.6  311.5  293.7  329.4 3.23e-15 3.04e-15 3.41e-15    8.5    5.2   12.5 3.29e-16 2.00e-16 4.82e-16   93.8   84.1  103.6 6.00e-16 5.38e-16 6.63e-16  119.4  108.5  130.4 6.57e-16 5.97e-16 7.17e-16   98.3   88.2  108.5 2.24e-15 2.01e-15 2.47e-15  0.04 -0.02  0.12  0.55  0.50  0.60  0.27  0.22  0.34
192 0 1015.0 1499.5 1461.0 1538.3 1.45e-14 1.41e-14 1.49e-14   40.1   33.6   47.1 1.45e-15 1.22e-15 1.71e-15  508.3  485.9  530.9 3.03e-15 2.90e-15 3.17e-15  547.1  523.9  570.5 2.80e-15 2.68e-15 2.92e-15  444.1  423.1  465.4 9.45e-15 9.01e-15 9.90e-15 -0.04 -0.07 -0.01  0.54  0.52  0.57  0.23  0.21  0.26
193 0 1061.3   13.8    9.0   19.2 1.30e-16 8.50e-17 1.80e-16    3.1    0.9    6.0 1.10e-16 3.11e-17 2.09e-16    8.0    4.9   11.6 4.61e-17 2.84e-17 6.72e-17    8.1    5.2   11.7 4.05e-17 2.61e-17 5.80e-17    0.0    0.0    2.1 0.00e+00 0.00e+00 4.45e-17 -0.05 -0.33  0.20 -0.23 -0.85  0.14 -0.49 -1.00 -0.33
193 h   35.8   17.5   13.5   22.1 3.54e-15 2.74e-15 4.46e-15    2.0    0.8    3.8 6.43e-16 2.64e-16 1.22e-15    9.8    6.8   13.2 1.02e-15 7.15e-16 1.38e-15    6.0    3.7    8.7 7.26e-16 4.57e-16 1.06e-15    1.8    0.6    3.6 9.35e-16 3.24e-16 1.87e-15 -0.14 -0.41  0.07  0.17 -0.07  0.62 -0.19 -0.50  0.15
194 0  859.7 1664.1 1622.1 1706.5 1.94e-14 1.89e-14 1.99e-14   84.9   73.1   96.7 4.39e-15 3.79e-15 5.01e-15  624.5  599.3  649.9 4.71e-15 4.52e-15 4.90e-15  570.3  546.1  594.7 3.46e-15 3.31e-15 3.61e-15  470.0  446.7  493.5 1.16e-14 1.10e-14 1.22e-14 -0.15 -0.18 -0.12  0.54  0.52  0.56  0.17  0.15  0.20
195 0 1131.0   64.4   55.6   73.2 6.68e-16 5.78e-16 7.60e-16    4.8    1.8    8.3 1.85e-16 6.94e-17 3.22e-16   31.5   25.9   37.6 2.02e-16 1.67e-16 2.42e-16   18.0   13.7   22.9 9.90e-17 7.53e-17 1.26e-16   15.1   10.7   20.1 3.44e-16 2.43e-16 4.58e-16 -0.33 -0.48 -0.21  0.54  0.43  0.69  0.08 -0.07  0.26
196 0 1131.0  199.7  185.1  214.4 1.81e-15 1.68e-15 1.94e-15   11.6    7.5   16.3 3.95e-16 2.55e-16 5.56e-16   53.5   46.0   61.1 3.01e-16 2.59e-16 3.43e-16   51.0   43.7   58.5 2.44e-16 2.09e-16 2.80e-16   95.3   85.2  105.6 1.89e-15 1.69e-15 2.10e-15 -0.10 -0.21 -0.01  0.77  0.74  0.81  0.55  0.50  0.61
197 0 1131.0 1134.8 1101.0 1168.9 9.98e-15 9.68e-15 1.03e-14   22.8   17.3   29.0 7.79e-16 5.90e-16 9.91e-16  386.8  367.1  406.6 2.13e-15 2.02e-15 2.24e-15  403.8  383.8  424.1 1.87e-15 1.77e-15 1.96e-15  344.3  325.4  363.3 6.57e-15 6.21e-15 6.93e-15 -0.07 -0.10 -0.03  0.56  0.53  0.58  0.24  0.21  0.27
198 0 1131.0  413.1  392.6  433.8 3.82e-15 3.63e-15 4.01e-15   18.3   13.6   23.7 6.44e-16 4.78e-16 8.31e-16  187.7  174.0  201.5 1.08e-15 1.00e-15 1.16e-15  148.4  136.3  160.7 7.26e-16 6.66e-16 7.86e-16   77.1   67.9   86.3 1.56e-15 1.38e-15 1.75e-15 -0.19 -0.25 -0.14  0.37  0.31  0.43 -0.07 -0.13  0.00
198 h  414.9  393.2  373.5  413.2 9.68e-15 9.19e-15 1.02e-14   13.6    9.9   17.9 1.37e-15 9.95e-16 1.81e-15  170.0  157.1  183.1 2.63e-15 2.43e-15 2.83e-15  146.8  134.8  159.0 1.90e-15 1.74e-15 2.05e-15   76.5   67.7   85.4 4.09e-15 3.62e-15 4.56e-15 -0.16 -0.22 -0.11  0.37  0.31  0.43 -0.05 -0.11  0.01
198 l  564.0   22.5   17.4   28.2 3.98e-16 3.08e-16 5.00e-16    5.8    3.1    9.1 4.30e-16 2.27e-16 6.78e-16   18.3   14.1   23.1 2.05e-16 1.58e-16 2.59e-16    1.9    0.5    3.9 1.79e-17 4.53e-18 3.65e-17    2.3    0.3    4.7 8.61e-17 1.04e-17 1.79e-16 -0.77 -0.94 -0.68  0.55  0.49  0.99 -0.28 -0.60  0.09
199 0 1094.9  224.6  208.7  240.7 3.18e-15 2.96e-15 3.41e-15    1.7    0.0    4.1 5.50e-16 0.00e+00 1.31e-15   55.6   47.8   63.4 7.58e-16 6.53e-16 8.65e-16   81.9   72.7   91.2 5.42e-16 4.82e-16 6.04e-16   87.3   76.9   97.8 1.97e-15 1.73e-15 2.21e-15 -0.16 -0.26 -0.09  0.57  0.52  0.63  0.20  0.14  0.28
200 0 1131.0 4716.3 4648.2 4785.1 4.34e-14 4.28e-14 4.40e-14  150.7  138.2  163.2 5.30e-15 4.86e-15 5.74e-15 1395.7 1358.7 1433.1 8.00e-15 7.79e-15 8.21e-15 1651.5 1611.2 1692.1 8.02e-15 7.83e-15 8.22e-15 1669.2 1628.7 1710.2 3.35e-14 3.27e-14 3.44e-14  0.00 -0.02  0.02  0.61  0.60  0.63  0.35  0.33  0.36
201 0 1131.0  106.9   95.9  118.0 9.33e-16 8.37e-16 1.03e-15    0.5    0.0    3.8 1.55e-17 0.00e+00 1.26e-16   33.2   27.5   39.6 1.81e-16 1.50e-16 2.15e-16   36.2   30.1   42.8 1.66e-16 1.39e-16 1.97e-16   37.6   31.1   44.8 7.17e-16 5.92e-16 8.55e-16 -0.04 -0.17  0.07  0.62  0.55  0.70  0.34  0.26  0.45
202 0 1131.0  143.1  130.5  155.8 1.24e-15 1.13e-15 1.35e-15    1.9    0.0    4.9 6.45e-17 0.00e+00 1.62e-16   47.7   40.8   55.1 2.57e-16 2.20e-16 2.97e-16   46.6   39.7   54.0 2.12e-16 1.81e-16 2.46e-16   48.9   41.4   56.8 9.23e-16 7.82e-16 1.07e-15 -0.09 -0.20  0.01  0.62  0.56  0.69  0.32  0.24  0.41
203 0 1131.0  620.4  595.5  645.7 5.62e-15 5.39e-15 5.85e-15    9.5    5.7   13.8 3.30e-16 1.99e-16 4.82e-16  227.4  212.4  242.6 1.29e-15 1.20e-15 1.37e-15  215.3  200.7  230.1 1.03e-15 9.59e-16 1.10e-15  177.9  164.4  191.6 3.50e-15 3.23e-15 3.77e-15 -0.11 -0.16 -0.06  0.55  0.51  0.58  0.20  0.16  0.25
204 0 1131.0  245.6  229.7  261.8 2.03e-15 1.90e-15 2.16e-15    9.9    6.1   14.2 3.31e-16 2.06e-16 4.77e-16   78.3   69.4   87.3 4.11e-16 3.64e-16 4.59e-16   96.3   86.5  106.3 4.17e-16 3.75e-16 4.60e-16   71.0   62.2   80.0 1.25e-15 1.09e-15 1.40e-15  0.01 -0.07  0.08  0.50  0.44  0.56  0.20  0.13  0.27
205 0 1131.0   30.3   23.2   38.0 2.54e-16 1.94e-16 3.19e-16    1.1    0.0    4.6 3.68e-17 0.00e+00 1.54e-16    7.6    4.4   11.4 4.03e-17 2.32e-17 6.05e-17   11.0    7.2   15.3 4.82e-17 3.17e-17 6.73e-17   11.9    7.0   17.4 2.13e-16 1.26e-16 3.11e-16  0.08 -0.20  0.35  0.58  0.49  0.81  0.37  0.24  0.65
206 0  974.4  817.8  789.4  846.6 1.16e-14 1.12e-14 1.20e-14   11.3    8.0   15.3 1.17e-15 8.26e-16 1.58e-15  257.1  241.1  273.1 2.72e-15 2.55e-15 2.89e-15  295.4  278.3  312.6 2.09e-15 1.97e-15 2.21e-15  265.4  249.1  281.9 7.00e-15 6.57e-15 7.44e-15 -0.13 -0.17 -0.09  0.54  0.51  0.57  0.18  0.15  0.22
207 0 1131.0  184.3  170.5  198.3 1.52e-15 1.41e-15 1.64e-15    3.9    1.2    7.0 1.25e-16 4.05e-17 2.28e-16    7.6    4.7   11.2 3.98e-17 2.47e-17 5.81e-17   45.9   39.3   53.1 2.00e-16 1.71e-16 2.31e-16  130.8  119.2  142.5 2.32e-15 2.11e-15 2.53e-15  0.64  0.53  0.77  0.84  0.82  0.87  0.80  0.77  0.83
208 0  716.1  321.5  303.5  339.7 5.30e-15 5.00e-15 5.60e-15    0.0    0.0    2.7 0.00e+00 0.00e+00 1.75e-16    7.9    5.0   11.4 8.29e-17 5.25e-17 1.20e-16   19.6   15.3   24.5 1.70e-16 1.32e-16 2.12e-16  294.0  276.9  311.3 1.03e-14 9.72e-15 1.09e-14  0.32  0.14  0.53  0.97  0.96  0.97  0.95  0.94  0.96
209 0 1131.0  603.1  578.3  628.2 5.23e-15 5.01e-15 5.44e-15    6.7    2.9   11.0 2.42e-16 1.05e-16 4.01e-16   10.3    6.7   14.6 5.75e-17 3.73e-17 8.10e-17  154.5  142.0  167.2 6.99e-16 6.42e-16 7.56e-16  438.4  417.3  459.7 8.05e-15 7.66e-15 8.44e-15  0.84  0.79  0.90  0.84  0.83  0.85  0.81  0.80  0.83
210 0 1131.0  152.9  139.9  166.1 1.31e-15 1.20e-15 1.42e-15    2.2    0.0    5.1 7.56e-17 0.00e+00 1.76e-16   34.7   28.8   41.2 1.89e-16 1.57e-16 2.24e-16   64.1   55.9   72.4 2.88e-16 2.52e-16 3.25e-16   54.2   46.2   62.4 9.95e-16 8.47e-16 1.14e-15  0.20  0.09  0.30  0.55  0.48  0.62  0.34  0.26  0.42
211 0 1131.0   46.9   39.7   54.6 3.79e-16 3.22e-16 4.42e-16    0.0    0.0    1.7 0.00e+00 0.00e+00 5.44e-17    5.5    3.1    8.5 2.82e-17 1.60e-17 4.34e-17    4.3    2.1    7.1 1.86e-17 9.19e-18 3.05e-17   37.0   30.8   43.8 6.43e-16 5.36e-16 7.62e-16 -0.17 -0.50  0.15  0.93  0.91  0.98  0.85  0.81  0.91
212 0 1130.8 3280.4 3223.5 3337.8 3.45e-14 3.39e-14 3.51e-14   38.8   32.6   45.6 3.81e-15 3.20e-15 4.48e-15  824.8  796.3  853.6 6.76e-15 6.53e-15 7.00e-15 1215.0 1180.4 1249.9 6.28e-15 6.10e-15 6.46e-15 1240.8 1205.8 1276.2 2.36e-14 2.29e-14 2.42e-14 -0.04 -0.06 -0.01  0.58  0.57  0.59  0.27  0.26  0.29
213 0 1131.0   79.7   70.4   89.1 6.47e-16 5.72e-16 7.24e-16    4.1    1.5    7.2 1.28e-16 4.90e-17 2.27e-16   21.4   17.0   26.6 1.10e-16 8.66e-17 1.36e-16   24.7   19.9   30.1 1.06e-16 8.54e-17 1.29e-16   33.6   27.6   40.2 5.85e-16 4.81e-16 7.00e-16 -0.02 -0.18  0.12  0.69  0.62  0.76  0.45  0.37  0.55
214 0 1131.0  119.3  108.0  130.8 9.81e-16 8.88e-16 1.08e-15    2.1    0.1    4.5 6.82e-17 1.76e-18 1.48e-16   39.0   32.9   45.7 2.02e-16 1.70e-16 2.37e-16   40.3   34.0   47.1 1.75e-16 1.47e-16 2.04e-16   40.2   33.6   47.4 7.09e-16 5.93e-16 8.36e-16 -0.07 -0.19  0.04  0.60  0.54  0.69  0.30  0.22  0.40
215 0 1131.0    8.5    4.6   13.0 6.83e-17 3.73e-17 1.05e-16    0.0    0.0    2.2 0.00e+00 0.00e+00 6.90e-17    4.5    2.3    7.3 2.25e-17 1.14e-17 3.66e-17    0.6    0.0    2.4 2.62e-18 0.00e+00 1.04e-17    3.4    0.9    6.5 5.91e-17 1.48e-17 1.12e-16 -0.51 -1.00 -0.40  0.71  0.70  1.00  0.38  0.21  0.84
216 0 1130.8   69.3   60.6   78.0 7.31e-16 6.40e-16 8.24e-16    0.7    0.0    2.5 5.23e-17 0.00e+00 1.91e-16   34.7   29.0   41.0 2.71e-16 2.26e-16 3.20e-16   25.5   20.6   31.0 1.35e-16 1.09e-16 1.64e-16    9.1    5.7   13.0 1.79e-16 1.12e-16 2.56e-16 -0.33 -0.46 -0.23  0.14 -0.02  0.39 -0.35 -0.54 -0.19
217 0 1131.0  199.0  183.9  214.3 1.75e-15 1.61e-15 1.88e-15    5.1    1.3    9.4 2.24e-16 5.60e-17 4.12e-16   62.3   54.0   70.6 3.68e-16 3.19e-16 4.17e-16   70.5   61.8   79.3 3.18e-16 2.78e-16 3.57e-16   66.4   57.2   75.7 1.18e-15 1.02e-15 1.35e-15 -0.07 -0.17  0.01  0.57  0.52  0.65  0.26  0.19  0.35
218 0 1130.8 2731.7 2679.8 2784.2 2.84e-14 2.78e-14 2.89e-14   74.2   65.4   83.0 6.82e-15 6.02e-15 7.64e-15  870.0  840.7  899.5 6.91e-15 6.68e-15 7.15e-15  992.1  960.9 1023.7 5.09e-15 4.93e-15 5.25e-15  869.7  840.3  899.5 1.65e-14 1.60e-14 1.71e-14 -0.15 -0.17 -0.13  0.53  0.51  0.55  0.16  0.14  0.18
219 0 1130.8  158.7  145.8  171.7 1.60e-15 1.47e-15 1.73e-15    3.0    1.1    5.5 2.28e-16 8.04e-17 4.19e-16   49.1   42.2   56.5 3.65e-16 3.14e-16 4.21e-16   47.4   40.7   54.7 2.39e-16 2.05e-16 2.75e-16   62.2   54.0   70.5 1.17e-15 1.01e-15 1.32e-15 -0.21 -0.31 -0.11  0.66  0.61  0.72  0.32  0.25  0.40
220 0 1131.0  294.0  276.2  312.1 2.57e-15 2.42e-15 2.73e-15    0.9    0.0    4.8 4.03e-17 0.00e+00 2.11e-16   43.6   36.7   50.9 2.57e-16 2.17e-16 3.00e-16  129.4  117.9  141.0 5.80e-16 5.29e-16 6.32e-16  121.3  109.6  133.1 2.15e-15 1.94e-15 2.36e-15  0.38  0.31  0.46  0.57  0.53  0.62  0.41  0.36  0.46
221 0 1131.0  102.3   90.4  114.4 9.65e-16 8.53e-16 1.08e-15    7.0    2.4   12.1 3.88e-16 1.35e-16 6.69e-16   10.7    6.7   15.3 7.12e-17 4.46e-17 1.02e-16   18.4   13.6   23.8 8.73e-17 6.43e-17 1.13e-16   73.6   63.7   83.7 1.36e-15 1.18e-15 1.55e-15  0.09 -0.13  0.33  0.87  0.85  0.92  0.78  0.73  0.83
222 0 1131.0  241.1  225.3  257.1 2.01e-15 1.88e-15 2.14e-15   18.4   13.8   23.6 6.54e-16 4.89e-16 8.39e-16   91.4   81.8  101.1 4.89e-16 4.38e-16 5.41e-16   78.5   69.5   87.5 3.42e-16 3.03e-16 3.81e-16   71.4   62.5   80.4 1.25e-15 1.10e-15 1.41e-15 -0.17 -0.26 -0.11  0.57  0.52  0.63  0.20  0.14  0.28
223 0 1130.8  465.9  444.3  487.7 4.64e-15 4.42e-15 4.85e-15   10.0    6.8   13.8 7.42e-16 5.05e-16 1.02e-15   83.0   73.8   92.2 6.09e-16 5.42e-16 6.77e-16  121.5  110.5  132.6 6.05e-16 5.51e-16 6.61e-16  261.5  245.3  277.9 4.87e-15 4.57e-15 5.17e-15 -0.00 -0.07  0.07  0.78  0.76  0.80  0.59  0.56  0.62
224 0 1131.0   63.4   54.9   72.0 5.15e-16 4.46e-16 5.85e-16    0.8    0.0    3.4 2.62e-17 0.00e+00 1.06e-16   26.1   21.0   31.6 1.34e-16 1.08e-16 1.62e-16   19.4   15.1   24.3 8.35e-17 6.51e-17 1.05e-16   17.9   13.3   23.2 3.10e-16 2.30e-16 4.01e-16 -0.22 -0.38 -0.10  0.56  0.48  0.71  0.18  0.06  0.35
225 0 1131.0   54.6   46.7   62.7 4.49e-16 3.83e-16 5.15e-16    4.1    1.5    7.3 1.33e-16 4.73e-17 2.38e-16    0.3    0.0    2.3 1.61e-18 0.00e+00 1.19e-17   15.2   11.4   19.7 6.60e-17 4.93e-17 8.54e-17   39.2   32.8   46.2 6.82e-16 5.70e-16 8.05e-16  0.76  0.70  1.00  0.82  0.78  0.88  0.79  0.74  0.86
226 0 1130.8   81.6   71.9   91.4 8.33e-16 7.34e-16 9.32e-16    6.2    3.5    9.6 4.82e-16 2.71e-16 7.42e-16   22.2   17.4   27.5 1.67e-16 1.32e-16 2.07e-16   28.0   22.8   33.7 1.43e-16 1.16e-16 1.72e-16   31.5   25.4   38.1 6.01e-16 4.85e-16 7.28e-16 -0.08 -0.23  0.06  0.61  0.54  0.71  0.31  0.20  0.42
227 0 1131.0   50.0   41.9   58.2 4.29e-16 3.59e-16 4.99e-16    6.0    2.8    9.7 2.18e-16 1.02e-16 3.54e-16   13.0    9.2   17.3 7.19e-17 5.12e-17 9.59e-17   26.1   21.0   31.8 1.17e-16 9.41e-17 1.42e-16   11.1    6.7   16.0 1.98e-16 1.20e-16 2.86e-16  0.23  0.05  0.39  0.24  0.09  0.48 -0.00 -0.16  0.26
228 0 1131.0  207.4  192.5  222.4 1.79e-15 1.66e-15 1.92e-15    0.0    0.0    3.5 0.00e+00 0.00e+00 1.37e-16   46.3   39.4   53.7 2.62e-16 2.23e-16 3.04e-16   69.6   61.1   78.3 3.13e-16 2.74e-16 3.51e-16   91.5   81.5  101.6 1.64e-15 1.46e-15 1.82e-15  0.09 -0.02  0.18  0.68  0.63  0.72  0.47  0.42  0.53
229 0 1130.8  102.2   91.5  112.9 1.04e-15 9.28e-16 1.15e-15    0.4    0.0    2.6 2.63e-17 0.00e+00 1.95e-16    5.4    2.9    8.6 4.06e-17 2.15e-17 6.44e-17   11.7    8.2   15.7 5.93e-17 4.16e-17 7.99e-17   85.2   75.6   94.9 1.62e-15 1.44e-15 1.81e-15  0.16 -0.14  0.42  0.92  0.90  0.95  0.87  0.84  0.91
230 0 1131.0  164.3  150.8  177.9 1.50e-15 1.38e-15 1.62e-15    1.7    0.0    4.9 7.41e-17 0.00e+00 2.13e-16   52.5   45.1   60.1 3.20e-16 2.74e-16 3.66e-16   62.0   54.0   70.2 2.92e-16 2.54e-16 3.30e-16   49.8   42.2   58.0 9.28e-16 7.85e-16 1.08e-15 -0.04 -0.15  0.04  0.52  0.45  0.60  0.20  0.12  0.29
231 0 1014.5   18.7   13.9   24.1 2.90e-16 2.15e-16 3.74e-16    2.0    0.1    4.4 1.39e-16 8.49e-18 3.00e-16   12.9    9.4   16.9 1.32e-16 9.63e-17 1.73e-16    0.0    0.0    1.7 0.00e+00 0.00e+00 1.38e-17    6.0    3.0    9.7 1.92e-16 9.58e-17 3.09e-16 -0.85 -1.00 -0.81  0.87  0.87  1.00  0.23  0.05  0.57
232 0 1130.8  251.1  234.7  267.6 2.60e-15 2.43e-15 2.77e-15    3.5    1.0    6.4 2.73e-16 8.13e-17 5.08e-16   73.9   65.2   82.7 5.65e-16 4.99e-16 6.32e-16   97.3   87.4  107.4 5.02e-16 4.50e-16 5.54e-16   79.9   70.2   89.6 1.55e-15 1.36e-15 1.74e-15 -0.06 -0.14  0.02  0.51  0.45  0.57  0.17  0.11  0.25
233 0 1131.0  348.9  329.5  368.4 3.16e-15 2.99e-15 3.34e-15    3.1    0.0    6.7 1.56e-16 0.00e+00 3.33e-16   64.3   55.9   72.8 4.07e-16 3.54e-16 4.60e-16  148.6  136.3  161.0 6.82e-16 6.25e-16 7.39e-16  136.1  123.7  148.5 2.42e-15 2.20e-15 2.65e-15  0.25  0.18  0.32  0.56  0.52  0.61  0.35  0.30  0.40
234 0 1131.0   47.2   39.5   55.6 4.07e-16 3.41e-16 4.79e-16    0.0    0.0    1.5 0.00e+00 0.00e+00 5.45e-17    6.8    3.9   10.3 3.76e-17 2.15e-17 5.71e-17   22.2   17.5   27.5 1.00e-16 7.89e-17 1.24e-16   18.3   13.1   24.0 3.30e-16 2.37e-16 4.33e-16  0.43  0.22  0.63  0.52  0.42  0.67  0.37  0.25  0.55
235 0 1131.0  440.9  419.6  462.4 3.76e-15 3.58e-15 3.95e-15    2.5    0.0    5.4 9.17e-17 0.00e+00 2.01e-16   73.4   64.7   82.2 4.08e-16 3.60e-16 4.57e-16  183.7  170.1  197.4 8.17e-16 7.57e-16 8.78e-16  183.9  170.0  197.9 3.26e-15 3.01e-15 3.50e-15  0.33  0.27  0.40  0.60  0.57  0.63  0.43  0.39  0.47
236 0 1131.0  271.3  253.8  289.0 2.62e-15 2.45e-15 2.79e-15    2.2    0.0    6.2 1.31e-16 0.00e+00 3.69e-16   82.4   72.9   92.0 5.75e-16 5.09e-16 6.43e-16  114.8  103.8  125.9 5.53e-16 5.00e-16 6.06e-16   74.2   64.4   84.0 1.37e-15 1.19e-15 1.55e-15 -0.02 -0.10  0.05  0.42  0.36  0.49  0.09  0.02  0.17
237 0 1130.8  460.3  438.3  482.6 5.13e-15 4.89e-15 5.38e-15    5.4    2.0    9.3 4.86e-16 1.83e-16 8.35e-16  120.9  109.7  132.2 1.01e-15 9.20e-16 1.11e-15  187.9  174.1  201.8 1.04e-15 9.64e-16 1.12e-15  151.8  138.7  165.0 3.13e-15 2.86e-15 3.40e-15  0.01 -0.05  0.07  0.50  0.46  0.55  0.19  0.14  0.24
238 0 1130.8  209.1  193.6  224.8 2.33e-15 2.16e-15 2.51e-15    0.1    0.0    3.6 9.91e-18 0.00e+00 3.17e-16   12.3    8.2   17.1 1.03e-16 6.84e-17 1.42e-16   71.2   62.5   79.9 3.95e-16 3.46e-16 4.43e-16  125.9  113.8  138.1 2.61e-15 2.36e-15 2.87e-15  0.57  0.46  0.70  0.74  0.70  0.78  0.64  0.60  0.69
239 0 1130.8  658.1  631.9  684.7 7.29e-15 7.00e-15 7.58e-15    6.4    2.6   10.9 5.54e-16 2.22e-16 9.34e-16  164.0  151.0  177.2 1.38e-15 1.27e-15 1.49e-15  225.5  210.4  240.8 1.24e-15 1.15e-15 1.32e-15  268.8  251.8  286.0 5.47e-15 5.12e-15 5.82e-15 -0.05 -0.11 -0.00  0.63  0.60  0.66  0.34  0.31  0.38
240 0  895.3  974.2  941.6 1007.2 1.58e-14 1.53e-14 1.63e-14    0.0    0.0    3.9 0.00e+00 0.00e+00 8.68e-16  132.3  120.1  144.7 1.70e-15 1.54e-15 1.86e-15  107.4   96.3  118.6 8.45e-16 7.58e-16 9.33e-16  735.2  707.1  763.7 2.15e-14 2.07e-14 2.23e-14 -0.33 -0.39 -0.27  0.92  0.92  0.93  0.80  0.78  0.81
241 0  895.3 1781.5 1736.2 1827.4 2.88e-14 2.80e-14 2.95e-14   20.7   14.3   27.7 4.78e-15 3.29e-15 6.39e-15  506.7  483.2  530.4 6.47e-15 6.17e-15 6.78e-15  667.3  640.9  694.0 5.19e-15 4.98e-15 5.39e-15  609.5  581.1  638.2 1.79e-14 1.71e-14 1.88e-14 -0.11 -0.14 -0.08  0.55  0.53  0.57  0.20  0.18  0.23
242 0  895.3 3174.6 3116.0 3233.7 5.36e-14 5.26e-14 5.46e-14   65.2   55.6   74.9 1.55e-14 1.32e-14 1.78e-14 1085.9 1052.5 1119.7 1.45e-14 1.40e-14 1.49e-14 1177.8 1143.1 1212.8 9.59e-15 9.31e-15 9.87e-15  912.9  879.7  946.5 2.81e-14 2.70e-14 2.91e-14 -0.20 -0.22 -0.18  0.49  0.47  0.51  0.08  0.06  0.10
243 0  328.5 1289.8 1239.6 1340.5 6.86e-14 6.59e-14 7.12e-14   45.1   34.8   55.9 4.32e-14 3.34e-14 5.36e-14  362.1  338.6  385.9 1.61e-14 1.50e-14 1.71e-14  536.3  509.9  563.1 1.32e-14 1.25e-14 1.38e-14  395.5  360.0  431.4 3.80e-14 3.46e-14 4.15e-14 -0.10 -0.14 -0.06  0.48  0.45  0.52  0.12  0.08  0.17
244 0  271.3   45.2   35.1   55.9 2.30e-15 1.79e-15 2.85e-15    0.0    0.0    1.8 0.00e+00 0.00e+00 1.17e-15   16.9   11.9   22.5 6.76e-16 4.74e-16 9.01e-16   19.6   14.5   25.2 4.83e-16 3.59e-16 6.21e-16    8.9    2.8   15.6 8.28e-16 2.58e-16 1.44e-15 -0.16 -0.36  0.03  0.21  0.06  0.67 -0.16 -0.40  0.26
245 0  599.7 2056.2 2009.0 2104.0 6.23e-14 6.08e-14 6.37e-14    6.3    2.7   10.4 4.79e-15 2.07e-15 7.91e-15  506.6  483.4  530.1 1.56e-14 1.49e-14 1.64e-14  822.7  793.8  852.0 1.14e-14 1.10e-14 1.18e-14  728.0  698.7  757.7 3.44e-14 3.30e-14 3.58e-14 -0.16 -0.19 -0.13  0.50  0.48  0.52  0.12  0.09  0.14
246 0  895.4  509.1  482.0  536.5 9.53e-15 9.02e-15 1.00e-14   17.7   12.2   23.8 5.61e-15 3.86e-15 7.53e-15  146.7  132.4  161.2 2.35e-15 2.12e-15 2.58e-15  207.4  192.0  222.9 1.83e-15 1.70e-15 1.97e-15  156.1  139.1  173.4 5.05e-15 4.50e-15 5.61e-15 -0.12 -0.19 -0.07  0.47  0.42  0.52  0.09  0.03  0.15
247 0  235.4  118.4  106.7  130.2 6.72e-15 6.06e-15 7.39e-15    0.0    0.0    2.1 0.00e+00 0.00e+00 1.93e-15    4.2    1.7    7.4 1.98e-16 8.03e-17 3.44e-16   42.8   36.3   49.9 1.17e-15 9.91e-16 1.36e-15   71.4   62.3   80.6 7.11e-15 6.20e-15 8.02e-15  0.66  0.52  0.85  0.71  0.67  0.77  0.61  0.55  0.68
248 0  116.2  178.3  163.8  193.0 2.64e-14 2.43e-14 2.86e-14    3.8    1.8    6.3 1.38e-14 6.45e-15 2.32e-14   43.5   36.7   50.9 5.87e-15 4.96e-15 6.87e-15   68.4   60.0   77.0 4.74e-15 4.16e-15 5.34e-15   66.6   57.1   76.1 1.63e-14 1.40e-14 1.87e-14 -0.10 -0.22 -0.02  0.55  0.49  0.62  0.20  0.12  0.29
249 0  116.2  289.8  272.2  307.5 4.42e-14 4.15e-14 4.69e-14    1.3    0.2    3.0 6.78e-15 9.49e-16 1.55e-14   69.2   60.7   77.8 1.06e-14 9.29e-15 1.19e-14   95.5   85.7  105.5 6.72e-15 6.03e-15 7.42e-15  125.2  113.4  137.1 2.99e-14 2.71e-14 3.28e-14 -0.22 -0.30 -0.15  0.63  0.59  0.68  0.28  0.23  0.34
250 0  859.6  891.0  857.1  925.2 1.52e-14 1.47e-14 1.58e-14   30.1   23.3   37.6 7.99e-15 6.17e-15 9.96e-15  329.2  309.9  348.6 4.65e-15 4.38e-15 4.92e-15  341.5  322.1  361.2 2.78e-15 2.62e-15 2.94e-15  222.2  202.2  242.4 6.75e-15 6.14e-15 7.36e-15 -0.25 -0.29 -0.21  0.42  0.38  0.46 -0.04 -0.08  0.02
251 0  271.3   59.9   51.7   68.2 3.10e-15 2.68e-15 3.53e-15    0.0    0.0    1.1 0.00e+00 0.00e+00 6.16e-16   12.9    9.3   17.1 5.29e-16 3.81e-16 7.00e-16   17.8   13.7   22.4 4.50e-16 3.46e-16 5.69e-16   29.2   23.7   35.4 2.71e-15 2.20e-15 3.28e-15 -0.08 -0.28  0.08  0.70  0.64  0.79  0.46  0.36  0.57
252 0 1131.0   95.7   83.3  108.3 8.85e-16 7.70e-16 1.00e-15    0.0    0.0    5.6 0.00e+00 0.00e+00 2.60e-16   29.0   22.9   35.7 1.78e-16 1.41e-16 2.19e-16   44.4   37.3   52.2 2.11e-16 1.77e-16 2.47e-16   22.7   15.2   30.9 4.32e-16 2.88e-16 5.87e-16  0.08 -0.06  0.21  0.32  0.20  0.53  0.02 -0.14  0.22
253 0 1131.0  160.6  145.7  175.6 1.46e-15 1.33e-15 1.60e-15    2.8    0.0    7.5 1.20e-16 0.00e+00 3.24e-16   40.4   33.5   47.9 2.43e-16 2.01e-16 2.88e-16   22.7   17.0   28.9 1.07e-16 8.00e-17 1.36e-16   97.7   86.0  109.5 1.84e-15 1.62e-15 2.07e-15 -0.38 -0.53 -0.26  0.89  0.86  0.92  0.69  0.64  0.74
254 0 1131.0   71.1   59.9   82.4 6.44e-16 5.42e-16 7.46e-16    0.0    0.0    4.8 0.00e+00 0.00e+00 2.10e-16   10.5    6.0   15.5 6.26e-17 3.61e-17 9.28e-17   14.2    9.4   19.5 6.61e-17 4.38e-17 9.10e-17   46.8   38.2   56.0 8.74e-16 7.13e-16 1.05e-15  0.03 -0.30  0.26  0.85  0.81  0.91  0.73  0.67  0.82
255 0  895.6  148.0  132.1  164.1 1.62e-15 1.45e-15 1.80e-15    6.4    0.8   12.4 2.87e-16 3.61e-17 5.58e-16    9.6    4.7   15.1 6.65e-17 3.27e-17 1.04e-16   63.2   54.1   72.4 3.63e-16 3.11e-16 4.16e-16   75.7   63.7   87.8 1.80e-15 1.52e-15 2.09e-15  0.67  0.53  0.83  0.66  0.61  0.73  0.59  0.53  0.67
256 0  235.4  157.0  144.4  169.9 1.03e-14 9.44e-15 1.11e-14    0.4    0.0    1.9 9.13e-16 0.00e+00 4.59e-15   16.2   12.3   20.6 1.10e-15 8.39e-16 1.40e-15   54.8   47.3   62.2 1.66e-15 1.43e-15 1.88e-15   86.1   76.7   95.7 8.59e-15 7.65e-15 9.55e-15  0.19  0.04  0.32  0.67  0.63  0.72  0.46  0.39  0.52
257 0 1131.0   45.5   36.6   55.1 4.18e-16 3.36e-16 5.05e-16    0.0    0.0    4.7 0.00e+00 0.00e+00 2.05e-16   23.8   18.7   29.7 1.43e-16 1.12e-16 1.78e-16   13.2    9.0   18.1 6.26e-17 4.26e-17 8.55e-17    8.6    3.4   14.4 1.66e-16 6.51e-17 2.77e-16 -0.38 -0.54 -0.20  0.38  0.28  0.78 -0.09 -0.30  0.30
258 0  895.6  393.4  370.4  416.6 4.36e-15 4.10e-15 4.61e-15   11.0    3.4   19.0 5.06e-16 1.57e-16 8.74e-16  155.1  141.9  168.5 1.08e-15 9.88e-16 1.17e-15  134.1  121.6  146.8 7.78e-16 7.05e-16 8.51e-16  104.7   90.8  118.8 2.52e-15 2.19e-15 2.86e-15 -0.16 -0.22 -0.10  0.53  0.47  0.59  0.15  0.09  0.23
259 0  235.4  202.3  188.0  216.7 1.88e-14 1.74e-14 2.01e-14    0.3    0.0    1.9 9.74e-16 0.00e+00 7.13e-15   27.1   22.1   32.7 2.73e-15 2.23e-15 3.30e-15   70.8   62.4   79.3 3.03e-15 2.67e-15 3.39e-15  104.4   94.1  114.8 1.44e-14 1.30e-14 1.59e-14  0.04 -0.08  0.15  0.65  0.61  0.70  0.39  0.34  0.45
260 0 1131.0   71.2   60.9   81.5 7.54e-16 6.45e-16 8.64e-16    0.0    0.0    4.5 0.00e+00 0.00e+00 4.52e-16   10.7    6.9   15.2 9.27e-17 5.92e-17 1.31e-16   22.2   17.0   28.0 1.13e-16 8.66e-17 1.43e-16   38.4   31.0   46.5 7.22e-16 5.82e-16 8.72e-16  0.09 -0.14  0.29  0.72  0.66  0.81  0.52  0.42  0.63
261 0 1131.0   28.6   21.3   36.5 2.58e-16 1.93e-16 3.29e-16    1.9    0.0    5.3 8.06e-17 0.00e+00 2.22e-16    0.0    0.0    2.8 0.00e+00 0.00e+00 1.66e-17    1.8    0.0    4.3 8.38e-18 0.00e+00 2.01e-17   27.3   20.9   34.3 5.16e-16 3.95e-16 6.49e-16  0.09 -0.38  0.78  0.94  0.92  1.00  0.92  0.90  1.00
262 0  895.6  197.3  178.2  216.7 2.20e-15 1.99e-15 2.42e-15   11.5    3.2   20.5 5.44e-16 1.51e-16 9.65e-16   76.8   66.6   87.1 5.42e-16 4.70e-16 6.15e-16   74.7   64.4   85.0 4.35e-16 3.76e-16 4.96e-16   46.7   34.4   59.8 1.13e-15 8.30e-16 1.44e-15 -0.11 -0.21 -0.02  0.43  0.35  0.60  0.06 -0.06  0.22
263 0  859.6  948.1  915.9  980.6 2.66e-14 2.57e-14 2.76e-14    0.0    0.0    2.6 0.00e+00 0.00e+00 1.15e-15   46.6   38.1   55.7 1.09e-15 8.92e-16 1.31e-15  237.2  221.5  253.2 3.18e-15 2.97e-15 3.40e-15  664.9  638.3  691.8 3.27e-14 3.14e-14 3.40e-14  0.48  0.41  0.56  0.82  0.81  0.83  0.73  0.71  0.75
264 0 1131.0   25.1   18.9   31.9 2.23e-16 1.68e-16 2.83e-16    0.4    0.0    3.6 1.84e-17 0.00e+00 1.55e-16    2.5    0.6    4.9 1.48e-17 3.62e-18 2.91e-17    3.4    1.1    6.2 1.53e-17 4.90e-18 2.84e-17   19.3   14.2   25.0 3.50e-16 2.57e-16 4.54e-16  0.00 -0.51  0.44  0.89  0.85  0.98  0.81  0.74  0.93
265 0 1131.0   29.6   21.5   38.3 2.69e-16 1.95e-16 3.48e-16    0.0    0.0    3.7 0.00e+00 0.00e+00 1.55e-16    3.3    0.7    6.4 1.98e-17 4.03e-18 3.84e-17    9.9    6.0   14.4 4.65e-17 2.82e-17 6.76e-17   16.5   10.3   23.4 3.11e-16 1.93e-16 4.40e-16  0.29 -0.05  0.68  0.69  0.62  0.88  0.58  0.47  0.81
266 0 1095.2   33.8   25.9   42.2 3.08e-16 2.36e-16 3.85e-16    0.0    0.0    2.8 0.00e+00 0.00e+00 1.15e-16    5.8    2.6    9.5 3.45e-17 1.57e-17 5.68e-17   13.9    9.8   18.6 6.58e-17 4.64e-17 8.80e-17   14.1    8.5   20.3 2.68e-16 1.61e-16 3.86e-16  0.28 -0.01  0.55  0.56  0.47  0.79  0.39  0.27  0.67
267 0 1131.0   73.2   62.9   83.6 7.82e-16 6.71e-16 8.93e-16    4.5    0.8    8.7 3.73e-16 6.59e-17 7.21e-16    7.4    4.0   11.3 5.96e-17 3.24e-17 9.14e-17   23.9   18.6   29.8 1.24e-16 9.68e-17 1.55e-16   42.2   34.6   50.6 8.42e-16 6.89e-16 1.01e-15  0.33  0.09  0.53  0.73  0.67  0.81  0.60  0.52  0.70
268 0 1131.0   28.8   22.7   35.5 2.49e-16 1.97e-16 3.07e-16    5.8    2.9    9.3 2.21e-16 1.10e-16 3.55e-16    7.5    4.6   11.0 4.21e-17 2.58e-17 6.19e-17    8.5    5.5   12.2 3.85e-17 2.47e-17 5.49e-17   12.8    8.7   17.5 2.32e-16 1.57e-16 3.17e-16 -0.04 -0.33  0.21  0.69  0.60  0.84  0.46  0.35  0.67
269 0 1131.0   15.5   10.7   21.0 1.44e-16 9.93e-17 1.95e-16    1.5    0.0    3.9 5.78e-17 0.00e+00 1.54e-16    2.8    0.9    5.3 1.69e-17 5.41e-18 3.19e-17    4.0    1.8    6.8 1.94e-17 8.80e-18 3.30e-17    8.7    5.0   12.9 1.70e-16 9.89e-17 2.53e-16  0.04 -0.39  0.45  0.74  0.66  0.93  0.59  0.48  0.84
270 0  895.6   13.3    8.9   18.4 1.37e-16 9.10e-17 1.88e-16    0.5    0.0    2.9 1.84e-17 0.00e+00 1.14e-16    8.1    5.2   11.6 5.13e-17 3.29e-17 7.37e-17    1.2    0.0    3.0 6.32e-18 0.00e+00 1.65e-17    4.2    1.5    7.4 9.26e-17 3.38e-17 1.64e-16 -0.61 -0.94 -0.48  0.73  0.71  1.00  0.23  0.06  0.69
271 0  895.6   44.7   34.2   55.7 4.91e-16 3.76e-16 6.12e-16    0.0    0.0    4.8 0.00e+00 0.00e+00 2.25e-16   12.8    8.1   18.2 8.99e-17 5.64e-17 1.27e-16   18.5   13.3   24.3 1.07e-16 7.66e-17 1.40e-16   13.6    6.5   21.4 3.19e-16 1.51e-16 5.00e-16  0.08 -0.17  0.30  0.42  0.33  0.76  0.17  0.04  0.57
272 0  895.6   13.6    8.8   19.0 1.40e-16 9.15e-17 1.96e-16    0.0    0.0    2.5 0.00e+00 0.00e+00 9.73e-17    0.8    0.0    3.1 4.91e-18 0.00e+00 1.96e-17    2.4    0.7    4.7 1.32e-17 3.88e-18 2.57e-17   10.4    6.5   14.9 2.38e-16 1.50e-16 3.42e-16  0.12 -0.36  0.68  0.85  0.81  0.98  0.79  0.74  0.97
273 0  938.5   64.3   55.1   73.5 1.20e-15 1.03e-15 1.37e-15    0.2    0.0    2.5 6.52e-17 0.00e+00 8.62e-16   25.3   20.2   31.0 4.33e-16 3.46e-16 5.31e-16   18.7   14.3   23.7 1.65e-16 1.26e-16 2.10e-16   20.4   14.9   26.5 6.24e-16 4.56e-16 8.10e-16 -0.44 -0.58 -0.33  0.56  0.47  0.71  0.07 -0.07  0.25
274 0  859.7  115.7  101.7  129.9 1.35e-15 1.19e-15 1.52e-15    1.4    0.0    7.7 7.29e-17 0.00e+00 4.08e-16    7.5    3.1   12.4 5.67e-17 2.33e-17 9.44e-17   40.3   33.1   48.1 2.44e-16 2.00e-16 2.92e-16   68.2   57.3   79.1 1.66e-15 1.40e-15 1.93e-15  0.58  0.38  0.78  0.74  0.70  0.80  0.67  0.61  0.74
275 0 1130.8   21.4   15.7   27.6 2.78e-16 2.04e-16 3.60e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 1.75e-16    2.0    0.2    4.3 2.01e-17 2.27e-18 4.28e-17    8.0    5.1   11.5 5.14e-17 3.28e-17 7.40e-17   11.5    7.3   16.3 2.72e-16 1.72e-16 3.87e-16  0.30 -0.04  0.72  0.64  0.56  0.84  0.50  0.38  0.75
276 0 1130.8   47.9   39.3   57.1 5.49e-16 4.50e-16 6.54e-16    0.2    0.0    2.8 2.35e-17 0.00e+00 4.16e-16    4.2    1.4    7.5 4.03e-17 1.36e-17 7.25e-17    2.3    0.2    4.9 1.27e-17 1.18e-18 2.68e-17   41.5   33.9   49.7 8.15e-16 6.67e-16 9.76e-16 -0.38 -0.91 -0.17  0.95  0.93  0.99  0.87  0.82  0.96
277 0 1131.0   23.1   17.6   29.2 1.88e-16 1.43e-16 2.37e-16    2.9    0.7    5.6 9.14e-17 2.13e-17 1.78e-16    9.9    6.7   13.7 5.07e-17 3.43e-17 7.01e-17   10.1    6.9   13.9 4.34e-17 2.97e-17 5.96e-17    3.1    0.6    6.1 5.45e-17 1.11e-17 1.06e-16 -0.07 -0.30  0.15  0.14 -0.06  0.63 -0.18 -0.47  0.22
278 0 1130.8  104.0   92.5  115.6 1.31e-15 1.17e-15 1.46e-15    0.0    0.0    1.4 0.00e+00 0.00e+00 2.38e-16    2.4    0.3    5.1 2.60e-17 3.44e-18 5.39e-17   15.5   11.2   20.4 9.40e-17 6.77e-17 1.24e-16   86.2   75.9   96.5 1.86e-15 1.64e-15 2.09e-15  0.45  0.14  0.76  0.90  0.87  0.93  0.85  0.82  0.90
279 0 1131.0  154.0  139.9  168.2 1.49e-15 1.35e-15 1.63e-15    0.0    0.0    4.1 0.00e+00 0.00e+00 1.83e-16   17.4   12.6   22.9 1.12e-16 8.10e-17 1.47e-16   74.3   65.2   83.5 3.71e-16 3.26e-16 4.17e-16   62.4   52.9   71.9 1.24e-15 1.05e-15 1.43e-15  0.53  0.41  0.64  0.53  0.47  0.61  0.40  0.33  0.49
280 0 1131.0   73.5   62.9   84.2 6.93e-16 5.93e-16 7.94e-16    2.0    0.0    6.5 9.48e-17 0.00e+00 3.05e-16   27.2   21.6   33.3 1.74e-16 1.39e-16 2.14e-16   22.6   17.4   28.4 1.09e-16 8.38e-17 1.37e-16   23.8   17.0   31.2 4.50e-16 3.22e-16 5.90e-16 -0.22 -0.37 -0.08  0.59  0.51  0.75  0.22  0.08  0.40
281 0 1131.0   22.6   16.4   29.4 1.93e-16 1.40e-16 2.50e-16    1.7    0.0    4.6 6.16e-17 0.00e+00 1.65e-16    1.7    0.0    3.9 9.21e-18 0.00e+00 2.11e-17    9.9    6.4   14.0 4.41e-17 2.86e-17 6.24e-17   11.2    6.8   16.3 2.02e-16 1.22e-16 2.93e-16  0.48  0.28  0.89  0.59  0.50  0.81  0.51  0.40  0.78
282 0 1131.0    7.6    3.8   11.9 6.09e-17 3.09e-17 9.55e-17    1.6    0.0    3.8 5.04e-17 0.00e+00 1.17e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 7.93e-18    3.1    1.2    5.7 1.33e-17 4.99e-18 2.41e-17    5.5    2.6    8.9 9.42e-17 4.42e-17 1.54e-16  0.43  0.28  0.99  0.68  0.59  0.93  0.68  0.64  0.99
283 0  859.5  743.0  714.0  772.3 1.29e-14 1.24e-14 1.34e-14    2.6    0.7    5.0 9.16e-16 2.47e-16 1.77e-15  187.8  173.5  202.1 2.89e-15 2.67e-15 3.11e-15  277.8  260.8  295.0 2.28e-15 2.14e-15 2.42e-15  277.9  259.2  296.7 8.12e-15 7.58e-15 8.67e-15 -0.12 -0.17 -0.07  0.56  0.53  0.59  0.21  0.18  0.26
284 0 1130.8   44.5   36.3   53.3 4.84e-16 3.95e-16 5.79e-16    0.4    0.0    3.1 4.13e-17 0.00e+00 3.32e-16    8.4    4.9   12.5 7.16e-17 4.20e-17 1.06e-16   23.8   18.8   29.4 1.27e-16 1.00e-16 1.57e-16   12.3    7.2   18.0 2.41e-16 1.41e-16 3.54e-16  0.26  0.02  0.45  0.28  0.14  0.55  0.03 -0.14  0.33
285 0 1130.8   22.1   16.9   27.9 2.28e-16 1.74e-16 2.88e-16    5.3    3.0    8.3 4.02e-16 2.22e-16 6.27e-16    3.4    1.4    5.9 2.58e-17 1.08e-17 4.52e-17   10.9    7.7   14.7 5.65e-17 3.99e-17 7.61e-17    7.8    4.4   11.8 1.51e-16 8.62e-17 2.28e-16  0.32 -0.01  0.58  0.42  0.28  0.68  0.24  0.04  0.51
286 0  859.5  205.3  189.1  221.6 4.29e-15 3.95e-15 4.63e-15    0.0    0.0    1.5 0.00e+00 0.00e+00 5.05e-16    0.0    0.0    2.8 0.00e+00 0.00e+00 4.76e-17   15.2   10.4   20.5 1.53e-16 1.05e-16 2.07e-16  192.9  177.8  208.1 7.08e-15 6.52e-15 7.63e-15  0.62  0.53  1.00  0.96  0.94  0.97  0.95  0.93  0.98
287 0 1130.8   82.3   71.5   93.2 9.30e-16 8.08e-16 1.05e-15    2.3    0.0    5.2 2.65e-16 0.00e+00 5.86e-16   13.0    8.9   17.7 1.17e-16 7.97e-17 1.59e-16   18.6   13.9   23.8 1.02e-16 7.69e-17 1.31e-16   50.9   42.3   59.6 1.03e-15 8.54e-16 1.20e-15 -0.06 -0.26  0.14  0.81  0.77  0.87  0.64  0.56  0.72
288 0 1131.0   43.9   36.5   51.9 3.70e-16 3.08e-16 4.37e-16    0.0    0.0    2.8 0.00e+00 0.00e+00 1.02e-16   20.3   15.7   25.3 1.10e-16 8.57e-17 1.38e-16   18.5   14.2   23.4 8.15e-17 6.26e-17 1.03e-16    5.2    1.9    9.1 9.13e-17 3.28e-17 1.60e-16 -0.14 -0.32  0.01  0.06 -0.15  0.48 -0.31 -0.56  0.02
289 0 1130.8   55.2   46.2   64.3 6.08e-16 5.09e-16 7.08e-16    2.8    0.5    5.5 2.69e-16 4.45e-17 5.37e-16   26.5   21.1   32.5 2.22e-16 1.77e-16 2.72e-16   20.1   15.4   25.3 1.09e-16 8.39e-17 1.37e-16    8.8    4.1   14.0 1.77e-16 8.32e-17 2.84e-16 -0.33 -0.48 -0.20  0.21  0.06  0.58 -0.27 -0.47  0.04
290 0 1131.0   96.2   84.4  108.0 9.18e-16 8.06e-16 1.03e-15    7.0    2.5   11.9 3.97e-16 1.45e-16 6.79e-16   79.5   70.0   89.0 5.43e-16 4.78e-16 6.08e-16    9.7    5.6   14.4 4.64e-17 2.68e-17 6.90e-17    7.4    2.6   12.7 1.36e-16 4.77e-17 2.35e-16 -0.83 -0.90 -0.76  0.42  0.28  0.82 -0.54 -0.75 -0.31
291 0 1130.8   60.4   51.6   69.3 6.20e-16 5.30e-16 7.11e-16    0.1    0.0    3.0 4.43e-18 0.00e+00 2.26e-16    0.0    0.0    2.4 0.00e+00 0.00e+00 1.82e-17    8.4    5.2   12.2 4.33e-17 2.68e-17 6.28e-17   52.3   44.4   60.2 1.01e-15 8.54e-16 1.16e-15  0.54  0.41  1.00  0.91  0.88  0.95  0.89  0.85  0.94
292 0 1131.0   30.6   22.8   39.0 4.07e-16 3.03e-16 5.18e-16    0.8    0.0    5.6 7.57e-17 0.00e+00 5.19e-16    1.0    0.0    3.8 9.74e-18 0.00e+00 3.91e-17   23.3   18.2   29.0 1.51e-16 1.18e-16 1.89e-16    6.5    1.9   11.6 1.59e-16 4.73e-17 2.84e-16  0.67  0.57  0.97  0.02 -0.20  0.47 -0.09 -0.33  0.35
293 0 1130.8   42.0   33.9   50.6 4.36e-16 3.52e-16 5.26e-16    0.0    0.0    2.1 0.00e+00 0.00e+00 1.64e-16    8.8    5.3   12.9 6.77e-17 4.08e-17 9.91e-17   19.3   14.7   24.6 1.00e-16 7.62e-17 1.27e-16   13.9    8.5   19.8 2.70e-16 1.66e-16 3.85e-16  0.18 -0.07  0.38  0.42  0.31  0.67  0.17  0.02  0.45
294 0 1014.5   32.7   25.6   40.3 3.84e-16 3.02e-16 4.74e-16    0.0    0.0    3.1 0.00e+00 0.00e+00 2.02e-16    6.8    3.7   10.4 5.61e-17 3.07e-17 8.64e-17    9.6    6.2   13.5 5.71e-17 3.72e-17 8.06e-17   16.5   11.4   22.2 3.78e-16 2.61e-16 5.10e-16  0.01 -0.30  0.26  0.71  0.63  0.85  0.51  0.40  0.71
295 0 1130.8   50.2   41.4   59.2 5.24e-16 4.32e-16 6.17e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 1.21e-16    0.0    0.0    2.7 0.00e+00 0.00e+00 2.09e-17    4.5    1.8    7.7 2.32e-17 9.30e-18 4.02e-17   46.7   39.0   55.1 9.07e-16 7.57e-16 1.07e-15  0.28  0.07  0.99  0.94  0.91  0.98  0.93  0.90  0.99
296 0  895.3  344.6  324.0  365.4 5.59e-15 5.26e-15 5.93e-15    0.0    0.0    3.0 0.00e+00 0.00e+00 6.71e-16   87.4   77.3   97.5 1.12e-15 9.92e-16 1.25e-15  138.7  126.4  151.0 1.09e-15 9.95e-16 1.19e-15  119.0  105.8  132.4 3.48e-15 3.09e-15 3.87e-15 -0.01 -0.09  0.06  0.52  0.47  0.58  0.20  0.15  0.27
297 0 1130.8   63.0   53.3   72.8 6.68e-16 5.65e-16 7.71e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 1.32e-16    2.3    0.1    5.0 1.87e-17 1.15e-18 3.99e-17   11.4    7.6   15.9 6.01e-17 3.97e-17 8.36e-17   49.3   41.2   58.0 9.63e-16 8.05e-16 1.13e-15  0.37  0.09  0.78  0.87  0.84  0.93  0.82  0.77  0.89
298 0  271.3   30.9   24.3   38.1 1.11e-15 8.74e-16 1.37e-15    3.2    0.6    6.2 4.43e-16 8.13e-17 8.76e-16   21.7   17.0   27.0 4.95e-16 3.88e-16 6.16e-16    7.2    4.3   10.8 1.36e-16 8.15e-17 2.03e-16    2.0    0.0    5.2 1.56e-16 0.00e+00 4.06e-16 -0.54 -0.72 -0.40  0.21  0.03  0.79 -0.38 -0.73 -0.04
299 0 1130.8   74.5   64.2   85.0 8.02e-16 6.91e-16 9.14e-16    2.8    0.3    5.7 2.30e-16 2.14e-17 4.74e-16   10.1    6.3   14.4 8.31e-17 5.22e-17 1.19e-16   28.1   22.5   34.3 1.50e-16 1.20e-16 1.82e-16   36.5   29.2   44.5 7.16e-16 5.73e-16 8.72e-16  0.27  0.07  0.47  0.64  0.57  0.74  0.47  0.36  0.58
300 0  271.3  325.8  307.2  344.7 1.15e-14 1.09e-14 1.22e-14   11.7    7.1   16.8 1.60e-15 9.79e-16 2.31e-15  150.8  138.4  163.3 3.37e-15 3.09e-15 3.64e-15  114.6  103.7  125.5 2.13e-15 1.93e-15 2.33e-15   60.6   51.8   69.5 4.63e-15 3.96e-15 5.31e-15 -0.22 -0.28 -0.16  0.37  0.31  0.46 -0.08 -0.15  0.00
301 0  235.4  298.5  280.3  317.0 1.53e-14 1.43e-14 1.62e-14    2.2    0.0    6.3 1.14e-15 0.00e+00 3.33e-15    5.2    2.0    8.9 2.19e-16 8.64e-17 3.75e-16   51.9   44.2   59.7 1.25e-15 1.07e-15 1.44e-15  241.9  225.8  258.3 2.20e-14 2.05e-14 2.35e-14  0.66  0.51  0.84  0.89  0.87  0.91  0.84  0.82  0.87
302 0 1130.8  209.8  192.9  226.9 2.54e-15 2.34e-15 2.75e-15    2.8    0.0    6.8 3.37e-16 0.00e+00 8.32e-16   72.7   63.5   82.0 7.07e-16 6.17e-16 7.97e-16   84.5   74.6   94.4 4.97e-16 4.39e-16 5.56e-16   52.9   42.7   63.3 1.14e-15 9.18e-16 1.36e-15 -0.17 -0.27 -0.10  0.38  0.30  0.49 -0.03 -0.12  0.08
303 0  895.3  434.7  410.1  459.6 6.89e-15 6.50e-15 7.28e-15   13.0    7.8   18.7 2.89e-15 1.74e-15 4.17e-15  156.6  143.2  170.2 1.97e-15 1.80e-15 2.14e-15  138.0  125.2  150.9 1.06e-15 9.59e-16 1.16e-15  141.2  125.0  157.5 4.04e-15 3.58e-15 4.51e-15 -0.30 -0.36 -0.24  0.58  0.54  0.63  0.16  0.10  0.23
304 0   35.8   42.1   32.6   52.2 1.66e-14 1.29e-14 2.06e-14    1.0    0.0    3.2 3.05e-15 0.00e+00 9.42e-15   21.4   16.0   27.4 5.77e-15 4.31e-15 7.39e-15   11.0    6.7   15.8 2.15e-15 1.32e-15 3.10e-15   10.1    4.2   16.6 8.22e-15 3.41e-15 1.35e-14 -0.44 -0.63 -0.25  0.49  0.43  0.87  0.02 -0.17  0.43
305 0  235.4  618.2  592.2  644.5 3.94e-14 3.78e-14 4.11e-14    4.9    2.5    7.9 6.12e-15 3.13e-15 9.85e-15  190.7  176.6  204.9 1.07e-14 9.94e-15 1.15e-14  270.7  254.1  287.5 8.05e-15 7.56e-15 8.55e-15  157.3  143.1  171.7 1.71e-14 1.56e-14 1.87e-14 -0.14 -0.19 -0.10  0.36  0.32  0.41 -0.05 -0.10  0.00
306 0  351.7  669.5  634.4  705.1 2.67e-14 2.53e-14 2.81e-14   25.4   11.1   39.8 6.06e-15 2.65e-15 9.48e-15  167.4  151.6  183.3 4.41e-15 3.99e-15 4.83e-15  274.8  255.9  293.8 5.55e-15 5.17e-15 5.93e-15  230.2  205.1  255.6 1.94e-14 1.73e-14 2.16e-14  0.11  0.05  0.17  0.55  0.51  0.60  0.31  0.25  0.36
307 0  895.4 3745.1 3673.2 3817.7 7.21e-14 7.08e-14 7.35e-14    0.0    0.0    9.6 0.00e+00 0.00e+00 2.36e-15  989.3  953.7 1025.2 1.64e-14 1.58e-14 1.69e-14 1539.5 1498.1 1581.3 1.38e-14 1.35e-14 1.42e-14 1223.6 1176.9 1270.8 4.12e-14 3.97e-14 4.28e-14 -0.08 -0.11 -0.06  0.50  0.48  0.52  0.14  0.12  0.17
308 0  351.7  411.6  389.1  434.4 1.82e-14 1.72e-14 1.92e-14    6.6    3.1   10.8 5.77e-15 2.66e-15 9.37e-15  119.7  108.2  131.4 4.55e-15 4.11e-15 4.99e-15  147.4  134.7  160.3 3.09e-15 2.82e-15 3.36e-15  144.9  130.3  159.6 1.11e-14 9.95e-15 1.22e-14 -0.19 -0.25 -0.13  0.56  0.52  0.61  0.19  0.13  0.25
309 0  895.4 1004.4  964.8 1044.4 1.74e-14 1.67e-14 1.80e-14   10.3    5.2   15.9 3.26e-15 1.66e-15 5.04e-15  339.7  318.6  361.1 5.15e-15 4.83e-15 5.48e-15  405.1  383.2  427.3 3.26e-15 3.08e-15 3.44e-15  263.5  238.2  289.1 7.82e-15 7.07e-15 8.58e-15 -0.23 -0.27 -0.19  0.41  0.37  0.46 -0.03 -0.07  0.03
310 0  351.7  125.3  111.2  139.5 5.42e-15 4.81e-15 6.03e-15    2.6    0.3    5.3 2.14e-15 2.82e-16 4.37e-15   16.5   11.4   22.3 6.15e-16 4.24e-16 8.29e-16   46.8   39.4   54.8 9.57e-16 8.05e-16 1.12e-15   62.3   51.8   72.9 4.62e-15 3.84e-15 5.40e-15  0.21  0.03  0.38  0.65  0.60  0.73  0.45  0.36  0.54
311 0  480.5  313.8  291.5  336.3 1.00e-14 9.32e-15 1.08e-14    0.0    0.0    2.6 0.00e+00 0.00e+00 1.51e-15   82.1   71.4   93.0 2.32e-15 2.02e-15 2.63e-15  119.5  107.5  131.7 1.79e-15 1.61e-15 1.97e-15  113.0   97.7  128.6 6.13e-15 5.30e-15 6.98e-15 -0.13 -0.22 -0.06  0.54  0.49  0.61  0.19  0.12  0.27
312 0  599.8  262.8  243.7  282.1 8.10e-15 7.51e-15 8.69e-15   15.4    8.3   22.9 5.90e-15 3.21e-15 8.80e-15    6.0    1.6   10.8 1.51e-16 4.15e-17 2.72e-16   38.1   30.9   45.9 5.56e-16 4.52e-16 6.70e-16  219.5  202.6  236.5 1.21e-14 1.12e-14 1.30e-14  0.51  0.28  0.78  0.91  0.89  0.93  0.87  0.84  0.90
313 0  895.4  374.7  347.3  402.3 7.01e-15 6.49e-15 7.52e-15    7.3    2.7   12.5 2.06e-15 7.71e-16 3.51e-15  133.1  118.6  147.8 2.04e-15 1.82e-15 2.26e-15  150.7  136.3  165.2 1.33e-15 1.20e-15 1.46e-15   93.9   75.6  112.4 3.16e-15 2.54e-15 3.78e-15 -0.21 -0.28 -0.15  0.40  0.32  0.50 -0.03 -0.12  0.09
314 0  895.4  333.1  307.3  359.2 6.26e-15 5.78e-15 6.75e-15    5.1    1.3    9.4 1.43e-15 3.54e-16 2.66e-15  108.2   94.9  121.6 1.67e-15 1.46e-15 1.87e-15  136.2  122.7  149.9 1.21e-15 1.09e-15 1.33e-15   91.2   73.7  108.9 3.08e-15 2.48e-15 3.67e-15 -0.16 -0.24 -0.09  0.43  0.36  0.53  0.03 -0.05  0.15
315 0  859.6 1250.2 1201.4 1299.6 2.43e-14 2.33e-14 2.52e-14    0.0    0.0    3.9 0.00e+00 0.00e+00 1.20e-15  210.0  189.1  231.0 3.35e-15 3.02e-15 3.69e-15  507.4  481.4  533.7 4.63e-15 4.39e-15 4.86e-15  538.5  502.8  574.7 1.88e-14 1.76e-14 2.01e-14  0.16  0.10  0.21  0.60  0.58  0.63  0.37  0.33  0.40
316 0  271.3   24.8   18.3   31.9 1.22e-15 9.03e-16 1.57e-15    2.1    0.7    4.2 1.30e-15 4.07e-16 2.57e-15   10.5    7.0   14.6 4.06e-16 2.71e-16 5.64e-16    7.1    4.2   10.6 1.71e-16 1.00e-16 2.55e-16    7.5    3.2   12.3 6.65e-16 2.87e-16 1.09e-15 -0.38 -0.64 -0.19  0.51  0.41  0.85  0.08 -0.13  0.48
317 0  235.4   42.5   34.9   50.7 2.45e-15 2.01e-15 2.92e-15    2.5    0.8    4.8 2.24e-15 7.15e-16 4.27e-15   28.1   22.8   34.1 1.31e-15 1.06e-15 1.59e-15   15.2   11.2   19.8 4.22e-16 3.11e-16 5.49e-16    0.0    0.0    3.8 0.00e+00 0.00e+00 3.86e-16 -0.50 -0.63 -0.39 -0.27 -0.77  0.11 -0.69 -1.00 -0.61
318 0  116.2  115.3  102.2  128.5 1.71e-14 1.51e-14 1.90e-14    1.3    0.0    3.6 3.37e-15 0.00e+00 9.37e-15   13.5    9.0   18.7 1.65e-15 1.09e-15 2.27e-15   40.5   33.8   47.9 2.86e-15 2.39e-15 3.38e-15   61.6   51.7   71.7 1.62e-14 1.36e-14 1.88e-14  0.26  0.08  0.44  0.69  0.64  0.76  0.52  0.44  0.60
319 0  235.4   72.2   62.8   81.6 4.48e-15 3.90e-15 5.07e-15    0.1    0.0    2.2 1.11e-16 0.00e+00 2.51e-15   22.8   18.0   28.2 1.20e-15 9.48e-16 1.49e-15   30.4   24.9   36.4 9.01e-16 7.39e-16 1.08e-15   19.1   13.9   24.9 2.04e-15 1.48e-15 2.66e-15 -0.14 -0.29 -0.01  0.37  0.26  0.54 -0.02 -0.18  0.14
320 0 1131.0   96.4   79.7  113.3 1.00e-15 8.26e-16 1.17e-15    9.1    1.6   17.1 7.27e-16 1.28e-16 1.36e-15    9.9    4.0   16.3 7.62e-17 3.08e-17 1.26e-16   20.8   13.7   28.6 1.06e-16 6.92e-17 1.45e-16   66.9   53.3   80.5 1.32e-15 1.05e-15 1.59e-15  0.14 -0.27  0.40  0.84  0.80  0.91  0.73  0.66  0.83
321 0  351.7  218.0  202.0  234.1 1.13e-14 1.04e-14 1.21e-14    5.6    2.9    9.0 1.16e-14 5.96e-15 1.86e-14   56.6   48.7   64.6 3.14e-15 2.70e-15 3.58e-15   83.1   73.7   92.5 1.96e-15 1.74e-15 2.19e-15   78.3   68.1   88.7 6.13e-15 5.33e-15 6.94e-15 -0.23 -0.32 -0.15  0.51  0.45  0.58  0.11  0.03  0.19
322 0 1131.0  279.6  257.5  302.0 2.88e-15 2.65e-15 3.11e-15   22.8   12.0   34.4 1.23e-15 6.44e-16 1.85e-15   55.1   45.4   65.0 3.84e-16 3.17e-16 4.53e-16  124.2  111.4  137.2 6.46e-16 5.79e-16 7.13e-16  101.7   86.5  117.0 2.15e-15 1.83e-15 2.48e-15  0.25  0.16  0.35  0.53  0.48  0.61  0.32  0.25  0.41
323 0 1131.0   62.6   48.9   76.1 5.98e-16 4.67e-16 7.27e-16    2.5    0.0    9.4 1.32e-16 0.00e+00 5.03e-16    8.7    3.7   14.3 5.70e-17 2.41e-17 9.37e-17    0.0    0.0    5.3 0.00e+00 0.00e+00 2.55e-17   55.1   43.6   66.5 1.06e-15 8.39e-16 1.28e-15 -0.48 -1.00 -0.37  0.96  0.95  1.00  0.90  0.86  0.98
324 0 1131.0   94.2   81.5  107.1 9.62e-16 8.32e-16 1.09e-15    1.9    0.0    7.5 1.38e-16 0.00e+00 5.40e-16    7.5    3.4   12.1 5.54e-17 2.55e-17 8.95e-17   33.6   27.1   40.9 1.70e-16 1.36e-16 2.06e-16   53.5   43.6   63.4 1.06e-15 8.65e-16 1.26e-15  0.48  0.25  0.70  0.72  0.66  0.79  0.61  0.54  0.70
325 0  895.4   93.2   75.4  111.2 1.44e-15 1.17e-15 1.72e-15   12.3    6.8   18.5 2.84e-15 1.57e-15 4.25e-15   24.0   15.3   33.3 3.05e-16 1.94e-16 4.23e-16   23.9   16.5   32.0 1.77e-16 1.22e-16 2.36e-16   46.7   33.6   60.6 1.28e-15 9.19e-16 1.66e-15 -0.24 -0.51 -0.06  0.73  0.68  0.85  0.45  0.33  0.62
326 0  895.4  272.3  250.0  294.8 4.76e-15 4.37e-15 5.15e-15    5.5    1.1   10.3 1.44e-15 2.84e-16 2.70e-15   65.6   54.9   76.5 9.43e-16 7.89e-16 1.10e-15  135.4  122.4  148.6 1.13e-15 1.02e-15 1.24e-15   72.4   57.8   87.1 2.24e-15 1.79e-15 2.69e-15  0.09 -0.01  0.18  0.32  0.25  0.44  0.00 -0.09  0.12
327 0  116.2   12.4    6.8   18.6 2.24e-15 1.23e-15 3.36e-15    0.6    0.0    2.4 4.22e-15 0.00e+00 1.82e-14    8.2    5.0   12.0 1.61e-15 9.72e-16 2.35e-15    0.6    0.0    3.0 5.20e-17 0.00e+00 2.50e-16    3.6    0.2    7.2 9.66e-16 5.93e-17 1.97e-15 -0.77 -1.00 -0.73  0.66  0.63  1.00  0.02 -0.26  0.58
328 0  116.2   92.2   79.2  105.4 1.30e-14 1.11e-14 1.48e-14    0.0    0.0    3.6 0.00e+00 0.00e+00 9.68e-15   25.5   19.6   32.0 3.00e-15 2.30e-15 3.76e-15   36.2   29.6   43.5 2.41e-15 1.97e-15 2.89e-15   30.8   21.8   40.4 7.62e-15 5.40e-15 1.00e-14 -0.10 -0.27  0.03  0.49  0.41  0.66  0.13 -0.01  0.33
329 0  895.4  177.2  160.0  194.5 3.38e-15 3.05e-15 3.71e-15    0.6    0.0    4.5 1.75e-16 0.00e+00 1.24e-15   54.4   45.0   63.8 8.48e-16 7.01e-16 9.95e-16   62.6   53.7   71.6 5.72e-16 4.90e-16 6.54e-16   61.0   49.7   72.4 2.06e-15 1.68e-15 2.44e-15 -0.19 -0.30 -0.09  0.56  0.49  0.65  0.19  0.09  0.30
330 0  859.6  706.7  675.1  738.7 1.21e-14 1.16e-14 1.27e-14    0.0    0.0    2.7 0.00e+00 0.00e+00 7.74e-16   51.4   41.1   61.6 7.39e-16 5.91e-16 8.86e-16  246.4  229.4  263.7 2.00e-15 1.86e-15 2.14e-15  410.3  385.7  435.2 1.24e-14 1.17e-14 1.32e-14  0.46  0.38  0.54  0.72  0.70  0.74  0.59  0.56  0.62
331 0 1131.0   34.2   26.0   42.9 3.62e-16 2.75e-16 4.55e-16    1.3    0.0    5.9 1.22e-16 0.00e+00 5.56e-16    4.7    1.8    8.3 4.03e-17 1.52e-17 7.04e-17    5.7    2.4    9.5 2.91e-17 1.23e-17 4.87e-17   24.0   17.4   31.1 4.53e-16 3.29e-16 5.88e-16 -0.16 -0.63  0.16  0.85  0.80  0.96  0.71  0.61  0.86
332 0 1131.0   42.8   32.4   53.8 3.96e-16 3.00e-16 4.98e-16    6.1    1.2   11.4 2.61e-16 5.19e-17 4.90e-16   17.0   12.0   22.6 1.05e-16 7.42e-17 1.40e-16   18.0   12.6   24.1 8.61e-17 6.03e-17 1.15e-16    8.1    2.1   14.7 1.53e-16 3.96e-17 2.76e-16 -0.10 -0.33  0.10  0.24  0.08  0.70 -0.09 -0.30  0.38
333 0  859.6  624.7  596.1  653.6 1.13e-14 1.08e-14 1.19e-14    8.6    2.8   14.9 2.69e-15 8.88e-16 4.65e-15  184.6  169.4  200.0 2.84e-15 2.61e-15 3.08e-15  233.0  216.8  249.4 2.00e-15 1.86e-15 2.14e-15  208.4  190.5  226.6 6.58e-15 6.01e-15 7.15e-15 -0.17 -0.23 -0.12  0.53  0.49  0.57  0.15  0.11  0.21
334 0  895.6   32.5   22.9   42.7 3.55e-16 2.50e-16 4.67e-16    0.0    0.0    5.4 0.00e+00 0.00e+00 2.46e-16    4.8    1.4    8.8 3.35e-17 9.60e-18 6.10e-17   22.9   17.5   28.9 1.31e-16 1.00e-16 1.66e-16    5.2    0.1   10.6 1.21e-16 1.63e-18 2.48e-16  0.53  0.31  0.81  0.07 -0.12  0.60 -0.05 -0.28  0.47
335 0 1131.0    8.2    4.0   13.1 6.58e-17 3.17e-17 1.05e-16    0.0    0.0    1.8 0.00e+00 0.00e+00 5.59e-17    8.1    4.8   12.1 4.09e-17 2.40e-17 6.09e-17    0.3    0.0    2.6 1.19e-18 0.00e+00 1.10e-17    0.0    0.0    2.9 0.00e+00 0.00e+00 5.02e-17 -0.65 -1.00 -0.57  0.48  0.38  1.00 -0.14 -0.58  0.42
336 0  895.6   46.1   34.9   57.9 4.97e-16 3.76e-16 6.24e-16    7.3    1.6   13.3 3.31e-16 7.49e-17 6.05e-16    3.7    0.4    7.5 2.54e-17 2.67e-18 5.14e-17    6.2    2.1   10.8 3.51e-17 1.21e-17 6.10e-17   36.7   27.4   46.5 8.42e-16 6.28e-16 1.07e-15  0.04 -0.49  0.47  0.90  0.86  0.97  0.84  0.77  0.94
337 0 1015.0   15.5    9.8   22.0 2.59e-16 1.63e-16 3.65e-16    4.0    1.0    7.6 5.00e-16 1.22e-16 9.37e-16    1.7    0.0    4.0 2.10e-17 0.00e+00 5.09e-17    6.0    3.2    9.3 4.87e-17 2.64e-17 7.60e-17    8.0    3.7   12.8 2.48e-16 1.15e-16 3.98e-16  0.18 -0.23  0.63  0.60  0.51  0.89  0.46  0.32  0.82
338 0  531.1   48.2   40.4   56.5 1.62e-15 1.36e-15 1.90e-15    0.0    0.0    1.1 0.00e+00 0.00e+00 1.34e-15   10.3    6.9   14.2 3.73e-16 2.51e-16 5.15e-16   15.7   11.7   20.3 2.44e-16 1.82e-16 3.15e-16   22.3   16.8   28.4 1.13e-15 8.51e-16 1.44e-15 -0.20 -0.42 -0.02  0.63  0.55  0.76  0.29  0.16  0.46
339 0  257.0   18.4   13.5   23.9 2.38e-15 1.74e-15 3.09e-15    0.0    0.0    1.1 0.00e+00 0.00e+00 5.78e-15    3.9    1.9    6.5 5.69e-16 2.77e-16 9.46e-16    6.0    3.6    9.0 3.55e-16 2.12e-16 5.32e-16    8.6    5.0   12.8 1.63e-15 9.40e-16 2.43e-15 -0.23 -0.61 -0.00  0.58  0.47  0.82  0.26  0.08  0.56
340 0  450.7  236.7  217.7  255.9 8.93e-15 8.21e-15 9.65e-15    3.9    0.2    8.0 4.72e-15 2.39e-16 9.67e-15   52.5   43.9   61.3 2.05e-15 1.71e-15 2.39e-15   93.5   82.9  104.2 1.61e-15 1.43e-15 1.80e-15   91.7   78.5  105.0 5.36e-15 4.59e-15 6.14e-15 -0.12 -0.23 -0.04  0.54  0.48  0.61  0.18  0.10  0.27
341 0 1131.0   30.7   23.0   39.0 2.61e-16 1.96e-16 3.31e-16    9.7    5.2   14.9 3.55e-16 1.90e-16 5.43e-16   12.3    8.2   17.0 6.80e-17 4.52e-17 9.40e-17    9.5    5.9   13.7 4.19e-17 2.59e-17 6.06e-17    9.1    4.1   14.6 1.61e-16 7.36e-17 2.59e-16 -0.22 -0.49 -0.01  0.51  0.42  0.83  0.17  0.02  0.57
342 0  743.4  688.7  616.8  761.3 1.79e-14 1.60e-14 1.98e-14    0.0    0.0    3.2 0.00e+00 0.00e+00 1.55e-15  238.4  207.6  269.6 5.19e-15 4.52e-15 5.87e-15  403.9  371.0  437.1 4.82e-15 4.42e-15 5.21e-15   70.3   22.1  118.7 3.33e-15 1.05e-15 5.63e-15 -0.04 -0.12  0.04 -0.19 -0.38  0.24 -0.48 -0.69 -0.19
343 0  859.5   38.7   30.5   47.6 6.57e-16 5.17e-16 8.08e-16    0.0    0.0    1.1 0.00e+00 0.00e+00 3.42e-16    6.2    3.0   10.0 8.92e-17 4.32e-17 1.44e-16   11.6    7.8   16.1 9.43e-17 6.30e-17 1.31e-16   21.1   14.8   28.1 6.12e-16 4.28e-16 8.13e-16  0.02 -0.35  0.26  0.71  0.63  0.85  0.50  0.38  0.69
344 0  859.7   50.6   39.0   62.3 6.50e-16 5.00e-16 7.99e-16    0.0    0.0    6.5 0.00e+00 0.00e+00 5.99e-16   16.3   11.2   22.0 1.56e-16 1.06e-16 2.10e-16   29.6   23.1   36.7 1.88e-16 1.47e-16 2.33e-16    5.3    0.0   11.4 1.27e-16 0.00e+00 2.75e-16  0.09 -0.11  0.28 -0.04 -0.27  0.49 -0.33 -0.67  0.05
345 0 1131.0   24.8   17.7   32.6 2.19e-16 1.56e-16 2.88e-16    1.1    0.0    4.9 4.74e-17 0.00e+00 2.04e-16   15.8   11.6   20.6 9.24e-17 6.76e-17 1.21e-16    6.1    2.9    9.9 2.79e-17 1.34e-17 4.51e-17    3.1    0.0    7.1 5.57e-17 0.00e+00 1.28e-16 -0.49 -0.73 -0.30  0.38  0.23  0.87 -0.15 -0.42  0.36
346 0  859.5  206.1  186.3  226.2 3.88e-15 3.51e-15 4.26e-15    3.7    1.1    6.9 1.59e-15 4.83e-16 2.94e-15   45.8   37.4   55.0 7.99e-16 6.51e-16 9.58e-16   91.2   80.3  102.1 8.02e-16 7.06e-16 8.98e-16   69.9   55.7   84.2 2.16e-15 1.72e-15 2.61e-15  0.00 -0.12  0.11  0.45  0.38  0.56  0.12  0.02  0.25
347 0  859.5  107.3   92.3  122.4 1.90e-15 1.64e-15 2.17e-15    0.0    0.0    2.5 0.00e+00 0.00e+00 6.99e-16   27.5   20.9   34.9 4.02e-16 3.04e-16 5.08e-16   36.4   29.4   44.1 3.10e-16 2.50e-16 3.75e-16   43.8   33.0   55.4 1.37e-15 1.03e-15 1.73e-15 -0.13 -0.29  0.02  0.61  0.54  0.73  0.30  0.20  0.47
348 0 1130.8   20.8   13.4   28.7 2.34e-16 1.51e-16 3.24e-16    6.2    2.9   10.1 6.35e-16 2.95e-16 1.03e-15   12.1    8.0   16.8 1.05e-16 6.91e-17 1.46e-16    2.3    0.0    5.0 1.28e-17 1.69e-19 2.78e-17    6.7    2.0   11.9 1.37e-16 4.17e-17 2.45e-16 -0.66 -0.96 -0.56  0.69  0.66  1.00  0.14 -0.07  0.62
349 0 1130.8   23.1   16.9   29.9 2.37e-16 1.74e-16 3.06e-16    1.3    0.0    3.6 1.02e-16 0.00e+00 2.75e-16    6.8    3.9   10.3 5.11e-17 2.93e-17 7.77e-17    2.7    0.6    5.3 1.37e-17 3.18e-18 2.70e-17   13.7    8.9   19.0 2.63e-16 1.71e-16 3.65e-16 -0.48 -0.89 -0.31  0.85  0.82  0.98  0.60  0.47  0.79
350 0 1130.8   26.9   19.8   34.5 2.81e-16 2.07e-16 3.60e-16    0.0    0.0    1.6 0.00e+00 0.00e+00 1.27e-16    8.2    4.8   12.1 6.33e-17 3.74e-17 9.38e-17    3.7    1.2    6.7 1.91e-17 6.26e-18 3.49e-17   15.2    9.8   21.2 2.97e-16 1.91e-16 4.14e-16 -0.46 -0.84 -0.26  0.83  0.79  0.97  0.55  0.44  0.78
351 0 1130.8  163.9  149.0  178.9 1.80e-15 1.64e-15 1.97e-15    0.0    0.0    3.9 0.00e+00 0.00e+00 3.73e-16   10.3    6.1   15.2 8.67e-17 5.12e-17 1.27e-16   22.1   16.7   28.1 1.20e-16 9.07e-17 1.53e-16  131.7  118.7  144.8 2.67e-15 2.41e-15 2.94e-15  0.15 -0.10  0.38  0.91  0.89  0.94  0.84  0.81  0.88
352 0 1130.8   41.6   33.1   50.7 4.42e-16 3.51e-16 5.38e-16    0.0    0.0    3.1 0.00e+00 0.00e+00 2.50e-16   16.9   12.3   22.2 1.35e-16 9.77e-17 1.76e-16   14.9   10.6   19.8 7.86e-17 5.58e-17 1.05e-16   10.1    4.8   15.9 1.98e-16 9.46e-17 3.12e-16 -0.25 -0.45 -0.07  0.37  0.25  0.72 -0.04 -0.24  0.31
353 0 1130.8   54.3   44.3   64.3 6.08e-16 4.97e-16 7.21e-16    1.1    0.0    4.7 9.42e-17 0.00e+00 4.05e-16    4.1    1.1    7.5 3.38e-17 9.09e-18 6.27e-17    7.9    4.1   12.2 4.38e-17 2.30e-17 6.79e-17   42.7   34.4   51.5 8.94e-16 7.21e-16 1.08e-15  0.07 -0.34  0.50  0.89  0.86  0.95  0.82  0.75  0.90
354 0 1130.8   36.1   27.8   45.1 3.83e-16 2.95e-16 4.79e-16    0.0    0.0    3.3 0.00e+00 0.00e+00 2.74e-16   12.8    8.5   17.8 1.03e-16 6.85e-17 1.43e-16   12.7    8.6   17.4 6.68e-17 4.51e-17 9.16e-17   10.7    5.3   16.7 2.08e-16 1.03e-16 3.26e-16 -0.20 -0.45  0.00  0.44  0.33  0.77  0.08 -0.08  0.47
355 0  895.3  245.4  225.4  265.5 3.77e-15 3.46e-15 4.08e-15    0.0    0.0    3.8 0.00e+00 0.00e+00 8.42e-16    9.8    4.2   15.9 1.20e-16 5.15e-17 1.95e-16   87.4   76.9   97.9 6.48e-16 5.71e-16 7.26e-16  149.3  133.3  165.4 4.13e-15 3.69e-15 4.58e-15  0.66  0.50  0.81  0.73  0.69  0.77  0.63  0.59  0.68
356 0 1130.8  134.3  120.5  148.2 1.48e-15 1.33e-15 1.64e-15    0.0    0.0    3.1 0.00e+00 0.00e+00 3.02e-16   25.4   19.7   31.6 2.13e-16 1.65e-16 2.65e-16   50.9   43.2   58.7 2.77e-16 2.36e-16 3.20e-16   58.3   48.4   68.2 1.19e-15 9.87e-16 1.39e-15  0.13 -0.02  0.26  0.62  0.56  0.70  0.39  0.31  0.49
357 0 1130.8   59.3   49.3   69.4 6.62e-16 5.50e-16 7.75e-16    0.0    0.0    2.5 0.00e+00 0.00e+00 2.28e-16   12.7    8.5   17.5 1.11e-16 7.37e-17 1.53e-16   26.2   20.6   32.3 1.44e-16 1.13e-16 1.77e-16   20.5   13.9   27.7 4.13e-16 2.81e-16 5.57e-16  0.12 -0.08  0.31  0.45  0.34  0.64  0.19  0.03  0.40
358 0 1094.9   88.0   75.8  100.2 1.13e-15 9.72e-16 1.28e-15    0.0    0.0    4.0 0.00e+00 0.00e+00 5.43e-16   13.8    9.1   19.2 1.49e-16 9.83e-17 2.07e-16   37.0   30.4   44.2 2.28e-16 1.88e-16 2.73e-16   37.3   28.9   46.4 8.19e-16 6.34e-16 1.02e-15  0.21 -0.01  0.37  0.55  0.48  0.68  0.32  0.22  0.47
359 0 1130.8  127.0  112.5  141.7 1.52e-15 1.35e-15 1.70e-15    0.0    0.0    4.0 0.00e+00 0.00e+00 4.77e-16    6.6    2.4   11.2 6.30e-17 2.32e-17 1.08e-16   14.4    9.1   20.2 8.39e-17 5.31e-17 1.18e-16  106.3   93.7  119.0 2.27e-15 2.00e-15 2.54e-15  0.10 -0.31  0.39  0.92  0.90  0.96  0.87  0.83  0.92
360 0  271.3  112.7  100.6  125.0 4.11e-15 3.67e-15 4.55e-15    1.2    0.0    5.6 1.61e-16 0.00e+00 7.41e-16   20.8   15.8   26.3 4.69e-16 3.57e-16 5.93e-16   51.1   43.6   58.6 9.79e-16 8.36e-16 1.12e-15   41.0   33.3   49.4 3.30e-15 2.67e-15 3.97e-15  0.35  0.22  0.48  0.54  0.46  0.63  0.37  0.28  0.48
361 0  271.3   35.5   26.8   44.8 1.30e-15 9.83e-16 1.64e-15    2.4    0.0    6.7 3.24e-16 0.00e+00 9.10e-16    2.4    0.0    5.2 5.43e-17 0.00e+00 1.18e-16    0.0    0.0    3.2 0.00e+00 0.00e+00 6.13e-17   34.1   26.4   42.3 2.78e-15 2.15e-15 3.45e-15 -0.28 -1.00 -0.09  0.96  0.96  1.00  0.93  0.92  1.00
362 0  895.3  151.7  134.7  168.9 2.52e-15 2.23e-15 2.80e-15   11.9    7.1   17.3 2.94e-15 1.76e-15 4.26e-15  118.9  107.1  130.8 1.59e-15 1.43e-15 1.75e-15   38.4   30.9   46.5 3.07e-16 2.47e-16 3.72e-16    0.0    0.0    8.4 0.00e+00 0.00e+00 2.49e-16 -0.67 -0.73 -0.61 -0.31 -0.65  0.17 -0.79 -1.00 -0.74
363 0  235.4   61.6   50.7   72.5 3.23e-15 2.66e-15 3.80e-15    5.1    0.5   10.1 2.05e-15 1.96e-16 4.08e-15   16.9   12.1   22.2 6.57e-16 4.72e-16 8.65e-16   32.2   25.8   39.0 8.11e-16 6.51e-16 9.84e-16   13.1    6.4   20.2 1.34e-15 6.59e-16 2.07e-15  0.10 -0.08  0.27  0.19  0.06  0.55 -0.09 -0.25  0.27
364 0  895.3  373.5  350.4  396.9 5.95e-15 5.58e-15 6.32e-15    0.6    0.0    5.3 1.44e-16 0.00e+00 1.32e-15   83.0   72.5   93.6 1.08e-15 9.42e-16 1.22e-15  133.9  121.4  146.5 1.02e-15 9.27e-16 1.12e-15  157.7  141.3  174.3 4.45e-15 3.99e-15 4.92e-15 -0.03 -0.11  0.05  0.62  0.59  0.67  0.34  0.29  0.40
365 0  364.4  232.5  209.0  256.3 9.11e-15 8.19e-15 1.00e-14   29.5   15.3   43.7 5.24e-15 2.71e-15 7.74e-15   38.0   28.7   47.9 8.85e-16 6.69e-16 1.12e-15   57.0   46.8   67.3 1.17e-15 9.62e-16 1.39e-15  138.9  120.1  158.0 1.28e-14 1.11e-14 1.46e-14  0.14 -0.01  0.29  0.83  0.80  0.87  0.72  0.68  0.77
366 0  715.9  275.0  254.1  296.1 6.02e-15 5.57e-15 6.49e-15   10.1    5.0   15.7 4.71e-15 2.33e-15 7.35e-15   72.1   62.1   82.1 1.42e-15 1.23e-15 1.62e-15  112.0  100.3  123.8 1.15e-15 1.03e-15 1.27e-15   91.8   77.7  106.1 3.36e-15 2.84e-15 3.88e-15 -0.11 -0.20 -0.03  0.48  0.42  0.56  0.12  0.05  0.22
367 0  271.3  216.6  200.1  233.2 1.11e-14 1.03e-14 1.20e-14    0.9    0.0    3.2 6.52e-16 0.00e+00 2.29e-15   58.8   50.4   67.2 2.47e-15 2.12e-15 2.82e-15   77.9   68.7   87.1 1.91e-15 1.68e-15 2.13e-15   80.2   69.4   91.0 7.32e-15 6.34e-15 8.31e-15 -0.13 -0.23 -0.05  0.58  0.53  0.65  0.25  0.18  0.33
368 0  859.7 1342.4 1278.5 1406.9 2.00e-14 1.90e-14 2.10e-14   95.5   57.6  133.2 6.07e-15 3.66e-15 8.46e-15  654.8  622.4  687.5 5.74e-15 5.46e-15 6.03e-15  459.4  429.6  489.4 3.61e-15 3.37e-15 3.84e-15  240.4  194.1  287.2 8.59e-15 6.93e-15 1.03e-14 -0.23 -0.27 -0.19  0.40  0.34  0.50 -0.05 -0.13  0.07
369 0  480.4  502.4  476.5  528.5 1.93e-14 1.83e-14 2.03e-14    9.4    4.1   15.3 7.12e-15 3.12e-15 1.16e-14  163.7  149.9  177.6 5.53e-15 5.07e-15 6.00e-15  180.0  165.7  194.4 3.24e-15 2.99e-15 3.50e-15  160.1  143.5  176.9 1.05e-14 9.39e-15 1.16e-14 -0.26 -0.31 -0.21  0.52  0.48  0.58  0.10  0.05  0.17
370 0  235.4  351.2  330.2  372.4 2.21e-14 2.07e-14 2.34e-14    0.0    0.0    1.8 0.00e+00 0.00e+00 1.99e-15   58.8   50.1   67.6 3.16e-15 2.69e-15 3.63e-15  136.0  123.9  148.2 4.01e-15 3.65e-15 4.37e-15  156.8  142.0  171.8 1.72e-14 1.56e-14 1.88e-14  0.12  0.03  0.20  0.62  0.58  0.66  0.38  0.33  0.43
371 0  271.3  346.0  324.7  367.4 1.95e-14 1.83e-14 2.07e-14    0.5    0.0    4.1 4.07e-16 0.00e+00 3.44e-15  106.4   95.1  117.8 4.97e-15 4.44e-15 5.50e-15  128.5  116.5  140.7 3.43e-15 3.11e-15 3.75e-15  112.1   98.8  125.6 1.12e-14 9.88e-15 1.26e-14 -0.18 -0.25 -0.12  0.53  0.48  0.59  0.15  0.08  0.22
372 0  235.4  775.5  745.1  806.2 6.13e-14 5.89e-14 6.37e-14    0.0    0.0    2.6 0.00e+00 0.00e+00 6.45e-15  413.7  392.7  434.8 3.31e-14 3.15e-14 3.48e-14  259.3  242.6  276.1 9.26e-15 8.66e-15 9.86e-15  103.1   88.7  117.7 1.30e-14 1.12e-14 1.48e-14 -0.56 -0.59 -0.53  0.17  0.10  0.25 -0.46 -0.52 -0.40
373 0  743.4 2549.7 2462.0 2638.2 7.44e-14 7.18e-14 7.70e-14    0.0    0.0   18.6 0.00e+00 0.00e+00 1.41e-14  515.0  478.7  551.6 1.37e-14 1.27e-14 1.47e-14 1041.2  998.8 1084.1 1.36e-14 1.30e-14 1.42e-14 1020.8  953.3 1089.0 5.19e-14 4.85e-14 5.54e-14 -0.00 -0.04  0.04  0.58  0.56  0.61  0.29  0.26  0.33
374 0  351.7 1090.2 1038.0 1142.9 4.64e-14 4.42e-14 4.87e-14   35.0   12.6   57.4 1.20e-14 4.35e-15 1.97e-14  421.8  396.4  447.5 1.28e-14 1.20e-14 1.36e-14  423.9  397.8  450.3 8.81e-15 8.27e-15 9.36e-15  250.7  213.3  288.5 2.14e-14 1.82e-14 2.47e-14 -0.18 -0.23 -0.14  0.41  0.36  0.49 -0.00 -0.07  0.09
375 0  351.7  394.0  363.1  425.3 1.63e-14 1.51e-14 1.76e-14   29.7   14.6   44.9 6.78e-15 3.33e-15 1.02e-14  146.3  131.1  161.7 3.97e-15 3.56e-15 4.39e-15  144.8  129.7  160.0 3.05e-15 2.73e-15 3.37e-15  105.7   83.2  128.1 9.36e-15 7.37e-15 1.13e-14 -0.13 -0.21 -0.06  0.50  0.43  0.60  0.14  0.05  0.27
376 0  480.5  545.7  506.8  584.9 2.17e-14 2.01e-14 2.32e-14   22.8   13.3   33.0 7.69e-15 4.47e-15 1.11e-14  164.8  146.5  183.3 5.25e-15 4.66e-15 5.84e-15  196.0  177.7  214.5 3.69e-15 3.35e-15 4.04e-15  188.0  159.0  217.4 1.36e-14 1.15e-14 1.58e-14 -0.17 -0.25 -0.11  0.57  0.52  0.64  0.21  0.14  0.30
377 0  351.7  168.9  145.9  192.1 6.37e-15 5.50e-15 7.24e-15   26.6   14.6   39.3 7.87e-15 4.31e-15 1.16e-14   60.2   49.5   70.9 1.59e-15 1.31e-15 1.87e-15   50.9   40.7   61.0 9.49e-16 7.59e-16 1.14e-15   59.8   42.0   77.6 4.57e-15 3.21e-15 5.92e-15 -0.25 -0.38 -0.13  0.64  0.58  0.77  0.27  0.16  0.46
378 0   35.8   74.4   64.2   84.7 2.83e-14 2.44e-14 3.22e-14   14.2    9.1   19.8 9.28e-15 5.93e-15 1.30e-14   33.3   27.3   39.9 6.14e-15 5.03e-15 7.35e-15   28.4   22.9   34.4 6.60e-15 5.32e-15 8.00e-15   12.7    7.2   18.7 1.43e-14 8.14e-15 2.11e-14  0.04 -0.11  0.16  0.33  0.19  0.59  0.05 -0.10  0.35
379 0  351.7   78.1   66.8   89.6 3.77e-15 3.22e-15 4.33e-15    0.0    0.0    2.7 0.00e+00 0.00e+00 2.20e-15   23.8   18.3   29.9 9.78e-16 7.53e-16 1.23e-15   29.5   23.6   35.8 6.77e-16 5.43e-16 8.24e-16   25.2   17.7   33.3 2.10e-15 1.47e-15 2.77e-15 -0.18 -0.34 -0.04  0.49  0.37  0.65  0.11 -0.03  0.32
380 0  895.4  373.5  342.2  405.1 6.90e-15 6.32e-15 7.48e-15    4.0    0.0    8.4 1.18e-15 0.00e+00 2.46e-15  135.4  119.2  151.8 2.09e-15 1.84e-15 2.34e-15  130.1  115.4  145.1 1.13e-15 1.00e-15 1.26e-15  112.9   90.6  135.4 3.70e-15 2.97e-15 4.44e-15 -0.30 -0.37 -0.22  0.52  0.46  0.62  0.09  0.00  0.21
381 0  599.7  103.6   87.7  119.8 2.74e-15 2.32e-15 3.16e-15    3.9    1.1    7.1 2.20e-15 6.41e-16 4.05e-15   17.8   10.6   25.6 4.47e-16 2.66e-16 6.42e-16   29.4   22.5   36.9 3.61e-16 2.76e-16 4.52e-16   57.4   45.1   69.6 2.45e-15 1.92e-15 2.97e-15 -0.08 -0.35  0.12  0.73  0.68  0.82  0.49  0.40  0.64
382 0  895.4  258.3  232.2  284.6 4.24e-15 3.81e-15 4.67e-15    0.0    0.0    2.6 0.00e+00 0.00e+00 6.81e-16    2.7    0.0   11.0 3.68e-17 0.00e+00 1.53e-16   77.4   65.8   89.2 5.99e-16 5.09e-16 6.90e-16  180.8  159.3  202.5 5.21e-15 4.59e-15 5.83e-15  0.67  0.54  0.93  0.79  0.76  0.83  0.72  0.67  0.78
383 0  351.7   49.9   39.8   60.7 2.42e-15 1.93e-15 2.94e-15    0.0    0.0    2.5 0.00e+00 0.00e+00 3.71e-15   23.1   17.7   29.1 1.10e-15 8.44e-16 1.39e-15   15.5   10.7   20.8 3.47e-16 2.40e-16 4.66e-16   11.7    5.1   18.8 8.97e-16 3.95e-16 1.44e-15 -0.51 -0.67 -0.39  0.36  0.24  0.74 -0.18 -0.42  0.16
384 0  895.4   95.0   74.6  115.4 1.57e-15 1.23e-15 1.90e-15    0.0    0.0    3.8 0.00e+00 0.00e+00 1.00e-15    8.2    1.5   15.2 1.12e-16 2.08e-17 2.10e-16   30.9   22.5   39.8 2.41e-16 1.75e-16 3.10e-16   57.5   41.1   74.1 1.67e-15 1.20e-15 2.16e-15  0.27 -0.12  0.58  0.73  0.68  0.85  0.60  0.48  0.73
385 0  271.3   19.8   13.8   26.6 1.12e-15 7.75e-16 1.50e-15    1.7    0.3    3.6 1.15e-15 1.80e-16 2.48e-15    4.6    1.9    7.9 2.01e-16 8.26e-17 3.45e-16    5.5    2.7    8.8 1.51e-16 7.49e-17 2.42e-16    9.8    5.4   14.9 1.00e-15 5.54e-16 1.52e-15 -0.13 -0.57  0.17  0.67  0.59  0.90  0.42  0.27  0.74
386 0  271.3   52.2   43.8   60.7 2.58e-15 2.16e-15 3.00e-15    0.0    0.0    1.8 0.00e+00 0.00e+00 1.08e-15    1.8    0.0    4.0 6.88e-17 1.76e-18 1.53e-16   27.0   21.9   32.8 6.49e-16 5.25e-16 7.89e-16   23.7   18.0   30.1 2.12e-15 1.61e-15 2.69e-15  0.69  0.58  0.94  0.52  0.42  0.65  0.40  0.29  0.55
387 0 1131.0   42.5   27.1   58.0 4.20e-16 2.68e-16 5.74e-16    5.5    0.0   12.9 2.85e-16 0.00e+00 6.68e-16    0.0    0.0    6.5 0.00e+00 0.00e+00 4.36e-17   13.2    6.4   20.5 6.61e-17 3.21e-17 1.03e-16   30.2   18.2   42.8 6.14e-16 3.71e-16 8.71e-16  0.33  0.10  0.92  0.76  0.70  0.93  0.71  0.63  0.93
388 0  235.4   22.4   16.9   28.5 1.33e-15 1.01e-15 1.69e-15    0.6    0.0    2.4 5.98e-16 0.00e+00 2.50e-15    0.0    0.0    1.6 0.00e+00 0.00e+00 7.94e-17    1.4    0.1    3.3 4.08e-17 2.00e-18 9.36e-17   21.9   16.8   27.6 2.25e-15 1.72e-15 2.83e-15  0.09 -0.39  0.76  0.93  0.92  1.00  0.92  0.91  1.00
389 0  235.4   25.9   20.0   32.4 1.82e-15 1.41e-15 2.28e-15    0.0    0.0    1.7 0.00e+00 0.00e+00 3.35e-15    0.0    0.0    2.0 0.00e+00 0.00e+00 1.33e-16    8.4    5.5   11.9 2.76e-16 1.80e-16 3.91e-16   18.4   13.6   23.8 2.07e-15 1.53e-15 2.68e-15  0.50  0.36  0.99  0.74  0.67  0.86  0.68  0.57  0.83
390 0  116.2   47.3   35.4   59.9 6.31e-15 4.72e-15 7.98e-15    0.0    0.0    3.1 0.00e+00 0.00e+00 7.48e-15   13.5    8.4   19.3 1.49e-15 9.18e-16 2.12e-15   19.1   13.5   25.3 1.21e-15 8.52e-16 1.60e-15   14.9    6.5   23.9 3.54e-15 1.54e-15 5.68e-15 -0.09 -0.37  0.12  0.41  0.33  0.78  0.12 -0.04  0.50
391 0 1131.0   62.8   49.6   75.9 5.86e-16 4.63e-16 7.08e-16    6.7    1.0   12.8 3.08e-16 4.41e-17 5.90e-16   16.7   11.1   23.1 1.04e-16 6.90e-17 1.44e-16   17.4   11.5   23.8 8.31e-17 5.51e-17 1.14e-16   29.3   19.6   39.6 5.61e-16 3.75e-16 7.59e-16 -0.11 -0.38  0.11  0.71  0.64  0.86  0.48  0.36  0.66
392 0  859.6  123.0  103.4  142.8 2.07e-15 1.74e-15 2.41e-15    4.8    0.4    9.6 1.28e-15 9.41e-17 2.57e-15    0.0    0.0    7.6 0.00e+00 0.00e+00 1.06e-16   27.8   19.7   36.6 2.23e-16 1.58e-16 2.93e-16   97.2   80.9  113.6 2.89e-15 2.41e-15 3.38e-15  0.49  0.31  0.95  0.85  0.81  0.90  0.81  0.74  0.89
393 0   35.8  142.5  129.6  155.6 6.50e-14 5.91e-14 7.10e-14    1.3    0.0    3.4 6.26e-15 0.00e+00 1.62e-14   16.9   12.5   21.9 5.67e-15 4.18e-15 7.34e-15   53.5   46.0   61.2 1.19e-14 1.02e-14 1.36e-14   72.3   62.9   81.8 6.39e-14 5.55e-14 7.22e-14  0.35  0.22  0.49  0.68  0.64  0.74  0.53  0.47  0.60
394 0  895.4  357.3  328.5  386.4 6.24e-15 5.74e-15 6.75e-15   18.7   10.7   27.3 6.86e-15 3.93e-15 1.00e-14  100.5   86.6  114.6 1.58e-15 1.36e-15 1.80e-15  115.5  101.8  129.3 9.38e-16 8.27e-16 1.05e-15  143.8  122.6  165.1 4.25e-15 3.62e-15 4.88e-15 -0.25 -0.34 -0.17  0.63  0.59  0.70  0.27  0.20  0.36
395 0   35.8   65.4   55.1   75.7 2.71e-14 2.29e-14 3.14e-14    4.4    1.6    7.8 1.76e-14 6.39e-15 3.09e-14   14.5   10.0   19.5 4.32e-15 2.99e-15 5.82e-15   36.4   30.1   43.3 7.41e-15 6.12e-15 8.81e-15   14.6    8.5   21.2 1.20e-14 6.98e-15 1.74e-14  0.26  0.07  0.42  0.20  0.06  0.49 -0.05 -0.20  0.25
396 0  859.6  160.1  138.5  181.9 2.95e-15 2.55e-15 3.35e-15    0.0    0.0    3.4 0.00e+00 0.00e+00 1.40e-15   37.3   28.0   47.2 6.25e-16 4.70e-16 7.92e-16   55.7   45.5   65.9 4.76e-16 3.89e-16 5.64e-16   68.7   52.1   85.3 2.11e-15 1.60e-15 2.62e-15 -0.13 -0.30  0.01  0.62  0.55  0.72  0.30  0.20  0.44
397 0  859.6   51.2   36.7   65.6 9.85e-16 7.05e-16 1.26e-15   16.1   10.1   22.8 5.25e-15 3.27e-15 7.40e-15   19.4   11.7   27.6 3.15e-16 1.91e-16 4.49e-16   17.6   11.3   24.5 1.61e-16 1.03e-16 2.23e-16   15.2    6.0   25.0 5.09e-16 2.02e-16 8.37e-16 -0.30 -0.60 -0.10  0.44  0.34  0.82  0.05 -0.17  0.46
398 0   35.8   12.9    8.9   17.5 5.18e-15 3.58e-15 7.03e-15    1.8    0.6    3.6 8.45e-15 2.98e-15 1.69e-14    1.0    0.0    2.7 3.21e-16 0.00e+00 8.18e-16    5.2    3.0    8.0 1.03e-15 5.99e-16 1.58e-15    6.6    3.7   10.1 4.93e-15 2.78e-15 7.54e-15  0.32 -0.02  0.77  0.60  0.52  0.87  0.47  0.33  0.76
399 0   35.8   18.3   13.5   23.8 7.40e-15 5.45e-15 9.59e-15    0.0    0.0    1.1 0.00e+00 0.00e+00 4.22e-15    8.5    5.6   12.0 2.46e-15 1.61e-15 3.48e-15    6.1    3.7    9.1 1.22e-15 7.40e-16 1.82e-15    3.8    1.2    6.9 2.95e-15 9.26e-16 5.41e-15 -0.31 -0.57 -0.10  0.36  0.24  0.80 -0.05 -0.30  0.39
400 0  859.7   75.6   60.6   90.8 1.24e-15 9.92e-16 1.49e-15    0.0    0.0    8.6 0.00e+00 0.00e+00 1.10e-15    6.4    1.8   11.5 7.99e-17 2.20e-17 1.44e-16    6.0    1.2   11.3 4.78e-17 9.52e-18 8.99e-17   64.2   51.5   77.0 1.95e-15 1.56e-15 2.33e-15 -0.19 -0.73  0.17  0.93  0.91  0.99  0.86  0.81  0.95
401 0  235.4   12.9    7.6   18.7 1.28e-15 7.55e-16 1.86e-15    0.0    0.0    1.4 0.00e+00 0.00e+00 1.80e-15    1.1    0.0    3.3 9.70e-17 0.00e+00 2.87e-16    6.5    3.6   10.0 2.99e-16 1.64e-16 4.60e-16    5.5    1.9    9.6 9.35e-16 3.21e-16 1.63e-15  0.23 -0.16  0.70  0.44  0.32  0.84  0.28  0.07  0.73
402 0  116.0   20.1   14.7   26.0 4.28e-15 3.13e-15 5.54e-15    1.1    0.0    3.9 3.03e-15 0.00e+00 1.08e-14    4.1    1.9    6.9 7.91e-16 3.65e-16 1.32e-15   12.7    9.2   16.7 1.26e-15 9.09e-16 1.66e-15    3.5    0.7    6.7 1.24e-15 2.45e-16 2.40e-15  0.19 -0.14  0.44  0.03 -0.21  0.52 -0.21 -0.53  0.18
403 0  859.7  777.8  723.9  832.2 1.20e-14 1.12e-14 1.28e-14    0.0    0.0   34.2 0.00e+00 0.00e+00 2.94e-15  263.9  238.9  289.1 2.58e-15 2.33e-15 2.82e-15  313.7  288.7  339.0 2.46e-15 2.26e-15 2.65e-15  210.6  169.9  251.7 7.25e-15 5.85e-15 8.66e-15 -0.02 -0.09  0.03  0.48  0.43  0.58  0.17  0.10  0.29
404 0  235.4   31.6   23.9   40.1 1.54e-15 1.16e-15 1.95e-15    6.6    2.4   11.2 2.42e-15 8.94e-16 4.14e-15    3.2    0.7    6.2 1.15e-16 2.44e-17 2.24e-16   11.6    7.6   16.2 2.74e-16 1.79e-16 3.82e-16   17.0   11.2   23.5 1.57e-15 1.03e-15 2.16e-15  0.31 -0.06  0.66  0.67  0.58  0.83  0.53  0.40  0.74
405 0 1130.8   90.9   76.5  105.5 1.20e-15 1.01e-15 1.39e-15    7.8    2.5   13.6 1.08e-15 3.48e-16 1.88e-15   18.6   12.5   25.2 2.02e-16 1.36e-16 2.74e-16   34.7   27.5   42.5 2.20e-16 1.74e-16 2.69e-16   38.2   27.7   49.3 8.74e-16 6.34e-16 1.13e-15  0.05 -0.15  0.24  0.57  0.49  0.71  0.30  0.18  0.48
406 0  859.7 1441.8 1368.1 1516.3 2.37e-14 2.25e-14 2.49e-14    0.0    0.0   43.7 0.00e+00 0.00e+00 3.39e-15  102.7   74.7  130.9 1.02e-15 7.39e-16 1.30e-15  622.2  587.0  657.8 5.30e-15 5.00e-15 5.61e-15  735.7  677.3  794.6 2.86e-14 2.63e-14 3.08e-14  0.68  0.59  0.74  0.69  0.66  0.72  0.62  0.59  0.66
407 0  235.4   43.0   34.5   52.1 3.29e-15 2.64e-15 4.00e-15    0.0    0.0    1.1 0.00e+00 0.00e+00 1.95e-15   12.3    8.3   16.9 8.66e-16 5.86e-16 1.19e-15   14.4   10.3   19.1 5.13e-16 3.66e-16 6.80e-16   16.3   10.3   23.0 2.08e-15 1.31e-15 2.92e-15 -0.24 -0.48 -0.07  0.56  0.47  0.77  0.19  0.04  0.46
408 0  271.3   43.7   34.8   53.2 2.42e-15 1.92e-15 2.94e-15    2.5    0.7    4.8 2.20e-15 6.65e-16 4.22e-15   10.5    6.4   15.1 4.87e-16 3.00e-16 7.03e-16   19.2   14.4   24.5 5.03e-16 3.78e-16 6.42e-16   14.2    8.2   20.8 1.36e-15 7.85e-16 2.00e-15  0.02 -0.26  0.20  0.41  0.31  0.69  0.11 -0.05  0.42
409 0  271.3   40.3   31.5   49.8 2.40e-15 1.87e-15 2.96e-15    3.4    1.1    6.2 2.73e-15 8.65e-16 5.02e-15    1.5    0.0    4.6 7.27e-17 0.00e+00 2.25e-16   16.4   11.9   21.4 4.66e-16 3.40e-16 6.09e-16   22.7   15.8   30.2 2.40e-15 1.67e-15 3.19e-15  0.48  0.25  0.87  0.64  0.57  0.80  0.53  0.42  0.72
410 0   35.8   12.6    8.0   17.7 4.73e-15 3.01e-15 6.66e-15    0.0    0.0    1.8 0.00e+00 0.00e+00 7.06e-15    0.0    0.0    2.2 9.83e-19 0.00e+00 6.11e-16    7.4    4.7   10.8 1.36e-15 8.60e-16 1.98e-15    5.3    2.2    9.0 3.78e-15 1.55e-15 6.43e-15  0.53  0.39  0.99  0.40  0.27  0.77  0.33  0.16  0.74
411 0   35.8   75.6   66.3   85.0 2.78e-14 2.44e-14 3.13e-14    0.8    0.0    2.5 2.51e-15 0.00e+00 8.18e-15   15.4   11.5   20.0 4.08e-15 3.03e-15 5.29e-15   27.0   22.0   32.7 4.94e-15 4.01e-15 5.98e-15   33.1   27.0   39.9 2.38e-14 1.94e-14 2.86e-14  0.09 -0.09  0.24  0.65  0.59  0.74  0.43  0.34  0.54
412 0  271.3   69.7   57.9   81.6 3.58e-15 2.98e-15 4.19e-15    0.0    0.0    2.9 0.00e+00 0.00e+00 2.00e-15   17.2   12.0   23.0 7.21e-16 5.02e-16 9.66e-16   26.6   20.8   33.0 6.53e-16 5.10e-16 8.11e-16   26.6   18.3   35.5 2.44e-15 1.68e-15 3.25e-15 -0.05 -0.25  0.13  0.54  0.46  0.72  0.24  0.11  0.45
413 0  235.4   90.0   77.2  103.0 5.59e-15 4.79e-15 6.39e-15    1.5    0.0    3.5 1.58e-15 0.00e+00 3.76e-15    1.8    0.0    5.4 9.51e-17 0.00e+00 2.86e-16   41.8   34.7   49.3 1.22e-15 1.01e-15 1.44e-15   47.0   37.3   57.2 5.08e-15 4.04e-15 6.19e-15  0.70  0.57  0.94  0.60  0.53  0.70  0.49  0.39  0.60
414 0  271.3   78.1   65.2   91.0 4.33e-15 3.61e-15 5.05e-15    1.6    0.0    4.2 1.18e-15 0.00e+00 3.14e-15   24.4   18.1   31.2 1.10e-15 8.19e-16 1.41e-15   25.8   19.7   32.5 6.83e-16 5.22e-16 8.59e-16   28.7   19.7   38.2 2.83e-15 1.95e-15 3.77e-15 -0.23 -0.41 -0.08  0.58  0.50  0.75  0.22  0.09  0.43
415 0  271.3  293.7  273.6  314.1 1.82e-14 1.70e-14 1.95e-14    5.5    2.7    8.8 1.01e-14 5.06e-15 1.63e-14   79.9   70.1   89.9 5.07e-15 4.44e-15 5.70e-15  113.3  102.0  124.8 3.20e-15 2.88e-15 3.52e-15  100.9   87.5  114.4 9.85e-15 8.54e-15 1.12e-14 -0.22 -0.30 -0.15  0.51  0.45  0.57  0.10  0.03  0.18
416 0  271.3   69.0   55.9   82.2 3.64e-15 2.95e-15 4.33e-15    2.4    0.2    5.1 1.85e-15 1.54e-16 3.89e-15    4.6    0.6    9.0 1.97e-16 2.65e-17 3.88e-16   18.2   12.6   24.4 4.56e-16 3.16e-16 6.11e-16   46.8   36.5   57.8 4.41e-15 3.44e-15 5.44e-15  0.29 -0.11  0.61  0.80  0.75  0.88  0.69  0.62  0.82
417 0  235.4  159.7  143.1  176.4 1.22e-14 1.10e-14 1.35e-14    0.0    0.0    2.3 0.00e+00 0.00e+00 2.85e-15   52.5   43.8   61.2 3.36e-15 2.81e-15 3.92e-15   64.0   55.1   73.1 2.30e-15 1.98e-15 2.63e-15   43.8   33.1   55.2 5.94e-15 4.48e-15 7.47e-15 -0.18 -0.30 -0.09  0.42  0.33  0.56  0.02 -0.09  0.18
418 0  271.3  137.3  118.7  156.1 8.01e-15 6.93e-15 9.11e-15    9.9    4.6   15.8 9.12e-15 4.25e-15 1.46e-14   48.3   39.1   58.2 2.39e-15 1.93e-15 2.88e-15   49.9   41.0   59.4 1.36e-15 1.12e-15 1.62e-15   40.5   27.5   54.0 4.16e-15 2.82e-15 5.55e-15 -0.27 -0.40 -0.15  0.48  0.39  0.66  0.05 -0.07  0.27
419 0  351.7  289.1  256.9  321.7 1.35e-14 1.20e-14 1.50e-14    0.0    0.0   16.5 0.00e+00 0.00e+00 4.39e-15   89.8   75.4  104.2 2.77e-15 2.33e-15 3.22e-15  120.8  105.7  136.2 2.85e-15 2.49e-15 3.21e-15   81.7   57.0  106.4 8.06e-15 5.63e-15 1.05e-14  0.01 -0.10  0.11  0.45  0.37  0.61  0.15  0.04  0.34
420 0  480.5   30.2    9.7   50.8 1.08e-15 3.48e-16 1.81e-15   14.9    8.2   22.1 5.37e-15 2.96e-15 7.98e-15   16.4    6.4   26.9 4.95e-16 1.93e-16 8.10e-16    1.7    0.0   10.3 2.79e-17 0.00e+00 1.74e-16   14.9    0.9   28.7 9.34e-16 5.97e-17 1.80e-15 -0.56 -1.00 -0.48  0.71  0.71  1.00  0.36  0.19  0.91
421 0  271.3  156.5  127.2  186.1 8.23e-15 6.69e-15 9.79e-15    0.0    0.0   17.4 0.00e+00 0.00e+00 3.91e-15   57.0   43.6   70.4 1.79e-15 1.37e-15 2.21e-15   79.5   65.8   93.3 2.20e-15 1.82e-15 2.58e-15   24.1    5.8   42.4 2.97e-15 7.21e-16 5.24e-15  0.10 -0.05  0.23  0.14 -0.03  0.57 -0.13 -0.35  0.32
422 0  271.3   92.6   67.3  117.9 6.87e-15 5.00e-15 8.75e-15    0.0    0.0   15.7 0.00e+00 0.00e+00 5.38e-15   60.4   47.8   73.1 3.09e-15 2.44e-15 3.74e-15   48.2   37.0   60.0 1.77e-15 1.36e-15 2.20e-15    0.0    0.0   18.7 0.00e+00 0.00e+00 2.86e-15 -0.27 -0.43 -0.15 -0.16 -0.48  0.42 -0.52 -0.98 -0.34
423 0  152.1   29.9   20.1   40.2 3.05e-15 2.05e-15 4.11e-15    0.1    0.0    3.6 1.69e-16 0.00e+00 6.55e-15    1.2    0.0    5.0 1.11e-16 0.00e+00 4.47e-16   14.9   10.0   20.3 7.17e-16 4.83e-16 9.80e-16   14.1    6.8   21.9 2.42e-15 1.17e-15 3.77e-15  0.39  0.06  0.78  0.46  0.37  0.79  0.33  0.17  0.72
424 0  895.4  404.1  366.2  442.4 7.94e-15 7.19e-15 8.69e-15   40.6   30.8   51.0 9.80e-15 7.43e-15 1.23e-14   37.7   22.6   52.8 6.42e-16 3.84e-16 9.00e-16  145.9  128.7  163.3 1.34e-15 1.18e-15 1.50e-15  226.2  196.0  256.7 7.70e-15 6.67e-15 8.74e-15  0.36  0.15  0.51  0.70  0.66  0.75  0.54  0.48  0.61
425 0  351.7   41.5   29.7   54.0 1.91e-15 1.36e-15 2.48e-15    0.0    0.0    1.9 0.00e+00 0.00e+00 1.51e-15    1.9    0.0    6.2 7.32e-17 0.00e+00 2.37e-16    9.7    5.0   15.2 2.12e-16 1.08e-16 3.31e-16   30.4   20.8   40.8 2.45e-15 1.67e-15 3.27e-15  0.14 -0.31  0.62  0.81  0.76  0.93  0.72  0.63  0.90
426 0  859.6  220.5  186.5  254.8 4.00e-15 3.38e-15 4.62e-15    6.4    0.3   13.0 1.85e-15 9.56e-17 3.73e-15   56.1   40.9   71.4 8.42e-16 6.14e-16 1.07e-15   56.0   42.2   69.8 4.76e-16 3.59e-16 5.93e-16  113.6   86.4  141.0 3.70e-15 2.81e-15 4.59e-15 -0.26 -0.44 -0.11  0.76  0.71  0.85  0.48  0.39  0.62
427 0  116.2  139.0  120.9  157.2 1.85e-14 1.61e-14 2.09e-14    9.0    4.2   14.4 1.84e-14 8.70e-15 2.94e-14   40.4   32.1   49.2 4.23e-15 3.36e-15 5.16e-15   64.6   55.0   74.3 4.09e-15 3.48e-15 4.70e-15   35.1   22.6   48.2 8.61e-15 5.55e-15 1.18e-14 -0.02 -0.15  0.10  0.33  0.23  0.56 -0.02 -0.16  0.21
428 0  116.2   34.1   24.6   44.3 4.62e-15 3.33e-15 6.00e-15    0.0    0.0    2.4 0.00e+00 0.00e+00 5.53e-15    2.6    0.0    5.8 2.94e-16 0.00e+00 6.40e-16   12.7    8.4   17.7 8.23e-16 5.44e-16 1.14e-15   19.0   11.5   27.2 4.58e-15 2.77e-15 6.55e-15  0.29 -0.11  0.65  0.64  0.58  0.86  0.51  0.38  0.76
429 0  116.2   29.2   21.0   38.1 4.06e-15 2.92e-15 5.29e-15    1.6    0.0    3.6 4.62e-15 5.97e-17 1.05e-14    7.0    3.5   11.0 8.37e-16 4.19e-16 1.33e-15   16.0   11.4   21.1 1.05e-15 7.48e-16 1.38e-15    6.5    1.5   11.8 1.54e-15 3.67e-16 2.81e-15  0.10 -0.23  0.34  0.18 -0.00  0.66 -0.09 -0.33  0.37
430 0  116.2   86.6   71.3  102.1 1.31e-14 1.08e-14 1.54e-14    0.2    0.0    5.4 5.77e-16 0.00e+00 1.72e-14    6.4    1.7   11.6 8.26e-16 2.22e-16 1.49e-15   47.4   39.2   56.2 3.36e-15 2.77e-15 3.97e-15   33.6   22.3   45.5 8.93e-15 5.92e-15 1.21e-14  0.54  0.31  0.79  0.42  0.32  0.62  0.26  0.12  0.46
431 0  895.4  220.9  190.5  251.7 4.30e-15 3.70e-15 4.89e-15    5.4    0.0   13.0 2.10e-15 0.00e+00 5.08e-15   81.8   67.1   96.7 1.41e-15 1.16e-15 1.67e-15   46.9   34.2   60.1 4.23e-16 3.08e-16 5.42e-16   95.9   72.4  119.3 3.18e-15 2.40e-15 3.96e-15 -0.53 -0.67 -0.44  0.75  0.70  0.84  0.32  0.21  0.47
432 0  567.0   93.3   74.5  112.0 2.58e-15 2.06e-15 3.09e-15    1.3    0.0    6.4 8.09e-16 0.00e+00 3.86e-15    0.0    0.0    5.4 0.00e+00 0.00e+00 1.35e-16   33.1   24.8   42.0 4.25e-16 3.19e-16 5.39e-16   66.8   51.5   82.3 3.12e-15 2.40e-15 3.84e-15  0.62  0.52  1.00  0.75  0.70  0.84  0.71  0.63  0.84
433 0  116.2   29.3   20.9   38.2 4.51e-15 3.22e-15 5.87e-15    1.0    0.0    3.6 5.35e-15 0.00e+00 2.03e-14    5.7    2.4    9.6 8.94e-16 3.78e-16 1.50e-15    6.1    2.7   10.1 4.34e-16 1.89e-16 7.16e-16   17.7   11.2   24.9 4.25e-15 2.69e-15 5.96e-15 -0.32 -0.73 -0.06  0.76  0.70  0.94  0.50  0.37  0.78
434 0  116.2   80.7   67.9   93.7 1.26e-14 1.06e-14 1.47e-14    4.3    0.9    8.3 2.21e-14 4.52e-15 4.20e-14    8.3    4.0   13.3 1.26e-15 6.08e-16 2.00e-15   12.4    7.6   17.8 8.92e-16 5.49e-16 1.28e-15   60.3   49.4   71.3 1.53e-14 1.25e-14 1.81e-14 -0.15 -0.55  0.08  0.88  0.84  0.94  0.74  0.67  0.83
435 0  859.7   66.2   50.5   81.9 8.47e-16 6.46e-16 1.05e-15   17.6    7.7   28.0 1.15e-15 5.03e-16 1.83e-15    5.9    1.0   11.2 5.02e-17 8.41e-18 9.57e-17   20.6   13.5   28.4 1.35e-16 8.80e-17 1.86e-16   40.5   28.3   53.2 1.07e-15 7.45e-16 1.40e-15  0.34  0.03  0.73  0.75  0.69  0.87  0.65  0.56  0.82
436 0  859.7   66.3   49.5   83.0 8.61e-16 6.44e-16 1.08e-15    5.7    0.0   14.3 4.55e-16 0.00e+00 1.15e-15   12.9    6.4   20.0 1.19e-16 5.86e-17 1.84e-16   12.3    5.5   19.7 7.98e-17 3.59e-17 1.28e-16   42.2   29.1   55.7 1.08e-15 7.44e-16 1.42e-15 -0.19 -0.58  0.16  0.83  0.78  0.95  0.67  0.56  0.83
437 0   35.8   83.5   72.8   94.4 3.14e-14 2.74e-14 3.55e-14    0.6    0.0    2.7 1.62e-15 0.00e+00 7.53e-15   27.4   21.8   33.7 7.04e-15 5.59e-15 8.65e-15   29.5   23.8   35.7 5.56e-15 4.50e-15 6.74e-15   26.8   20.3   34.0 2.07e-14 1.56e-14 2.62e-14 -0.11 -0.26  0.02  0.56  0.47  0.69  0.23  0.11  0.39
438 0   35.8   10.8    7.0   15.1 4.31e-15 2.81e-15 6.05e-15    0.7    0.0    2.1 2.75e-15 0.00e+00 8.65e-15    1.8    0.4    3.8 5.51e-16 1.21e-16 1.15e-15    6.2    3.8    9.2 1.23e-15 7.57e-16 1.82e-15    2.7    0.6    5.3 2.03e-15 4.67e-16 3.96e-15  0.27 -0.11  0.63  0.23  0.05  0.73  0.05 -0.24  0.50
439 0   35.8   36.4   29.3   44.1 1.43e-14 1.15e-14 1.73e-14    1.1    0.0    2.7 3.22e-15 0.00e+00 7.90e-15   15.5   11.4   20.2 4.18e-15 3.06e-15 5.44e-15   14.5   10.6   19.0 2.86e-15 2.10e-15 3.74e-15    6.5    2.6   10.9 5.15e-15 2.07e-15 8.69e-15 -0.17 -0.40 -0.03  0.24  0.10  0.66 -0.14 -0.37  0.23
440 0  235.4  761.1  718.5  804.1 6.39e-14 6.03e-14 6.75e-14    1.3    0.0   10.7 2.23e-15 0.00e+00 1.78e-14  191.9  172.6  211.3 1.37e-14 1.23e-14 1.51e-14  332.7  310.6  355.0 1.28e-14 1.20e-14 1.37e-14  241.9  211.0  273.2 3.64e-14 3.18e-14 4.11e-14 -0.03 -0.10  0.03  0.48  0.43  0.54  0.14  0.07  0.21
441 0  531.2  755.1  693.9  817.0 2.12e-14 1.95e-14 2.29e-14    0.0    0.0   37.6 0.00e+00 0.00e+00 6.42e-15  267.3  239.3  295.5 4.80e-15 4.30e-15 5.31e-15  277.1  249.6  305.0 3.90e-15 3.51e-15 4.29e-15  227.4  179.9  274.4 1.43e-14 1.13e-14 1.73e-14 -0.10 -0.17 -0.03  0.56  0.51  0.66  0.23  0.16  0.36
442 0  895.6  399.0  359.7  438.7 5.36e-15 4.83e-15 5.89e-15   94.1   67.8  120.3 5.70e-15 4.11e-15 7.29e-15   84.0   67.9  100.3 6.73e-16 5.44e-16 8.03e-16  151.9  133.9  170.1 1.07e-15 9.46e-16 1.20e-15  168.3  137.3  199.6 5.32e-15 4.34e-15 6.31e-15  0.23  0.12  0.33  0.66  0.61  0.73  0.49  0.43  0.59
443 0  859.7  331.3  280.1  383.1 4.71e-15 3.98e-15 5.45e-15   55.1   23.2   87.0 3.38e-15 1.43e-15 5.35e-15  128.1  106.3  150.0 1.08e-15 9.00e-16 1.27e-15  121.9  100.3  143.7 9.13e-16 7.52e-16 1.08e-15   92.4   51.9  133.2 3.09e-15 1.74e-15 4.46e-15 -0.08 -0.20  0.04  0.49  0.42  0.74  0.18  0.06  0.47
444 0  859.7  176.9  134.7  219.0 2.44e-15 1.86e-15 3.02e-15    0.0    0.0   26.9 0.00e+00 0.00e+00 1.66e-15   27.9   12.7   43.2 2.30e-16 1.04e-16 3.56e-16   89.8   71.6  108.0 6.52e-16 5.20e-16 7.85e-16   65.8   32.5   98.9 2.13e-15 1.05e-15 3.20e-15  0.46  0.22  0.66  0.51  0.43  0.75  0.34  0.23  0.66
445 0  859.7  708.8  643.4  774.9 1.14e-14 1.03e-14 1.25e-14   94.6   52.6  136.5 6.53e-15 3.64e-15 9.43e-15  332.1  302.4  362.1 3.14e-15 2.86e-15 3.42e-15  285.0  256.0  314.4 2.41e-15 2.17e-15 2.66e-15  107.9   58.1  157.6 4.19e-15 2.26e-15 6.11e-15 -0.13 -0.20 -0.06  0.21  0.12  0.53 -0.15 -0.31  0.13
446 0  235.4  138.4  110.9  166.2 1.45e-14 1.16e-14 1.75e-14    0.0    0.0    3.4 0.00e+00 0.00e+00 1.89e-14   32.7   21.5   44.3 4.00e-15 2.63e-15 5.44e-15   77.9   64.6   91.5 3.60e-15 2.98e-15 4.22e-15   30.6   11.3   49.6 4.83e-15 1.79e-15 7.84e-15 -0.03 -0.27  0.12  0.11 -0.05  0.49 -0.24 -0.45  0.12
447 0  271.3   52.9   41.6   64.2 2.99e-15 2.35e-15 3.63e-15    0.0    0.0    2.4 0.00e+00 0.00e+00 1.96e-15    6.9    2.7   11.6 3.25e-16 1.29e-16 5.47e-16   13.9    9.0   19.3 3.73e-16 2.42e-16 5.19e-16   32.7   24.0   41.9 3.25e-15 2.39e-15 4.17e-15  0.05 -0.34  0.34  0.77  0.72  0.88  0.61  0.52  0.77
448 0  364.2   79.7   65.3   94.2 3.64e-15 2.98e-15 4.30e-15    0.0    0.0    3.6 0.00e+00 0.00e+00 3.60e-15   17.9   11.7   24.7 7.49e-16 4.89e-16 1.03e-15   37.1   29.8   45.0 7.89e-16 6.33e-16 9.57e-16   25.2   15.1   36.0 1.91e-15 1.14e-15 2.73e-15  0.03 -0.23  0.18  0.36  0.26  0.62  0.06 -0.11  0.32
449 0  271.3   41.8   29.9   54.2 2.19e-15 1.57e-15 2.85e-15    2.8    0.4    5.7 2.02e-15 2.65e-16 4.09e-15    2.5    0.0    7.1 1.08e-16 0.00e+00 3.02e-16   20.1   14.3   26.4 5.01e-16 3.57e-16 6.60e-16   19.7   10.9   29.0 1.86e-15 1.03e-15 2.73e-15  0.40  0.07  0.76  0.50  0.41  0.78  0.37  0.26  0.72
450 0  895.6  411.0  358.9  463.6 6.12e-15 5.35e-15 6.91e-15  171.3  135.0  207.8 1.53e-14 1.20e-14 1.85e-14   40.3   21.9   58.7 3.94e-16 2.14e-16 5.74e-16  163.8  141.1  186.7 1.24e-15 1.06e-15 1.41e-15  216.9  173.7  260.1 6.88e-15 5.51e-15 8.25e-15  0.52  0.33  0.68  0.68  0.64  0.76  0.59  0.53  0.68
451 0  235.4   64.4   49.8   79.1 4.28e-15 3.31e-15 5.25e-15    0.0    0.0    1.7 0.00e+00 0.00e+00 2.36e-15   26.3   19.2   34.1 1.56e-15 1.13e-15 2.02e-15   31.8   24.6   39.6 9.79e-16 7.57e-16 1.22e-15    6.6    0.0   14.5 7.48e-16 0.00e+00 1.64e-15 -0.22 -0.41 -0.07  0.02 -0.19  0.54 -0.38 -0.70 -0.03
452 0  235.4   60.4   46.8   74.1 4.64e-15 3.60e-15 5.70e-15    0.0    0.0    2.9 0.00e+00 0.00e+00 3.59e-15   18.4   12.0   25.5 1.19e-15 7.77e-16 1.64e-15   39.4   32.1   47.3 1.42e-15 1.16e-15 1.71e-15    3.1    0.0   11.4 4.17e-16 0.00e+00 1.56e-15  0.10 -0.12  0.29 -0.18 -0.44  0.35 -0.45 -0.79 -0.10
453 0  859.6    0.0    0.0   23.3 0.00e+00 0.00e+00 4.82e-16    0.0    0.0    4.4 0.00e+00 0.00e+00 1.43e-15    0.0    0.0   11.7 4.68e-19 0.00e+00 1.99e-16   17.7    8.4   27.6 1.73e-16 8.24e-17 2.69e-16    0.0    0.0   18.0 0.00e+00 0.00e+00 6.65e-16  0.13 -0.37  0.62  0.10 -0.20  0.83  0.03 -0.45  0.71
454 0 1130.8   12.0    3.7   20.7 1.39e-16 4.26e-17 2.41e-16    4.5    0.8    8.6 5.23e-16 9.52e-17 9.99e-16   11.5    6.7   16.8 1.05e-16 6.12e-17 1.54e-16    9.7    5.2   14.9 5.53e-17 2.96e-17 8.46e-17    0.0    0.0    4.6 0.00e+00 0.00e+00 9.54e-17 -0.29 -0.59 -0.01 -0.03 -0.46  0.60 -0.41 -1.00 -0.23
455 0  859.5   15.4    8.0   23.4 2.75e-16 1.42e-16 4.18e-16    0.0    0.0    1.1 0.00e+00 0.00e+00 5.07e-16    3.7    1.0    6.9 6.25e-17 1.69e-17 1.17e-16    0.4    0.0    3.6 3.64e-18 0.00e+00 2.98e-17   11.6    5.4   18.3 3.32e-16 1.54e-16 5.24e-16 -0.50 -1.00 -0.39  0.83  0.82  1.00  0.61  0.55  0.98
456 0  743.4  277.3  223.2  331.9 6.80e-15 5.48e-15 8.14e-15   43.2   28.2   58.3 1.94e-14 1.27e-14 2.61e-14   95.5   72.7  118.4 1.96e-15 1.49e-15 2.43e-15   65.9   43.7   88.1 7.48e-16 4.96e-16 1.00e-15  128.3   84.5  172.5 5.69e-15 3.74e-15 7.65e-15 -0.44 -0.60 -0.27  0.74  0.68  0.88  0.37  0.27  0.61
457 0  235.4  190.4  156.9  224.2 1.09e-14 8.98e-15 1.28e-14    0.0    0.0   19.9 0.00e+00 0.00e+00 5.05e-15    0.0    0.0    8.4 0.00e+00 0.00e+00 2.87e-16   53.1   39.0   67.2 1.59e-15 1.16e-15 2.01e-15  153.6  125.6  181.9 2.10e-14 1.72e-14 2.49e-14  0.74  0.68  1.00  0.85  0.82  0.90  0.88  0.83  0.94
458 0  328.5  293.2  249.4  337.4 1.70e-14 1.45e-14 1.96e-14    0.0    0.0    4.1 0.00e+00 0.00e+00 4.32e-15   88.8   70.0  107.7 4.31e-15 3.40e-15 5.23e-15  108.9   90.0  128.0 2.92e-15 2.41e-15 3.43e-15  102.7   67.7  137.6 1.08e-14 7.11e-15 1.45e-14 -0.19 -0.33 -0.07  0.54  0.47  0.71  0.17  0.06  0.40
459 0  743.4  401.3  347.1  456.1 9.46e-15 8.18e-15 1.07e-14   29.5   16.6   43.0 1.26e-14 7.09e-15 1.84e-14  121.6   98.7  144.6 2.39e-15 1.94e-15 2.85e-15  153.1  129.5  176.8 1.67e-15 1.41e-15 1.93e-15  138.2   95.0  181.8 5.89e-15 4.05e-15 7.74e-15 -0.17 -0.30 -0.07  0.54  0.46  0.69  0.17  0.06  0.37
460 0  895.4  389.2  343.5  435.5 8.53e-15 7.53e-15 9.54e-15   25.0   13.2   37.4 7.38e-15 3.89e-15 1.10e-14  150.0  128.1  172.1 2.77e-15 2.36e-15 3.18e-15  114.4   95.4  133.7 1.17e-15 9.75e-16 1.37e-15  133.0   97.5  168.6 5.18e-15 3.80e-15 6.57e-15 -0.40 -0.51 -0.32  0.61  0.55  0.73  0.16  0.06  0.34
461 0 1131.0   15.1    6.9   23.7 1.65e-16 7.59e-17 2.60e-16    4.3    0.1    8.9 4.18e-16 5.65e-18 8.71e-16    2.7    0.0    5.9 2.29e-17 0.00e+00 5.04e-17    5.6    1.9    9.8 2.94e-17 1.02e-17 5.16e-17    7.0    1.6   13.0 1.43e-16 3.27e-17 2.64e-16 -0.03 -0.61  0.36  0.56  0.48  0.97  0.38  0.20  0.87
462 0  480.5   98.0   76.2  119.9 3.26e-15 2.53e-15 3.98e-15    0.0    0.0    3.5 0.00e+00 0.00e+00 2.02e-15   28.3   18.4   38.7 8.15e-16 5.32e-16 1.12e-15   44.2   34.5   54.6 6.85e-16 5.34e-16 8.47e-16   27.4   12.0   42.9 1.57e-15 6.89e-16 2.47e-15 -0.07 -0.31  0.12  0.36  0.22  0.68 -0.03 -0.22  0.37
463 0  328.4  265.8  237.2  294.7 2.22e-14 1.98e-14 2.46e-14    0.0    0.0    8.6 0.00e+00 0.00e+00 1.28e-14  142.0  126.4  157.8 1.00e-14 8.90e-15 1.11e-14  140.2  125.0  155.5 5.44e-15 4.85e-15 6.03e-15    0.0    0.0   18.8 0.00e+00 0.00e+00 2.81e-15 -0.29 -0.37 -0.23 -0.56 -1.00 -0.43 -0.80 -1.00 -0.74
464 0  859.6  136.1   97.4  174.7 2.66e-15 1.91e-15 3.42e-15    5.5    0.0   17.1 2.01e-15 0.00e+00 6.30e-15   33.6   16.7   50.4 5.67e-16 2.81e-16 8.50e-16   75.4   58.6   92.3 6.86e-16 5.32e-16 8.39e-16   34.3    9.4   59.5 1.18e-15 3.21e-16 2.04e-15  0.11 -0.21  0.30  0.26  0.10  0.64 -0.04 -0.24  0.41
465 0  116.2   36.9   27.5   46.9 4.93e-15 3.68e-15 6.26e-15    0.0    0.0    1.6 0.00e+00 0.00e+00 4.98e-15    9.1    5.1   13.7 1.08e-15 6.01e-16 1.62e-15    9.9    5.9   14.5 6.22e-16 3.71e-16 9.09e-16   18.2   11.0   26.0 4.11e-15 2.49e-15 5.88e-15 -0.24 -0.56 -0.01  0.68  0.61  0.89  0.38  0.24  0.66
466 0   35.8   42.1   32.9   51.8 1.82e-14 1.42e-14 2.24e-14    0.0    0.0    2.1 0.00e+00 0.00e+00 1.05e-14    2.2    0.0    5.2 7.05e-16 0.00e+00 1.68e-15   22.0   16.7   27.8 4.58e-15 3.48e-15 5.79e-15   18.2   11.6   25.4 1.52e-14 9.68e-15 2.11e-14  0.57  0.38  0.90  0.50  0.39  0.71  0.38  0.24  0.61
467 0  859.5   21.4   12.2   31.0 3.54e-16 2.03e-16 5.14e-16    0.8    0.0    2.8 2.38e-16 0.00e+00 8.77e-16    4.0    0.7    7.8 5.79e-17 9.68e-18 1.13e-16    5.4    1.9    9.5 4.28e-17 1.50e-17 7.51e-17   12.5    5.6   20.0 3.50e-16 1.57e-16 5.58e-16 -0.18 -0.78  0.08  0.69  0.64  0.97  0.47  0.33  0.87
468 0 1131.0    4.1    0.4    8.3 3.52e-17 3.36e-18 7.09e-17    0.0    0.0    2.1 0.00e+00 0.00e+00 7.99e-17    0.0    0.0    1.8 0.00e+00 0.00e+00 1.00e-17    0.0    0.0    2.6 0.00e+00 0.00e+00 1.16e-17    6.0    2.3   10.3 1.08e-16 4.11e-17 1.84e-16                    0.81  0.80  1.00  0.78  0.78  1.00
469 0   35.8   18.6   13.3   24.6 6.64e-15 4.75e-15 8.76e-15    0.4    0.0    1.9 1.10e-15 0.00e+00 5.67e-15   14.5   10.7   19.0 3.69e-15 2.71e-15 4.81e-15    3.2    1.0    5.8 5.62e-16 1.85e-16 1.04e-15    0.9    0.0    4.0 6.40e-16 0.00e+00 2.79e-15 -0.67 -0.87 -0.52  0.34  0.16  0.92 -0.34 -0.73  0.04
470 0 1131.0   16.3   11.5   21.8 1.55e-16 1.09e-16 2.07e-16    0.0    0.0    2.5 0.00e+00 0.00e+00 9.31e-17    6.8    4.1   10.2 4.09e-17 2.45e-17 6.09e-17    3.8    1.6    6.6 1.91e-17 8.21e-18 3.31e-17    5.7    2.7    9.4 1.18e-16 5.58e-17 1.93e-16 -0.31 -0.67 -0.06  0.65  0.55  0.91  0.31  0.16  0.69
471 0 1130.8   10.3    4.0   17.1 1.22e-16 4.67e-17 2.02e-16    0.0    0.0    3.1 0.00e+00 0.00e+00 3.52e-16    3.3    0.6    6.5 3.05e-17 5.29e-18 5.98e-17    0.0    0.0    2.4 0.00e+00 0.00e+00 1.36e-17    8.4    3.2   14.1 1.79e-16 6.85e-17 3.02e-16 -0.53 -1.00 -0.44  0.84  0.85  1.00  0.65  0.61  1.00
472 0 1131.0    0.0    0.0    3.0 0.00e+00 0.00e+00 2.47e-17    1.7    0.0    3.8 5.23e-17 0.00e+00 1.20e-16    0.0    0.0    2.1 0.00e+00 0.00e+00 1.06e-17    2.0    0.4    4.2 8.75e-18 1.67e-18 1.82e-17    0.0    0.0    1.6 0.00e+00 0.00e+00 2.83e-17  0.22 -0.05  0.97  0.11 -0.26  0.85  0.07 -0.32  0.86
473 0  859.7  595.4  518.5  673.1 1.01e-14 8.77e-15 1.14e-14    0.0    0.0   52.0 0.00e+00 0.00e+00 4.90e-15  231.2  197.4  265.4 2.49e-15 2.12e-15 2.85e-15  187.6  155.4  220.1 1.60e-15 1.32e-15 1.88e-15  201.5  140.2  263.0 7.68e-15 5.34e-15 1.00e-14 -0.22 -0.32 -0.11  0.63  0.57  0.77  0.29  0.20  0.49
474 0 1131.0   13.1    6.4   20.3 1.20e-16 5.90e-17 1.87e-16    2.8    0.0    6.5 1.47e-16 0.00e+00 3.39e-16    5.9    2.6    9.8 3.86e-17 1.72e-17 6.39e-17    3.4    0.6    6.6 1.58e-17 2.97e-18 3.07e-17    4.0    0.2    8.3 7.22e-17 3.64e-18 1.47e-16 -0.32 -0.81 -0.05  0.55  0.48  0.98  0.22 -0.02  0.80
475 0  650.4   10.4    4.9   16.5 2.61e-16 1.23e-16 4.13e-16    5.4    1.8    9.6 1.57e-15 5.22e-16 2.78e-15    3.4    0.9    6.3 7.32e-17 2.05e-17 1.37e-16    3.2    0.8    6.1 3.76e-17 9.47e-18 7.20e-17    4.0    0.6    7.8 1.70e-16 2.42e-17 3.35e-16 -0.25 -0.77  0.07  0.54  0.47  0.97  0.25 -0.02  0.78
476 0   35.8   19.1   11.6   27.3 7.83e-15 4.74e-15 1.12e-14    0.0    0.0    1.5 0.00e+00 0.00e+00 4.58e-15    3.0    0.3    6.0 8.31e-16 9.48e-17 1.70e-15   11.2    7.0   15.9 2.28e-15 1.44e-15 3.24e-15    5.2    0.8   10.0 4.33e-15 6.56e-16 8.39e-15  0.33 -0.05  0.68  0.29  0.15  0.80  0.15 -0.05  0.69
477 0  859.7  599.6  505.1  695.1 1.06e-14 8.89e-15 1.22e-14  277.4  208.4  347.0 2.61e-14 1.96e-14 3.26e-14   42.4   10.8   74.2 4.69e-16 1.20e-16 8.22e-16  233.7  193.9  273.9 2.08e-15 1.73e-15 2.44e-15  364.4  287.5  441.7 1.46e-14 1.15e-14 1.77e-14  0.58  0.35  0.81  0.74  0.70  0.81  0.68  0.62  0.78
478 0  859.7   13.8    5.3   22.8 1.75e-16 6.72e-17 2.89e-16    0.0    0.0    5.9 0.00e+00 0.00e+00 4.90e-16   10.8    6.4   15.9 9.92e-17 5.83e-17 1.45e-16    3.6    0.3    7.4 2.30e-17 2.19e-18 4.67e-17    0.0    0.0    7.4 0.00e+00 0.00e+00 1.81e-16 -0.49 -0.88 -0.28  0.44  0.35  1.00 -0.03 -0.44  0.53
479 0  859.7  884.3  784.1  985.5 1.44e-14 1.28e-14 1.60e-14    0.0    0.0   63.7 0.00e+00 0.00e+00 4.49e-15   61.1   25.8   96.7 5.86e-16 2.47e-16 9.27e-16  533.6  489.3  578.5 4.56e-15 4.18e-15 4.94e-15  330.6  248.9  412.3 1.30e-14 9.77e-15 1.62e-14  0.76  0.64  0.88  0.47  0.40  0.59  0.41  0.34  0.55
480 0  235.4   92.1   71.2  112.9 8.89e-15 6.87e-15 1.09e-14    5.5    0.6   10.8 1.67e-14 1.93e-15 3.28e-14   33.0   23.3   43.3 3.15e-15 2.23e-15 4.13e-15   30.8   21.7   40.3 1.34e-15 9.47e-16 1.76e-15   29.7   14.4   44.8 4.65e-15 2.25e-15 7.02e-15 -0.39 -0.60 -0.25  0.45  0.39  0.79  0.02 -0.15  0.38
481 0 1131.0   40.9   33.2   49.2 4.27e-16 3.47e-16 5.14e-16    2.6    0.5    5.3 1.03e-16 1.79e-17 2.08e-16   17.4   12.2   23.2 1.13e-16 7.92e-17 1.51e-16   10.5    6.9   14.7 5.79e-17 3.79e-17 8.13e-17   13.1    9.1   17.7 2.97e-16 2.07e-16 4.02e-16 -0.30 -0.53 -0.11  0.65  0.55  0.80  0.27  0.13  0.48
481 h   35.8   32.9   27.4   39.0 9.22e-15 7.67e-15 1.09e-14    2.7    1.2    4.8 1.21e-15 5.47e-16 2.14e-15   12.2    8.9   16.1 1.75e-15 1.27e-15 2.30e-15    7.9    5.3   11.1 1.34e-15 9.03e-16 1.87e-15   12.8    9.5   16.7 9.50e-15 7.03e-15 1.24e-14 -0.12 -0.34  0.09  0.73  0.66  0.86  0.50  0.39  0.65
482 0 1131.0    5.3    0.4   10.4 4.28e-17 3.60e-18 8.48e-17    0.1    0.0    3.0 2.23e-18 0.00e+00 9.24e-17    2.2    0.0    6.3 1.13e-17 0.00e+00 3.19e-17    0.9    0.0    4.2 3.91e-18 0.00e+00 1.79e-17    2.3    0.0    5.1 3.95e-17 0.00e+00 8.93e-17 -0.23 -1.00 -0.02  0.55  0.49  1.00  0.33  0.14  0.95


==> table5.dat <==
Title: The Megasecond Chandra X-Ray Visionary Project Observation of NGC 3115 (II): Properties of Point Sources
Authors: Lin D., Irwin J.A., Wong K.-W., Jennings Z.G., Homan J., Romanowsky A.J., Strader J., Brodie J.P., Remillard, R.A.
Table: The Source Counts and Flux in Individual Observations
================================================================================
Byte-by-byte Description of file: table5.dat
--------------------------------------------------------------------------------
   Bytes Format Units    Label          Explanations
--------------------------------------------------------------------------------
   1-  3  I3    ---      MSID   The master source unique index
   5-  9  I5    ---      OBSID  The observation ID
  11- 16  F6.1  ---      Cb     Counts in the broad band; 0.5-7.0 keV
  18- 23  F6.1  ---    b_Cb     Lower limit of Cb at 68% confidence level
  25- 30  F6.1  ---    B_Cb     Upper limit of Cb at 68% confidence level
  32- 39  E8.2  mW/m2    Fb     Flux in the broad band; 0.5-7.0 keV (1)
  41- 48  E8.2  mW/m2  b_Fb     Lower limit of Fb at 68% confidence level
  50- 57  E8.2  mW/m2  B_Fb     Upper limit of Fb at 68% confidence level
  59- 63  F5.1  ---      Cu     Counts in the ultra-soft band; 0.2-0.5 keV (1)
  65- 69  F5.1  ---    b_Cu     Lower limit of Cu at 68% confidence level
  71- 75  F5.1  ---    B_Cu     Upper limit of Cu at 68% confidence level
  77- 84  E8.2  mW/m2    Fu     Flux in the ultra-soft band; 0.2-0.5 keV (1)
  86- 93  E8.2  mW/m2  b_Fu     Lower limit of Fu at 68% confidence level
  95-102  E8.2  mW/m2  B_Fu     Upper limit of Fu at 68% confidence level
 104-108  F5.1  ---      Cs     Counts in the soft band; 0.5-1.2 keV (1)
 110-114  F5.1  ---    b_Cs     Lower limit of Cs at 68% confidence level
 116-120  F5.1  ---    B_Cs     Upper limit of Cs at 68% confidence level
 122-129  E8.2  mW/m2    Fs     Flux in the soft band; 0.5-1.2 keV (1)
 131-138  E8.2  mW/m2  b_Fs     Lower limit of Fs at 68% confidence level
 140-147  E8.2  mW/m2  B_Fs     Upper limit of Fs at 68% confidence level
 149-153  F5.1  ---      Cm     Counts in the medium band; 1.2-2.0 keV (1)
 155-159  F5.1  ---    b_Cm     Lower limit of Cm at 68% confidence level
 161-165  F5.1  ---    B_Cm     Upper limit of Cm at 68% confidence level
 167-174  E8.2  mW/m2    Fm     Flux in the medium band; 1.2-2.0 keV (1)
 176-183  E8.2  mW/m2  b_Fm     Lower limit of Fm at 68% confidence level
 185-192  E8.2  mW/m2  B_Fm     Upper limit of Fm at 68% confidence level
 194-198  F5.1  ---      Ch     Counts in the hard band; 2.0-7.0 keV (1)
 200-204  F5.1  ---    b_Ch     Lower limit of Ch at 68% confidence level
 206-210  F5.1  ---    B_Ch     Upper limit of Ch at 68% confidence level
 212-219  E8.2  mW/m2    Fh     Flux in the hard band; 2.0-7.0 keV (1)
 221-228  E8.2  mW/m2  b_Fh     Lower limit of Fh at 68% confidence level
 230-237  E8.2  mW/m2  B_Fh     Upper limit of Fh at 68% confidence level
--------------------------------------------------------------------------------
Note (1): In units of erg/s/cm^2^.
--------------------------------------------------------------------------------
  1 11268   48.7   41.9   55.9 1.02e-14 8.76e-15 1.17e-14   1.9   0.7   3.7 1.36e-15 5.00e-16 2.69e-15  15.0  11.3  19.1 1.86e-15 1.41e-15 2.38e-15  12.9   9.6  16.8 1.47e-15 1.09e-15 1.91e-15  20.8  16.5  25.7 9.76e-15 7.74e-15 1.20e-14
  1 12095   94.3   84.6  104.0 1.06e-14 9.47e-15 1.16e-14   3.7   1.9   6.0 1.44e-15 7.51e-16 2.37e-15  32.0  26.6  37.9 2.13e-15 1.77e-15 2.53e-15  31.6  26.2  37.5 1.93e-15 1.60e-15 2.29e-15  30.8  25.5  36.6 7.75e-15 6.41e-15 9.21e-15
  1 13817   81.6   72.6   90.8 4.37e-15 3.89e-15 4.86e-15   1.6   0.4   3.3 3.49e-16 9.19e-17 7.45e-16  26.6  21.7  32.1 9.03e-16 7.37e-16 1.09e-15  31.8  26.4  37.7 8.94e-16 7.42e-16 1.06e-15  23.3  18.7  28.5 2.65e-15 2.13e-15 3.25e-15
  1 13819   39.6   33.6   46.2 4.98e-15 4.22e-15 5.81e-15   1.7   0.5   3.5 9.01e-16 2.84e-16 1.85e-15  18.0  14.0  22.5 1.44e-15 1.12e-15 1.80e-15  13.0   9.6  16.9 8.56e-16 6.36e-16 1.12e-15   8.7   6.0  12.0 2.32e-15 1.59e-15 3.21e-15
  1 13820   77.6   68.8   86.5 3.87e-15 3.43e-15 4.31e-15   4.5   2.5   7.1 9.34e-16 5.21e-16 1.48e-15  32.9  27.4  38.9 1.04e-15 8.70e-16 1.23e-15  19.7  15.4  24.4 5.15e-16 4.04e-16 6.40e-16  25.1  20.3  30.5 2.65e-15 2.14e-15 3.22e-15
  1 13821   70.0   61.7   78.5 4.07e-15 3.58e-15 4.56e-15   2.6   1.1   4.7 6.38e-16 2.76e-16 1.16e-15  23.8  19.2  29.0 8.80e-16 7.10e-16 1.07e-15  25.8  21.0  31.2 7.88e-16 6.42e-16 9.53e-16  20.5  16.2  25.4 2.52e-15 1.99e-15 3.12e-15
  1 13822   97.4   87.5  107.4 5.74e-15 5.16e-15 6.32e-15   4.4   2.4   7.0 1.07e-15 5.83e-16 1.71e-15  24.6  19.9  29.9 9.19e-16 7.43e-16 1.12e-15  37.8  31.9  44.2 1.17e-15 9.87e-16 1.37e-15  35.1  29.4  41.4 4.41e-15 3.69e-15 5.20e-15
  1 14383   42.9   36.6   49.8 3.32e-15 2.83e-15 3.85e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-16  19.8  15.6  24.6 9.81e-16 7.73e-16 1.22e-15  13.7  10.2  17.7 5.55e-16 4.14e-16 7.19e-16   9.4   6.5  12.9 1.53e-15 1.06e-15 2.10e-15
  1 14384   21.7   17.3   26.7 2.88e-15 2.30e-15 3.54e-15   0.7   0.0   2.1 3.61e-16 0.00e+00 1.13e-15  10.0   7.1  13.4 8.46e-16 6.00e-16 1.14e-15   7.9   5.3  11.0 5.46e-16 3.68e-16 7.66e-16   3.9   2.1   6.2 1.09e-15 6.00e-16 1.75e-15
  1 14419   19.5   15.3   24.3 3.89e-15 3.05e-15 4.85e-15   0.9   0.1   2.3 7.47e-16 1.16e-16 1.94e-15   7.0   4.6   9.9 8.89e-16 5.82e-16 1.27e-15   5.9   3.7   8.6 6.12e-16 3.82e-16 9.02e-16   6.8   4.4   9.7 2.84e-15 1.84e-15 4.10e-15
  1  2040   42.7   36.5   49.6 9.63e-15 8.23e-15 1.12e-14   3.9   2.1   6.2 1.40e-15 7.66e-16 2.23e-15  17.8  13.8  22.4 2.07e-15 1.61e-15 2.61e-15  15.9  12.2  20.2 2.16e-15 1.65e-15 2.74e-15   9.0   6.3  12.3 5.24e-15 3.65e-15 7.18e-15
  2 11268   22.6   18.1   27.7 4.80e-15 3.85e-15 5.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.49e-16   6.8   4.4   9.8 8.61e-16 5.59e-16 1.24e-15   7.8   5.2  11.0 9.07e-16 6.08e-16 1.27e-15   8.0   5.4  11.1 3.80e-15 2.58e-15 5.32e-15
  2 12095   27.0   22.0   32.6 3.08e-15 2.51e-15 3.72e-15   1.1   0.0   2.7 4.44e-16 1.14e-17 1.10e-15   9.8   6.9  13.3 6.62e-16 4.65e-16 8.98e-16   8.0   5.4  11.1 4.95e-16 3.36e-16 6.91e-16   9.3   6.4  12.8 2.38e-15 1.64e-15 3.28e-15
  2 13817   94.4   84.7  104.2 5.05e-15 4.53e-15 5.57e-15   1.3   0.2   3.1 2.93e-16 4.38e-17 6.69e-16  30.4  25.2  36.3 1.03e-15 8.50e-16 1.23e-15  31.6  26.3  37.6 8.90e-16 7.39e-16 1.06e-15  32.3  26.9  38.4 3.72e-15 3.09e-15 4.41e-15
  2 13819   38.5   32.5   45.0 4.88e-15 4.12e-15 5.70e-15   1.8   0.6   3.6 9.44e-16 3.33e-16 1.89e-15  10.9   7.8  14.5 8.69e-16 6.27e-16 1.16e-15  15.9  12.2  20.2 1.06e-15 8.09e-16 1.34e-15  11.8   8.6  15.5 3.19e-15 2.33e-15 4.22e-15
  2 13820  112.6  102.0  123.3 5.65e-15 5.12e-15 6.18e-15   1.0   0.0   2.7 2.17e-16 0.00e+00 5.54e-16  38.5  32.5  45.0 1.22e-15 1.03e-15 1.43e-15  38.9  33.0  45.5 1.02e-15 8.68e-16 1.20e-15  35.2  29.5  41.5 3.79e-15 3.18e-15 4.47e-15
  2 13821   95.4   85.7  105.3 5.58e-15 5.01e-15 6.15e-15   0.2   0.0   1.9 5.73e-17 0.00e+00 4.51e-16  34.7  29.1  40.9 1.28e-15 1.07e-15 1.51e-15  39.8  33.8  46.4 1.22e-15 1.04e-15 1.43e-15  21.0  16.5  25.9 2.63e-15 2.07e-15 3.25e-15
  2 13822   92.2   82.6  101.9 5.42e-15 4.85e-15 5.99e-15   0.8   0.0   2.5 1.86e-16 0.00e+00 6.06e-16  27.5  22.5  33.1 1.02e-15 8.34e-16 1.23e-15  28.6  23.5  34.3 8.84e-16 7.27e-16 1.06e-15  36.1  30.4  42.5 4.56e-15 3.83e-15 5.37e-15
  2 14383   78.2   69.4   87.1 6.08e-15 5.40e-15 6.77e-15   0.7   0.0   2.1 2.34e-16 0.00e+00 6.83e-16  26.8  21.9  32.3 1.34e-15 1.09e-15 1.61e-15  16.7  12.9  21.2 6.80e-16 5.24e-16 8.61e-16  34.7  29.1  40.9 5.67e-15 4.76e-15 6.69e-15
  2 14384   30.3   25.1   36.2 4.06e-15 3.35e-15 4.84e-15   2.7   1.2   4.8 1.52e-15 6.90e-16 2.70e-15   6.8   4.4   9.8 5.84e-16 3.79e-16 8.40e-16  11.0   7.9  14.6 7.66e-16 5.52e-16 1.02e-15  12.6   9.2  16.5 3.55e-15 2.61e-15 4.65e-15
  2 14419   32.6   27.2   38.7 6.57e-15 5.47e-15 7.79e-15   2.9   1.4   5.0 2.45e-15 1.20e-15 4.22e-15   7.9   5.3  11.1 1.02e-15 6.91e-16 1.43e-15  13.0   9.6  16.9 1.36e-15 1.01e-15 1.78e-15  11.8   8.6  15.5 5.00e-15 3.64e-15 6.60e-15
  2  2040   35.7   30.0   42.0 7.22e-15 6.07e-15 8.50e-15   0.8   0.0   2.2 2.45e-16 6.44e-18 6.89e-16  18.9  14.8  23.5 1.97e-15 1.54e-15 2.46e-15   8.9   6.2  12.2 1.08e-15 7.52e-16 1.49e-15   8.0   5.4  11.1 4.16e-15 2.83e-15 5.82e-15
  3 11268    0.5    0.0    2.0 1.01e-16 0.00e+00 4.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.6   0.0   2.0 2.95e-16 0.00e+00 9.68e-16
  3 12095    0.2    0.0    1.8 2.18e-17 0.00e+00 2.08e-16   0.5   0.0   2.0 2.07e-16 0.00e+00 7.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.63e-17   0.9   0.1   2.3 5.28e-17 6.18e-18 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16
  3 13817   14.2   10.5   18.5 7.59e-16 5.59e-16 9.89e-16   1.1   0.0   2.7 2.42e-16 3.14e-18 5.99e-16   6.4   4.0   9.4 2.16e-16 1.35e-16 3.17e-16   6.5   4.1   9.5 1.82e-16 1.15e-16 2.66e-16   1.3   0.2   3.1 1.53e-16 2.45e-17 3.51e-16
  3 13819    3.6    1.8    5.9 4.50e-16 2.30e-16 7.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.91e-16   1.8   0.6   3.6 1.44e-16 5.08e-17 2.88e-16   1.0   0.2   2.4 6.31e-17 1.19e-17 1.59e-16   0.8   0.1   2.2 2.19e-16 1.63e-17 5.97e-16
  3 13820   11.5    8.1   15.4 5.72e-16 4.05e-16 7.67e-16   2.7   1.2   4.8 5.49e-16 2.43e-16 9.82e-16   8.7   5.9  12.0 2.73e-16 1.87e-16 3.79e-16   2.8   1.3   4.9 7.36e-17 3.45e-17 1.29e-16   0.0   0.0   1.8 5.65e-19 0.00e+00 1.90e-16
  3 13821   23.0   18.3   28.1 1.33e-15 1.07e-15 1.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16  12.9   9.5  16.8 4.73e-16 3.50e-16 6.17e-16   3.8   2.0   6.1 1.15e-16 6.18e-17 1.87e-16   6.3   4.0   9.3 7.87e-16 4.90e-16 1.16e-15
  3 13822   10.8    7.6   14.6 6.33e-16 4.47e-16 8.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.75e-16   6.6   4.2   9.6 2.45e-16 1.57e-16 3.56e-16   1.9   0.7   3.7 5.72e-17 2.09e-17 1.13e-16   2.4   0.9   4.5 2.98e-16 1.13e-16 5.59e-16
  3 14383   25.3   20.5   30.7 1.96e-15 1.59e-15 2.38e-15   2.8   1.3   4.9 9.04e-16 4.24e-16 1.58e-15   8.8   6.1  12.1 4.37e-16 3.01e-16 6.02e-16  13.0   9.7  16.9 5.28e-16 3.93e-16 6.87e-16   3.5   1.8   5.9 5.78e-16 2.90e-16 9.64e-16
  3 14384   16.6   12.7   21.0 2.21e-15 1.69e-15 2.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.29e-16   8.0   5.4  11.1 6.76e-16 4.57e-16 9.43e-16   6.0   3.8   8.7 4.14e-16 2.63e-16 6.09e-16   2.7   1.2   4.8 7.63e-16 3.46e-16 1.36e-15
  3 14419   10.7    7.7   14.3 2.15e-15 1.54e-15 2.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.48e-16   3.0   1.5   5.1 3.84e-16 1.93e-16 6.53e-16   6.0   3.8   8.7 6.25e-16 3.96e-16 9.18e-16   1.8   0.6   3.6 7.48e-16 2.53e-16 1.52e-15
  3  2040    4.6    2.6    7.2 9.45e-16 5.40e-16 1.47e-15   1.0   0.2   2.5 3.26e-16 7.49e-17 7.98e-16   2.8   1.3   4.9 2.99e-16 1.42e-16 5.23e-16   0.9   0.1   2.3 1.11e-16 1.72e-17 2.87e-16   0.9   0.1   2.3 4.72e-16 7.30e-17 1.22e-15
  4 11268    3.6    1.8    5.9 7.62e-16 3.89e-16 1.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.56e-16   1.9   0.7   3.7 2.43e-16 9.23e-17 4.74e-16   0.9   0.1   2.3 9.96e-17 1.17e-17 2.65e-16   0.8   0.1   2.2 3.84e-16 2.86e-17 1.05e-15
  4 12095    6.0    3.6    9.0 6.88e-16 4.14e-16 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.60e-16   1.8   0.6   3.6 1.21e-16 4.09e-17 2.45e-16   3.8   2.1   6.2 2.38e-16 1.29e-16 3.85e-16   0.4   0.0   1.9 1.10e-16 0.00e+00 4.97e-16
  4 13817   18.7   14.5   23.5 1.02e-15 7.87e-16 1.28e-15   2.6   1.1   4.7 5.97e-16 2.57e-16 1.08e-15   3.5   1.8   5.9 1.22e-16 6.20e-17 2.05e-16  11.8   8.6  15.6 3.36e-16 2.46e-16 4.44e-16   3.4   1.6   5.7 3.88e-16 1.86e-16 6.57e-16
  4 13819    9.2    6.3   12.7 1.18e-15 8.11e-16 1.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.15e-16   4.9   2.9   7.4 4.00e-16 2.36e-16 6.12e-16   1.0   0.2   2.4 6.44e-17 1.22e-17 1.62e-16   3.4   1.6   5.7 9.16e-16 4.40e-16 1.55e-15
  4 13820   24.7   19.9   30.1 1.26e-15 1.01e-15 1.53e-15   0.5   0.0   2.0 1.12e-16 0.00e+00 4.26e-16   6.8   4.4   9.8 2.22e-16 1.44e-16 3.20e-16  10.8   7.8  14.4 2.89e-16 2.08e-16 3.86e-16   7.1   4.5  10.2 7.53e-16 4.79e-16 1.09e-15
  4 13821   23.1   18.5   28.3 1.37e-15 1.10e-15 1.68e-15   1.6   0.4   3.4 3.94e-16 1.03e-16 8.40e-16   9.9   7.0  13.3 3.76e-16 2.65e-16 5.09e-16   7.0   4.6   9.9 2.17e-16 1.42e-16 3.09e-16   6.3   3.9   9.3 7.83e-16 4.85e-16 1.16e-15
  4 13822   16.1   12.3   20.6 9.58e-16 7.30e-16 1.22e-15   0.3   0.0   1.9 7.24e-17 0.00e+00 4.71e-16   4.9   2.9   7.5 1.87e-16 1.12e-16 2.86e-16   5.9   3.7   8.7 1.83e-16 1.15e-16 2.70e-16   5.3   3.1   8.1 6.69e-16 3.94e-16 1.02e-15
  4 14383   14.2   10.6   18.4 1.10e-15 8.22e-16 1.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.74e-16   3.9   2.1   6.2 1.93e-16 1.05e-16 3.11e-16   5.7   3.5   8.5 2.32e-16 1.43e-16 3.45e-16   4.7   2.7   7.3 7.53e-16 4.33e-16 1.17e-15
  4 14384    5.8    3.6    8.6 7.72e-16 4.82e-16 1.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.42e-16   1.0   0.2   2.5 8.61e-17 1.98e-17 2.11e-16   3.0   1.5   5.1 2.09e-16 1.05e-16 3.54e-16   1.8   0.6   3.6 5.01e-16 1.76e-16 9.99e-16
  4 14419    3.6    1.8    5.9 7.15e-16 3.65e-16 1.19e-15   0.8   0.1   2.2 6.86e-16 5.10e-17 1.87e-15   0.9   0.1   2.3 1.11e-16 1.30e-17 2.95e-16   2.0   0.8   3.8 2.09e-16 8.59e-17 3.98e-16   0.7   0.0   2.1 2.98e-16 0.00e+00 8.72e-16
  4  2040    4.7    2.7    7.3 9.69e-16 5.61e-16 1.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-16   1.9   0.7   3.7 2.02e-16 7.67e-17 3.94e-16   2.0   0.8   3.8 2.41e-16 9.62e-17 4.65e-16   0.9   0.1   2.3 4.54e-16 5.31e-17 1.20e-15
  5 11268    9.3    6.4   12.8 1.99e-15 1.37e-15 2.74e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.47e-16   6.8   4.4   9.7 8.53e-16 5.51e-16 1.23e-15   0.9   0.1   2.3 1.05e-16 1.63e-17 2.72e-16   1.7   0.5   3.5 8.08e-16 2.41e-16 1.67e-15
  5 12095   11.1    7.9   14.9 1.27e-15 9.08e-16 1.71e-15   1.9   0.7   3.7 7.40e-16 2.71e-16 1.46e-15   4.9   2.9   7.4 3.29e-16 1.94e-16 5.02e-16   3.9   2.1   6.2 2.40e-16 1.31e-16 3.87e-16   2.4   0.9   4.5 6.30e-16 2.44e-16 1.17e-15
  5 13817   42.5   36.2   49.5 2.30e-15 1.96e-15 2.68e-15   0.3   0.0   1.9 7.52e-17 0.00e+00 4.24e-16  14.7  11.1  18.9 5.04e-16 3.81e-16 6.47e-16  13.8  10.3  17.8 3.91e-16 2.93e-16 5.07e-16  14.1  10.5  18.3 1.64e-15 1.22e-15 2.12e-15
  5 13819   23.3   18.7   28.5 2.99e-15 2.40e-15 3.66e-15   0.7   0.0   2.1 3.51e-16 0.00e+00 1.09e-15  10.9   7.9  14.5 8.82e-16 6.36e-16 1.18e-15   8.8   6.1  12.1 5.94e-16 4.09e-16 8.17e-16   3.6   1.9   6.0 9.97e-16 5.14e-16 1.65e-15
  5 13820   42.2   35.9   49.1 2.14e-15 1.82e-15 2.49e-15   5.6   3.4   8.4 1.16e-15 7.07e-16 1.75e-15  21.5  17.1  26.5 6.89e-16 5.49e-16 8.49e-16  14.7  11.1  18.9 3.92e-16 2.96e-16 5.04e-16   5.9   3.6   8.9 6.47e-16 3.87e-16 9.73e-16
  5 13821   28.0   22.9   33.7 1.66e-15 1.36e-15 1.99e-15   3.3   1.6   5.7 8.13e-16 3.87e-16 1.39e-15  12.8   9.4  16.7 4.77e-16 3.52e-16 6.23e-16  10.9   7.8  14.5 3.38e-16 2.42e-16 4.50e-16   4.4   2.4   7.0 5.62e-16 3.10e-16 8.91e-16
  5 13822   27.8   22.7   33.5 1.66e-15 1.35e-15 2.00e-15   1.2   0.1   2.9 3.05e-16 3.16e-17 7.19e-16  16.9  13.0  21.3 6.35e-16 4.89e-16 8.01e-16   6.9   4.5   9.9 2.16e-16 1.42e-16 3.10e-16   4.1   2.1   6.6 5.20e-16 2.65e-16 8.53e-16
  5 14383   15.8   12.0   20.3 1.23e-15 9.33e-16 1.58e-15   0.5   0.0   2.0 1.74e-16 0.00e+00 6.60e-16   6.6   4.2   9.6 3.29e-16 2.10e-16 4.79e-16   5.9   3.7   8.7 2.40e-16 1.52e-16 3.54e-16   3.3   1.6   5.7 5.48e-16 2.61e-16 9.37e-16
  5 14384    7.4    4.9   10.6 9.96e-16 6.53e-16 1.42e-15   0.7   0.0   2.1 4.05e-16 0.00e+00 1.18e-15   2.8   1.3   4.9 2.38e-16 1.11e-16 4.20e-16   3.0   1.5   5.1 2.07e-16 1.03e-16 3.54e-16   1.7   0.6   3.5 4.86e-16 1.57e-16 9.97e-16
  5 14419    3.8    2.1    6.2 7.69e-16 4.16e-16 1.24e-15   1.8   0.6   3.6 1.50e-15 5.08e-16 3.05e-15   3.0   1.5   5.1 3.83e-16 1.91e-16 6.56e-16   1.0   0.2   2.5 1.05e-16 2.42e-17 2.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.86e-16
  5  2040    8.9    6.2   12.2 1.81e-15 1.26e-15 2.49e-15   0.9   0.1   2.3 2.79e-16 3.26e-17 7.39e-16   5.0   3.0   7.5 5.22e-16 3.14e-16 7.94e-16   3.0   1.5   5.1 3.67e-16 1.85e-16 6.24e-16   1.0   0.2   2.4 4.97e-16 9.41e-17 1.25e-15
  6 11268    5.7    3.5    8.5 1.26e-15 7.72e-16 1.88e-15   1.7   0.6   3.5 1.32e-15 4.26e-16 2.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   4.9   2.9   7.5 5.88e-16 3.49e-16 9.01e-16   1.0   0.2   2.4 4.72e-16 9.43e-17 1.19e-15
  6 12095   10.2    7.2   13.9 1.22e-15 8.55e-16 1.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.74e-16   5.9   3.7   8.7 4.18e-16 2.64e-16 6.16e-16   0.9   0.1   2.3 5.56e-17 6.50e-18 1.47e-16   3.5   1.7   5.8 9.25e-16 4.58e-16 1.55e-15
  6 13817   44.4   37.9   51.5 2.51e-15 2.14e-15 2.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.64e-16  19.6  15.4  24.4 7.06e-16 5.55e-16 8.78e-16  13.9  10.4  17.9 4.12e-16 3.09e-16 5.32e-16  11.0   7.8  14.8 1.32e-15 9.37e-16 1.77e-15
  6 13819   15.6   11.8   19.9 1.96e-15 1.49e-15 2.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.92e-16   7.0   4.6   9.9 5.58e-16 3.65e-16 7.96e-16   3.8   2.1   6.2 2.52e-16 1.36e-16 4.08e-16   4.8   2.8   7.4 1.28e-15 7.52e-16 1.97e-15
  6 13820   39.1   33.0   45.8 1.95e-15 1.65e-15 2.28e-15   1.5   0.3   3.2 3.06e-16 7.04e-17 6.69e-16  13.7  10.2  17.7 4.35e-16 3.25e-16 5.65e-16  15.6  11.8  19.9 4.08e-16 3.10e-16 5.21e-16   9.9   6.8  13.5 1.04e-15 7.19e-16 1.42e-15
  6 13821   37.5   31.5   44.0 2.30e-15 1.93e-15 2.70e-15   0.4   0.0   1.9 1.11e-16 0.00e+00 4.93e-16  16.7  12.9  21.2 6.54e-16 5.04e-16 8.28e-16   9.7   6.8  13.2 3.13e-16 2.19e-16 4.25e-16  11.0   7.8  14.8 1.44e-15 1.02e-15 1.93e-15
  6 13822   36.4   30.5   42.9 2.26e-15 1.89e-15 2.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.91e-16  17.8  13.8  22.3 6.99e-16 5.43e-16 8.79e-16  12.7   9.3  16.6 4.12e-16 3.04e-16 5.40e-16   6.0   3.6   9.0 7.91e-16 4.75e-16 1.18e-15
  6 14383   27.3   22.3   32.9 2.11e-15 1.72e-15 2.54e-15   0.8   0.1   2.2 2.61e-16 1.94e-17 7.11e-16   6.9   4.5   9.8 3.40e-16 2.22e-16 4.88e-16  12.8   9.4  16.7 5.17e-16 3.82e-16 6.76e-16   7.7   5.1  10.8 1.24e-15 8.24e-16 1.75e-15
  6 14384   22.5   18.0   27.6 2.98e-15 2.38e-15 3.65e-15   2.0   0.8   3.8 1.08e-15 4.29e-16 2.08e-15   7.0   4.6   9.9 5.92e-16 3.88e-16 8.45e-16   8.9   6.2  12.2 6.20e-16 4.30e-16 8.52e-16   6.6   4.2   9.6 1.84e-15 1.18e-15 2.67e-15
  6 14419   10.9    7.8   14.5 2.16e-15 1.56e-15 2.89e-15   0.8   0.1   2.2 6.74e-16 5.00e-17 1.83e-15   3.0   1.5   5.1 3.78e-16 1.89e-16 6.48e-16   3.0   1.5   5.1 3.14e-16 1.58e-16 5.33e-16   4.9   2.9   7.5 2.05e-15 1.22e-15 3.12e-15
  6  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.01e-16
  7 11268    1.7    0.6    3.5 3.62e-16 1.17e-16 7.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.42e-16   2.0   0.8   3.8 2.51e-16 1.03e-16 4.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.41e-16
  7 12095    8.2    5.5   11.5 9.27e-16 6.19e-16 1.31e-15   0.7   0.0   2.1 2.84e-16 0.00e+00 8.30e-16   3.9   2.2   6.3 2.63e-16 1.45e-16 4.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.04e-17   4.5   2.5   7.1 1.14e-15 6.32e-16 1.79e-15
  7 13817   16.1   12.2   20.5 8.52e-16 6.48e-16 1.09e-15   1.4   0.3   3.2 3.13e-16 6.22e-17 6.94e-16   6.8   4.4   9.8 2.29e-16 1.48e-16 3.29e-16   3.7   1.9   6.0 1.02e-16 5.37e-17 1.68e-16   5.6   3.4   8.4 6.33e-16 3.84e-16 9.50e-16
  7 13819    5.6    3.4    8.4 7.00e-16 4.25e-16 1.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.90e-16   2.0   0.8   3.8 1.59e-16 6.52e-17 3.03e-16   2.0   0.8   3.8 1.29e-16 5.14e-17 2.48e-16   1.6   0.5   3.4 4.36e-16 1.26e-16 9.19e-16
  7 13820    8.4    5.5   11.9 4.16e-16 2.71e-16 5.90e-16   1.4   0.3   3.1 2.86e-16 5.27e-17 6.41e-16   3.5   1.8   5.9 1.11e-16 5.62e-17 1.86e-16   3.6   1.8   5.9 9.35e-17 4.77e-17 1.55e-16   1.3   0.1   2.9 1.33e-16 1.51e-17 3.12e-16
  7 13821   10.9    7.7   14.7 6.31e-16 4.45e-16 8.50e-16   1.4   0.3   3.2 3.45e-16 7.17e-17 7.65e-16   5.4   3.2   8.2 2.00e-16 1.19e-16 3.02e-16   1.8   0.6   3.6 5.53e-17 1.94e-17 1.10e-16   3.7   1.9   6.0 4.55e-16 2.38e-16 7.47e-16
  7 13822    6.6    4.1    9.8 3.87e-16 2.37e-16 5.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   3.7   2.0   6.1 1.37e-16 7.24e-17 2.24e-16   2.7   1.2   4.8 8.18e-17 3.62e-17 1.46e-16   0.2   0.0   1.9 3.07e-17 0.00e+00 2.32e-16
  7 14383    8.9    6.0   12.4 6.87e-16 4.62e-16 9.58e-16   0.5   0.0   2.0 1.55e-16 0.00e+00 6.33e-16   8.8   6.0  12.1 4.35e-16 3.00e-16 6.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   0.4   0.0   1.9 6.32e-17 0.00e+00 3.13e-16
  7 14384    6.6    4.2    9.6 8.73e-16 5.56e-16 1.27e-15   0.9   0.1   2.3 5.00e-16 7.75e-17 1.29e-15   4.9   2.9   7.5 4.14e-16 2.46e-16 6.35e-16   1.9   0.7   3.7 1.33e-16 5.02e-17 2.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-16
  7 14419    1.7    0.6    3.5 3.43e-16 1.11e-16 7.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.23e-16   1.8   0.6   3.6 7.62e-16 2.68e-16 1.52e-15
  7  2040    0.9    0.1    2.3 1.83e-16 2.13e-17 4.84e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.25e-16   1.0   0.2   2.4 1.22e-16 2.44e-17 3.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.29e-16
  8 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.41e-16
  8 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.77e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.09e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16
  8 13817  263.3  247.1  279.5 1.42e-14 1.33e-14 1.51e-14  11.6   8.4  15.4 2.58e-15 1.87e-15 3.42e-15  90.7  81.2 100.2 3.12e-15 2.79e-15 3.45e-15  83.8  74.8  93.0 2.38e-15 2.12e-15 2.64e-15  88.7  79.3  98.2 1.01e-14 9.07e-15 1.12e-14
  8 13819   81.4   72.5   90.5 1.04e-14 9.21e-15 1.15e-14   3.0   1.5   5.1 1.58e-15 7.94e-16 2.68e-15  27.0  22.1  32.5 2.19e-15 1.79e-15 2.64e-15  15.7  12.0  20.0 1.05e-15 7.99e-16 1.34e-15  38.7  32.8  45.3 1.04e-14 8.83e-15 1.22e-14
  8 13820  237.2  221.9  252.7 1.19e-14 1.12e-14 1.27e-14   7.3   4.7  10.4 1.52e-15 9.83e-16 2.18e-15  87.6  78.4  97.0 2.82e-15 2.52e-15 3.12e-15  77.3  68.6  86.2 2.04e-15 1.81e-15 2.28e-15  72.3  63.8  80.8 7.70e-15 6.80e-15 8.61e-15
  8 13821  225.2  210.3  240.3 1.32e-14 1.24e-14 1.41e-14   6.8   4.4   9.8 1.66e-15 1.07e-15 2.39e-15  68.5  60.3  76.8 2.57e-15 2.27e-15 2.89e-15  83.7  74.7  92.9 2.58e-15 2.30e-15 2.87e-15  73.0  64.5  81.6 9.08e-15 8.02e-15 1.01e-14
  8 13822  207.8  193.5  222.2 1.23e-14 1.14e-14 1.31e-14   4.6   2.6   7.2 1.12e-15 6.36e-16 1.75e-15  68.8  60.6  77.2 2.60e-15 2.29e-15 2.91e-15  85.6  76.4  94.9 2.66e-15 2.37e-15 2.95e-15  53.3  46.1  60.7 6.66e-15 5.75e-15 7.58e-15
  8 14383  183.7  170.3  197.3 1.42e-14 1.32e-14 1.53e-14   6.6   4.2   9.6 2.15e-15 1.36e-15 3.12e-15  57.8  50.3  65.5 2.89e-15 2.51e-15 3.27e-15  65.9  57.9  74.0 2.68e-15 2.35e-15 3.01e-15  60.0  52.2  67.8 9.74e-15 8.48e-15 1.10e-14
  8 14384  101.4   91.4  111.5 1.35e-14 1.22e-14 1.48e-14   4.8   2.9   7.4 2.71e-15 1.60e-15 4.15e-15  28.9  23.8  34.6 2.48e-15 2.04e-15 2.96e-15  36.7  31.0  43.1 2.56e-15 2.16e-15 3.01e-15  35.8  30.1  42.1 9.95e-15 8.35e-15 1.17e-14
  8 14419   70.7   62.4   79.2 1.42e-14 1.25e-14 1.59e-14   7.0   4.6  10.0 5.89e-15 3.88e-15 8.40e-15  18.9  14.8  23.6 2.44e-15 1.91e-15 3.04e-15  28.9  23.8  34.6 3.04e-15 2.50e-15 3.63e-15  22.9  18.4  28.0 9.62e-15 7.72e-15 1.17e-14
  8  2040    0.6    0.0    2.0 1.30e-16 0.00e+00 4.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.43e-16   0.7   0.0   2.1 3.64e-16 0.00e+00 1.09e-15
  9 11268    0.8    0.0    2.1 1.72e-16 4.53e-18 4.82e-16   0.9   0.1   2.3 6.65e-16 7.77e-17 1.76e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.58e-16   0.9   0.1   2.3 1.11e-16 1.72e-17 2.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.75e-16
  9 12095    7.4    4.8   10.5 8.93e-16 5.82e-16 1.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.75e-16   2.9   1.4   5.0 2.06e-16 9.87e-17 3.57e-16   1.0   0.2   2.4 6.29e-17 1.19e-17 1.58e-16   3.6   1.8   5.9 9.69e-16 4.94e-16 1.61e-15
  9 13817    2.9    1.1    5.2 1.54e-16 6.04e-17 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   1.8   0.6   3.6 6.19e-17 2.18e-17 1.24e-16   1.8   0.6   3.6 5.12e-17 1.80e-17 1.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16
  9 13819    4.8    2.8    7.3 6.03e-16 3.51e-16 9.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.20e-17   2.0   0.8   3.8 1.30e-16 5.19e-17 2.51e-16   2.9   1.4   5.0 7.78e-16 3.81e-16 1.34e-15
  9 13820    2.7    0.9    5.0 1.34e-16 4.75e-17 2.50e-16   0.4   0.0   1.9 7.94e-17 0.00e+00 3.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.64e-17   0.7   0.0   2.1 1.89e-17 0.00e+00 5.52e-17   2.2   0.7   4.3 2.33e-16 7.75e-17 4.52e-16
  9 13821    3.9    1.9    6.5 2.26e-16 1.11e-16 3.78e-16   0.4   0.0   1.9 9.28e-17 0.00e+00 4.61e-16   3.8   2.0   6.1 1.41e-16 7.55e-17 2.29e-16   0.7   0.0   2.1 2.06e-17 0.00e+00 6.36e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16
  9 13822    3.0    1.3    5.4 1.79e-16 7.54e-17 3.20e-16   1.1   0.0   2.7 2.58e-16 0.00e+00 6.54e-16   2.8   1.3   4.9 1.05e-16 4.87e-17 1.85e-16   0.8   0.0   2.2 2.40e-17 6.30e-19 6.74e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16
  9 14383    4.5    2.5    7.1 3.59e-16 2.01e-16 5.63e-16   1.6   0.4   3.4 5.19e-16 1.36e-16 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.82e-17   2.8   1.3   4.9 1.17e-16 5.50e-17 2.05e-16   1.9   0.7   3.7 3.14e-16 1.19e-16 6.12e-16
  9 14384    5.8    3.6    8.6 7.82e-16 4.86e-16 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.45e-16   0.9   0.1   2.3 7.93e-17 1.23e-17 2.04e-16   3.0   1.5   5.1 2.11e-16 1.05e-16 3.62e-16   1.9   0.7   3.7 5.37e-16 2.04e-16 1.05e-15
  9 14419    4.9    2.9    7.4 9.95e-16 5.86e-16 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.71e-16   1.0   0.2   2.5 1.32e-16 3.03e-17 3.23e-16   3.0   1.5   5.1 3.24e-16 1.63e-16 5.49e-16   0.9   0.1   2.3 3.66e-16 4.28e-17 9.71e-16
  9  2040    0.8    0.1    2.2 1.65e-16 1.22e-17 4.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.24e-16   1.0   0.2   2.4 1.17e-16 2.21e-17 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.01e-16
 10 11268    6.6    4.2    9.6 1.41e-15 9.02e-16 2.05e-15   0.9   0.1   2.3 6.73e-16 1.04e-16 1.73e-15   0.9   0.1   2.3 1.09e-16 1.27e-17 2.88e-16   6.0   3.8   8.8 6.99e-16 4.45e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.45e-16
 10 12095   12.1    8.7   16.0 1.38e-15 9.98e-16 1.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.54e-16   7.7   5.2  10.9 5.24e-16 3.50e-16 7.38e-16   3.8   2.1   6.2 2.38e-16 1.29e-16 3.85e-16   0.5   0.0   2.0 1.37e-16 0.00e+00 5.11e-16
 10 13817    3.3    1.3    5.8 1.86e-16 7.32e-17 3.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.66e-16   0.5   0.0   2.0 1.91e-17 0.00e+00 7.19e-17   2.8   1.3   4.9 8.29e-17 3.85e-17 1.46e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 2.15e-16
 10 13819    7.2    4.6   10.3 9.62e-16 6.18e-16 1.39e-15   0.5   0.0   2.0 2.67e-16 0.00e+00 1.09e-15   5.8   3.6   8.6 4.96e-16 3.10e-16 7.34e-16   1.8   0.6   3.6 1.25e-16 4.22e-17 2.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.27e-16
 10 13820   13.7   10.1   17.9 7.34e-16 5.41e-16 9.59e-16   0.3   0.0   1.9 7.55e-17 0.00e+00 4.21e-16   5.7   3.5   8.5 1.95e-16 1.20e-16 2.90e-16   5.5   3.3   8.3 1.56e-16 9.42e-17 2.35e-16   2.5   1.0   4.6 2.83e-16 1.13e-16 5.22e-16
 10 13821   18.7   14.5   23.5 1.10e-15 8.55e-16 1.39e-15   3.4   1.6   5.8 8.31e-16 4.04e-16 1.41e-15   5.8   3.6   8.6 2.16e-16 1.34e-16 3.21e-16   4.8   2.8   7.4 1.50e-16 8.77e-17 2.30e-16   8.1   5.4  11.4 1.02e-15 6.72e-16 1.44e-15
 10 13822    3.3    1.4    5.9 2.21e-16 9.03e-17 3.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.13e-16   0.7   0.0   2.1 3.04e-17 0.00e+00 8.87e-17   1.4   0.3   3.2 5.05e-17 1.05e-17 1.12e-16   1.2   0.1   2.8 1.64e-16 8.13e-18 3.98e-16
 10 14383   14.0   10.4   18.2 1.11e-15 8.26e-16 1.45e-15   2.6   1.1   4.7 8.66e-16 3.78e-16 1.56e-15   8.7   5.9  12.0 4.44e-16 3.04e-16 6.14e-16   3.8   2.0   6.1 1.59e-16 8.51e-17 2.58e-16   1.5   0.4   3.3 2.56e-16 6.39e-17 5.52e-16
 10 14384    7.7    5.1   10.8 1.05e-15 7.00e-16 1.48e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.44e-16   1.9   0.7   3.7 1.67e-16 6.46e-17 3.27e-16   2.9   1.4   5.0 2.10e-16 1.02e-16 3.61e-16   2.9   1.4   5.0 8.15e-16 3.90e-16 1.41e-15
 10 14419    4.5    2.5    7.1 9.25e-16 5.17e-16 1.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.70e-16   2.8   1.3   4.9 3.72e-16 1.77e-16 6.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   1.8   0.6   3.6 7.81e-16 2.74e-16 1.56e-15
 10  2040    1.7    0.6    3.5 3.51e-16 1.13e-16 7.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   0.8   0.1   2.2 8.51e-17 6.32e-18 2.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   1.0   0.2   2.4 5.08e-16 9.60e-17 1.28e-15
 11 11268    8.6    5.8   11.9 1.82e-15 1.24e-15 2.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.44e-16   1.8   0.7   3.6 2.32e-16 8.39e-17 4.59e-16   3.9   2.1   6.2 4.52e-16 2.48e-16 7.24e-16   2.8   1.4   4.9 1.36e-15 6.46e-16 2.36e-15
 11 12095   24.2   19.5   29.5 2.75e-15 2.22e-15 3.36e-15   1.4   0.2   3.1 5.44e-16 9.06e-17 1.23e-15   7.8   5.3  11.0 5.30e-16 3.56e-16 7.42e-16   8.8   6.1  12.2 5.50e-16 3.79e-16 7.55e-16   7.5   5.0  10.7 1.93e-15 1.27e-15 2.73e-15
 11 13817   47.6   40.8   54.9 2.67e-15 2.29e-15 3.08e-15   0.5   0.0   2.0 1.09e-16 0.00e+00 4.50e-16  17.3  13.3  21.9 6.16e-16 4.74e-16 7.78e-16  12.5   9.2  16.5 3.70e-16 2.72e-16 4.86e-16  17.7  13.6  22.4 2.12e-15 1.63e-15 2.68e-15
 11 13819    7.8    5.1   11.1 1.03e-15 6.70e-16 1.47e-15   0.4   0.0   1.9 2.31e-16 0.00e+00 1.05e-15   3.8   2.0   6.1 3.18e-16 1.71e-16 5.16e-16   1.5   0.3   3.2 1.03e-16 2.28e-17 2.25e-16   2.5   1.0   4.6 7.14e-16 2.95e-16 1.31e-15
 11 13820   44.8   38.2   52.0 2.38e-15 2.03e-15 2.76e-15   2.2   0.7   4.3 4.83e-16 1.64e-16 9.36e-16  11.3   8.1  15.1 3.81e-16 2.73e-16 5.08e-16  17.5  13.5  22.1 4.90e-16 3.78e-16 6.17e-16  16.0  12.1  20.4 1.80e-15 1.37e-15 2.31e-15
 11 13821   22.2   17.5   27.3 1.44e-15 1.14e-15 1.78e-15   0.4   0.0   1.9 9.97e-17 0.00e+00 5.13e-16   8.6   5.8  11.9 3.53e-16 2.40e-16 4.90e-16   5.6   3.4   8.4 1.91e-16 1.16e-16 2.86e-16   8.1   5.3  11.4 1.11e-15 7.37e-16 1.58e-15
 11 13822   22.4   17.7   27.7 1.40e-15 1.11e-15 1.74e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.93e-16   8.5   5.8  11.8 3.38e-16 2.29e-16 4.69e-16   9.1   6.2  12.6 3.00e-16 2.04e-16 4.15e-16   4.8   2.6   7.6 6.41e-16 3.46e-16 1.02e-15
 11 14383   35.5   29.7   41.9 2.84e-15 2.38e-15 3.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16  10.4   7.4  14.0 5.35e-16 3.79e-16 7.21e-16  17.8  13.8  22.4 7.52e-16 5.85e-16 9.45e-16   7.3   4.8  10.5 1.22e-15 7.93e-16 1.75e-15
 11 14384   10.4    7.3   14.0 1.42e-15 1.01e-15 1.92e-15   0.7   0.0   2.1 4.20e-16 0.00e+00 1.19e-15   3.0   1.5   5.1 2.64e-16 1.33e-16 4.48e-16   2.7   1.2   4.8 1.98e-16 9.04e-17 3.50e-16   4.6   2.6   7.2 1.32e-15 7.53e-16 2.05e-15
 11 14419    4.5    2.5    7.1 9.24e-16 5.13e-16 1.46e-15   0.9   0.2   2.4 8.09e-16 1.54e-16 2.04e-15   3.8   2.0   6.1 5.03e-16 2.71e-16 8.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   0.8   0.1   2.3 3.62e-16 3.88e-17 9.69e-16
 11  2040    7.5    5.0   10.7 1.54e-15 1.02e-15 2.19e-15   0.8   0.0   2.2 2.60e-16 1.32e-17 7.16e-16   2.8   1.3   4.9 2.94e-16 1.37e-16 5.15e-16   3.9   2.2   6.3 4.88e-16 2.72e-16 7.79e-16   0.8   0.0   2.2 4.23e-16 2.15e-17 1.17e-15
 12 11268   61.7   53.9   69.6 1.38e-14 1.21e-14 1.56e-14   2.9   1.4   5.0 2.25e-15 1.09e-15 3.88e-15  19.0  14.9  23.6 2.52e-15 1.98e-15 3.14e-15  18.0  14.0  22.5 2.20e-15 1.71e-15 2.76e-15  24.8  20.1  30.1 1.25e-14 1.02e-14 1.52e-14
 12 12095  120.1  109.2  131.1 1.44e-14 1.31e-14 1.58e-14   2.6   1.1   4.7 1.07e-15 4.50e-16 1.95e-15  40.7  34.6  47.4 2.91e-15 2.47e-15 3.39e-15  40.8  34.7  47.5 2.68e-15 2.28e-15 3.13e-15  38.6  32.6  45.1 1.04e-14 8.83e-15 1.22e-14
 12 13817  271.1  254.7  287.6 1.51e-14 1.42e-14 1.60e-14   5.5   3.3   8.3 1.26e-15 7.55e-16 1.89e-15  93.2  83.6 102.9 3.29e-15 2.95e-15 3.64e-15  73.7  65.1  82.3 2.16e-15 1.91e-15 2.41e-15 104.3  94.1 114.5 1.23e-14 1.11e-14 1.36e-14
 12 13819  112.5  102.0  123.1 1.49e-14 1.35e-14 1.63e-14   2.4   0.9   4.5 1.30e-15 5.00e-16 2.43e-15  39.8  33.7  46.4 3.34e-15 2.83e-15 3.90e-15  36.0  30.2  42.2 2.50e-15 2.11e-15 2.94e-15  36.8  31.0  43.2 1.03e-14 8.69e-15 1.21e-14
 12 13820  269.4  253.1  285.9 1.41e-14 1.33e-14 1.50e-14  11.3   8.0  15.0 2.42e-15 1.73e-15 3.23e-15  81.6  72.6  90.6 2.72e-15 2.42e-15 3.02e-15  87.7  78.4  97.1 2.42e-15 2.16e-15 2.68e-15 100.2  90.2 110.2 1.11e-14 1.00e-14 1.22e-14
 12 13821  216.1  201.5  230.9 1.32e-14 1.23e-14 1.41e-14   9.1   6.1  12.6 2.28e-15 1.55e-15 3.16e-15  57.4  49.8  65.0 2.23e-15 1.94e-15 2.53e-15  79.6  70.7  88.5 2.57e-15 2.28e-15 2.85e-15  79.2  70.4  88.2 1.03e-14 9.12e-15 1.14e-14
 12 13822  243.2  227.7  258.9 1.49e-14 1.39e-14 1.58e-14   9.2   6.2  12.6 2.30e-15 1.57e-15 3.17e-15  83.5  74.4  92.7 3.24e-15 2.89e-15 3.60e-15  76.7  68.0  85.5 2.47e-15 2.19e-15 2.75e-15  83.0  73.9  92.2 1.08e-14 9.62e-15 1.20e-14
 12 14383  158.8  146.2  171.4 1.26e-14 1.16e-14 1.36e-14   4.7   2.7   7.2 1.53e-15 8.75e-16 2.37e-15  33.7  28.2  39.8 1.72e-15 1.44e-15 2.03e-15  58.7  51.0  66.3 2.46e-15 2.14e-15 2.78e-15  66.4  58.3  74.6 1.10e-14 9.67e-15 1.24e-14
 12 14384   98.4   88.5  108.3 1.34e-14 1.21e-14 1.48e-14   1.9   0.7   3.7 1.07e-15 4.07e-16 2.09e-15  23.8  19.2  29.0 2.08e-15 1.68e-15 2.54e-15  40.8  34.6  47.5 2.93e-15 2.49e-15 3.42e-15  33.8  28.3  39.9 9.62e-15 8.05e-15 1.14e-14
 12 14419   49.5   42.7   56.8 1.02e-14 8.76e-15 1.17e-14   3.9   2.1   6.2 3.31e-15 1.82e-15 5.30e-15  10.8   7.8  14.4 1.42e-15 1.02e-15 1.90e-15  25.9  21.1  31.3 2.81e-15 2.29e-15 3.40e-15  12.8   9.4  16.7 5.47e-15 4.04e-15 7.15e-15
 12  2040   85.7   76.5   94.9 1.74e-14 1.55e-14 1.92e-14   5.0   3.0   7.6 1.63e-15 9.82e-16 2.46e-15  24.9  20.2  30.2 2.59e-15 2.10e-15 3.15e-15  23.0  18.4  28.0 2.81e-15 2.25e-15 3.43e-15  37.9  32.0  44.3 1.99e-14 1.68e-14 2.33e-14
 13 11268    0.8    0.0    2.1 1.58e-16 2.11e-18 4.45e-16   0.9   0.1   2.3 6.58e-16 1.03e-16 1.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   1.0   0.2   2.5 1.14e-16 2.63e-17 2.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.38e-16
 13 12095    0.2    0.0    1.8 1.76e-17 0.00e+00 2.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   0.9   0.1   2.3 5.68e-17 6.03e-18 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.00e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16
 13 13817    7.3    4.6   10.7 3.90e-16 2.44e-16 5.68e-16   0.5   0.0   2.0 1.01e-16 0.00e+00 4.29e-16   1.6   0.4   3.4 5.42e-17 1.49e-17 1.14e-16   3.7   1.9   6.0 1.03e-16 5.34e-17 1.69e-16   2.1   0.6   4.1 2.35e-16 6.94e-17 4.68e-16
 13 13819    5.6    3.4    8.4 7.06e-16 4.30e-16 1.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.92e-16   2.8   1.3   4.9 2.20e-16 1.01e-16 3.88e-16   2.9   1.4   5.0 1.92e-16 9.31e-17 3.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-16
 13 13820    4.4    2.2    7.2 2.20e-16 1.11e-16 3.60e-16   0.3   0.0   1.9 5.26e-17 0.00e+00 3.84e-16   1.2   0.1   2.9 3.81e-17 3.16e-18 9.08e-17   1.8   0.6   3.5 4.60e-17 1.53e-17 9.31e-17   1.5   0.3   3.2 1.54e-16 3.33e-17 3.40e-16
 13 13821    2.3    0.6    4.6 1.35e-16 3.65e-17 2.66e-16   0.8   0.1   2.2 1.93e-16 1.21e-17 5.29e-16   2.5   1.0   4.6 9.24e-17 3.79e-17 1.70e-16   0.7   0.0   2.1 2.15e-17 0.00e+00 6.39e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16
 13 13822    8.0    5.3   11.3 4.69e-16 3.08e-16 6.64e-16   0.4   0.0   1.9 9.87e-17 0.00e+00 4.65e-16   3.8   2.0   6.1 1.41e-16 7.58e-17 2.28e-16   3.9   2.1   6.2 1.19e-16 6.48e-17 1.91e-16   0.4   0.0   1.9 4.49e-17 0.00e+00 2.38e-16
 13 14383    1.7    0.3    3.6 1.29e-16 2.03e-17 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   1.6   0.4   3.4 7.97e-17 2.19e-17 1.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   0.5   0.0   2.0 8.27e-17 0.00e+00 3.22e-16
 13 14384    3.1    1.4    5.5 4.14e-16 1.82e-16 7.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.32e-16   1.9   0.7   3.7 1.58e-16 5.80e-17 3.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.95e-17   1.4   0.3   3.1 3.96e-16 7.62e-17 8.86e-16
 13 14419    2.7    1.2    4.8 5.32e-16 2.33e-16 9.54e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.89e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.52e-16   2.0   0.8   3.8 2.05e-16 8.17e-17 3.95e-16   0.7   0.0   2.1 2.98e-16 0.00e+00 8.83e-16
 13  2040    1.8    0.6    3.6 3.57e-16 1.19e-16 7.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   2.0   0.8   3.8 2.04e-16 8.15e-17 3.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.04e-16
 14 11268    3.4    1.7    5.8 7.31e-16 3.58e-16 1.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.49e-16   1.0   0.2   2.5 1.27e-16 2.92e-17 3.12e-16   1.9   0.7   3.7 2.15e-16 8.03e-17 4.24e-16   0.6   0.0   2.0 2.97e-16 0.00e+00 9.67e-16
 14 12095    6.3    3.9    9.3 7.17e-16 4.44e-16 1.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.56e-16   2.8   1.3   4.9 1.92e-16 8.99e-17 3.35e-16   0.8   0.1   2.2 5.04e-17 3.73e-18 1.38e-16   2.7   1.2   4.8 6.79e-16 3.00e-16 1.21e-15
 14 13817    8.1    5.4   11.5 4.40e-16 2.92e-16 6.20e-16   0.4   0.0   1.9 8.65e-17 0.00e+00 4.31e-16   1.9   0.7   3.7 6.42e-17 2.35e-17 1.26e-16   0.7   0.0   2.1 2.03e-17 0.00e+00 5.94e-17   5.6   3.4   8.4 6.36e-16 3.87e-16 9.55e-16
 14 13819    6.1    3.7    9.1 7.85e-16 4.78e-16 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.00e-16   2.6   1.1   4.7 2.14e-16 9.20e-17 3.85e-16   1.0   0.2   2.5 6.71e-17 1.54e-17 1.64e-16   2.5   1.0   4.6 6.83e-16 2.82e-16 1.25e-15
 14 13820    4.6    2.4    7.4 2.34e-16 1.23e-16 3.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.39e-16   1.9   0.7   3.7 6.15e-17 2.33e-17 1.20e-16   1.7   0.5   3.5 4.43e-17 1.32e-17 9.16e-17   1.1   0.0   2.7 1.12e-16 0.00e+00 2.86e-16
 14 13821    3.5    1.5    6.1 2.05e-16 8.88e-17 3.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.79e-16   0.7   0.0   2.1 2.69e-17 0.00e+00 7.88e-17   2.9   1.4   5.0 8.83e-17 4.23e-17 1.53e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 2.19e-16
 14 13822   10.1    7.0   13.7 5.97e-16 4.17e-16 8.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.82e-16   6.9   4.5   9.9 2.62e-16 1.72e-16 3.76e-16   0.8   0.0   2.1 2.38e-17 6.27e-19 6.68e-17   2.4   0.9   4.5 3.00e-16 1.14e-16 5.62e-16
 14 14383   16.1   12.3   20.6 1.25e-15 9.53e-16 1.60e-15   0.7   0.0   2.1 2.38e-16 0.00e+00 6.95e-16   6.9   4.5   9.8 3.43e-16 2.24e-16 4.93e-16   5.8   3.6   8.6 2.35e-16 1.47e-16 3.49e-16   3.5   1.7   5.8 5.63e-16 2.79e-16 9.45e-16
 14 14384   13.7   10.2   17.7 1.81e-15 1.35e-15 2.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.51e-16   4.0   2.2   6.3 3.39e-16 1.89e-16 5.41e-16   6.9   4.5   9.9 4.79e-16 3.14e-16 6.87e-16   2.8   1.3   4.9 7.77e-16 3.65e-16 1.36e-15
 14 14419    6.6    4.2    9.6 1.32e-15 8.39e-16 1.92e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.02e-15   2.0   0.8   3.8 2.53e-16 1.01e-16 4.87e-16   1.9   0.7   3.7 1.95e-16 7.12e-17 3.83e-16   2.8   1.3   4.9 1.16e-15 5.38e-16 2.04e-15
 14  2040    5.8    3.6    8.6 1.21e-15 7.53e-16 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.88e-16   3.0   1.5   5.1 3.16e-16 1.58e-16 5.42e-16   1.0   0.2   2.5 1.25e-16 2.87e-17 3.05e-16   1.9   0.7   3.7 9.99e-16 3.66e-16 1.97e-15
 15 11268    1.3    0.2    3.0 2.88e-16 3.81e-17 6.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.75e-16   0.8   0.0   2.1 1.01e-16 2.67e-18 2.84e-16   0.9   0.1   2.3 1.04e-16 1.22e-17 2.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-16
 15 12095    0.7    0.0    2.5 8.05e-17 0.00e+00 2.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.74e-16   1.7   0.6   3.5 1.21e-16 3.90e-17 2.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.39e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.04e-16
 15 13817    5.1    2.7    8.1 2.83e-16 1.50e-16 4.50e-16   0.2   0.0   1.9 5.67e-17 0.00e+00 4.26e-16   3.2   1.4   5.5 1.12e-16 4.99e-17 1.95e-16   1.6   0.4   3.4 4.63e-17 1.21e-17 9.85e-17   0.3   0.0   1.9 4.06e-17 0.00e+00 2.25e-16
 15 13819    1.4    0.2    3.1 1.80e-16 3.16e-17 4.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.08e-16   0.8   0.0   2.1 6.33e-17 1.67e-18 1.78e-16   0.9   0.1   2.3 5.88e-17 6.89e-18 1.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.16e-16
 15 13820    0.0    0.0    1.6 0.00e+00 0.00e+00 8.26e-17   0.5   0.0   2.0 1.02e-16 0.00e+00 4.18e-16   0.2   0.0   1.9 7.87e-18 0.00e+00 6.14e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.10e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.26e-16
 15 13821    4.2    2.0    7.0 2.57e-16 1.24e-16 4.25e-16   2.6   1.1   4.7 6.55e-16 2.82e-16 1.18e-15   1.3   0.2   3.0 4.94e-17 6.03e-18 1.15e-16   1.5   0.4   3.3 4.85e-17 1.18e-17 1.05e-16   1.4   0.3   3.2 1.84e-16 3.67e-17 4.09e-16
 15 13822   10.6    7.3   14.6 6.48e-16 4.45e-16 8.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.85e-16   3.4   1.7   5.8 1.33e-16 6.54e-17 2.25e-16   5.2   2.9   7.9 1.66e-16 9.48e-17 2.55e-16   2.1   0.6   4.1 2.68e-16 7.93e-17 5.35e-16
 15 14383    4.9    2.7    7.7 3.87e-16 2.14e-16 6.08e-16   0.6   0.0   2.0 1.87e-16 0.00e+00 6.60e-16   1.6   0.5   3.4 8.21e-17 2.31e-17 1.72e-16   2.8   1.3   4.9 1.15e-16 5.26e-17 2.02e-16   0.5   0.0   2.0 8.65e-17 0.00e+00 3.28e-16
 15 14384    8.5    5.7   11.8 1.15e-15 7.75e-16 1.60e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.42e-16   1.9   0.7   3.7 1.61e-16 5.91e-17 3.18e-16   5.8   3.6   8.6 4.13e-16 2.58e-16 6.12e-16   0.8   0.1   2.2 2.28e-16 1.70e-17 6.24e-16
 15 14419    2.7    1.2    4.8 5.44e-16 2.41e-16 9.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.71e-16   0.9   0.1   2.3 1.12e-16 1.32e-17 2.99e-16   2.0   0.8   3.8 2.15e-16 8.80e-17 4.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.87e-16
 15  2040    2.8    1.3    4.9 5.60e-16 2.60e-16 9.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   1.9   0.7   3.7 1.99e-16 7.52e-17 3.86e-16   1.0   0.2   2.5 1.22e-16 2.81e-17 3.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.02e-16
 16 11268    2.1    0.4    4.3 4.59e-16 9.28e-17 9.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.48e-16   0.8   0.0   2.5 9.97e-17 0.00e+00 3.24e-16   1.7   0.5   3.4 1.98e-16 5.55e-17 4.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.56e-16
 16 12095    8.6    5.4   12.4 1.01e-15 6.27e-16 1.45e-15   2.4   0.9   4.5 9.69e-16 3.69e-16 1.80e-15   5.4   2.9   8.4 3.71e-16 2.03e-16 5.79e-16   2.9   1.2   5.3 1.86e-16 7.31e-17 3.33e-16   0.3   0.0   1.9 9.03e-17 0.00e+00 4.96e-16
 16 13817   15.3   10.8   20.3 8.39e-16 5.92e-16 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.55e-16   8.2   4.9  12.0 2.87e-16 1.73e-16 4.20e-16   4.6   2.4   7.4 1.34e-16 6.94e-17 2.15e-16   2.7   1.0   5.0 3.14e-16 1.11e-16 5.81e-16
 16 13819    5.6    2.8    8.9 7.25e-16 3.63e-16 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.03e-16   5.8   3.4   8.8 4.78e-16 2.78e-16 7.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.78e-17   1.1   0.0   2.7 3.03e-16 0.00e+00 7.40e-16
 16 13820    7.8    4.1   12.0 3.99e-16 2.11e-16 6.16e-16   0.0   0.0   1.8 5.40e-18 0.00e+00 3.74e-16   3.5   1.2   6.4 1.15e-16 3.80e-17 2.09e-16   3.3   1.3   5.8 8.90e-17 3.49e-17 1.57e-16   1.0   0.0   2.9 1.05e-16 0.00e+00 3.18e-16
 16 13821    3.8    0.9    7.1 2.26e-16 5.49e-17 4.23e-16   1.5   0.3   3.2 3.70e-16 8.03e-17 7.92e-16   0.9   0.0   3.4 3.28e-17 0.00e+00 1.29e-16   3.1   1.2   5.7 9.86e-17 3.64e-17 1.79e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.17e-16
 16 13822   10.1    6.5   14.4 6.11e-16 3.90e-16 8.66e-16   0.2   0.0   1.8 4.62e-17 0.00e+00 4.51e-16   5.6   3.0   8.8 2.17e-16 1.17e-16 3.39e-16   0.5   0.0   2.3 1.45e-17 0.00e+00 7.45e-17   4.1   2.1   6.7 5.23e-16 2.66e-16 8.51e-16
 16 14383   10.7    6.9   15.0 8.48e-16 5.47e-16 1.19e-15   0.3   0.0   1.9 8.67e-17 0.00e+00 6.10e-16   5.8   3.0   9.2 2.95e-16 1.54e-16 4.65e-16   2.1   0.6   4.1 8.74e-17 2.55e-17 1.72e-16   2.8   1.0   5.1 4.66e-16 1.70e-16 8.54e-16
 16 14384    7.8    4.7   11.5 1.06e-15 6.44e-16 1.56e-15   0.7   0.0   2.1 3.78e-16 0.00e+00 1.16e-15   6.3   3.7   9.4 5.47e-16 3.20e-16 8.22e-16   0.2   0.0   1.8 1.31e-17 0.00e+00 1.31e-16   1.3   0.2   3.0 3.88e-16 5.36e-17 8.71e-16
 16 14419    0.8    0.0    2.8 1.63e-16 0.00e+00 5.81e-16   0.7   0.0   2.1 5.69e-16 0.00e+00 1.74e-15   0.7   0.0   2.5 9.07e-17 0.00e+00 3.23e-16   0.5   0.0   2.0 5.48e-17 0.00e+00 2.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.95e-16
 16  2040    2.4    0.5    4.8 5.04e-16 1.14e-16 1.00e-15   0.8   0.0   2.1 2.52e-16 0.00e+00 7.01e-16   0.2   0.0   2.3 2.45e-17 0.00e+00 2.40e-16   0.5   0.0   2.0 6.49e-17 0.00e+00 2.48e-16   1.7   0.5   3.4 9.13e-16 2.63e-16 1.87e-15
 17 11268    9.3    6.4   12.8 1.96e-15 1.34e-15 2.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.42e-16   5.8   3.6   8.6 7.29e-16 4.53e-16 1.08e-15   2.8   1.3   4.9 3.24e-16 1.52e-16 5.67e-16   0.7   0.0   2.1 3.14e-16 0.00e+00 9.80e-16
 17 12095   19.3   15.1   24.1 2.19e-15 1.71e-15 2.73e-15   1.4   0.2   3.1 5.44e-16 9.60e-17 1.23e-15   8.8   6.1  12.1 5.93e-16 4.08e-16 8.17e-16   4.0   2.2   6.3 2.48e-16 1.39e-16 3.92e-16   6.5   4.1   9.5 1.66e-15 1.05e-15 2.42e-15
 17 13817   28.8   23.5   34.6 1.63e-15 1.33e-15 1.96e-15   2.4   0.9   4.5 5.62e-16 2.18e-16 1.05e-15  14.4  10.8  18.6 5.16e-16 3.87e-16 6.67e-16   7.4   4.8  10.6 2.21e-16 1.44e-16 3.15e-16   7.0   4.4  10.2 8.42e-16 5.33e-16 1.22e-15
 17 13819   15.3   11.5   19.6 2.07e-15 1.57e-15 2.66e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.40e-16   6.9   4.5   9.9 5.95e-16 3.88e-16 8.52e-16   4.8   2.8   7.3 3.40e-16 1.98e-16 5.25e-16   3.6   1.9   6.0 1.04e-15 5.39e-16 1.73e-15
 17 13820   25.6   20.7   31.1 1.33e-15 1.07e-15 1.61e-15   4.4   2.4   7.0 9.52e-16 5.22e-16 1.51e-15  10.3   7.3  14.0 3.41e-16 2.40e-16 4.61e-16  11.9   8.7  15.6 3.24e-16 2.37e-16 4.27e-16   3.4   1.7   5.8 3.77e-16 1.84e-16 6.38e-16
 17 13821   20.4   16.0   25.4 1.19e-15 9.29e-16 1.47e-15   0.7   0.0   2.1 1.59e-16 0.00e+00 4.97e-16   7.5   5.0  10.7 2.78e-16 1.83e-16 3.95e-16   9.5   6.6  13.0 2.91e-16 2.02e-16 3.98e-16   3.4   1.6   5.7 4.15e-16 1.98e-16 7.06e-16
 17 13822   34.5   28.8   40.8 2.25e-15 1.88e-15 2.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16  17.4  13.5  22.0 7.23e-16 5.58e-16 9.12e-16   9.7   6.8  13.2 3.33e-16 2.33e-16 4.54e-16   7.4   4.8  10.5 1.03e-15 6.71e-16 1.47e-15
 17 14383   24.4   19.6   29.8 1.92e-15 1.54e-15 2.34e-15   0.7   0.0   2.1 2.31e-16 0.00e+00 6.84e-16  14.6  11.0  18.8 7.33e-16 5.52e-16 9.44e-16   5.6   3.4   8.4 2.31e-16 1.40e-16 3.46e-16   4.3   2.3   6.9 7.02e-16 3.76e-16 1.13e-15
 17 14384   14.3   10.7   18.5 1.93e-15 1.44e-15 2.49e-15   0.7   0.0   2.1 3.70e-16 0.00e+00 1.15e-15   5.7   3.5   8.4 4.89e-16 2.99e-16 7.28e-16   6.9   4.5   9.8 4.84e-16 3.16e-16 6.96e-16   1.8   0.6   3.6 5.09e-16 1.80e-16 1.02e-15
 17 14419    4.5    2.5    7.1 9.05e-16 5.04e-16 1.43e-15   1.0   0.2   2.4 8.03e-16 1.52e-16 2.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   4.8   2.8   7.4 5.12e-16 3.00e-16 7.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.85e-16
 17  2040   13.8   10.3   17.9 2.80e-15 2.09e-15 3.61e-15   0.9   0.1   2.3 2.78e-16 3.26e-17 7.40e-16   5.0   3.0   7.5 5.15e-16 3.09e-16 7.84e-16   6.0   3.7   8.7 7.26e-16 4.57e-16 1.06e-15   2.9   1.4   5.0 1.53e-15 7.50e-16 2.64e-15
 18 11268    0.4    0.0    1.9 8.70e-17 0.00e+00 4.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.36e-16   0.7   0.0   2.1 9.22e-17 0.00e+00 2.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.04e-16
 18 12095    2.0    0.6    4.1 2.52e-16 7.14e-17 5.04e-16   0.5   0.0   2.0 2.23e-16 0.00e+00 8.59e-16   1.7   0.5   3.5 1.22e-16 3.66e-17 2.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.71e-17   0.6   0.0   2.0 1.57e-16 0.00e+00 5.61e-16
 18 13817   10.0    6.8   13.8 5.59e-16 3.80e-16 7.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.61e-16   2.1   0.7   4.2 7.60e-17 2.42e-17 1.49e-16   3.4   1.6   5.7 9.95e-17 4.79e-17 1.69e-16   4.5   2.5   7.1 5.38e-16 3.01e-16 8.45e-16
 18 13819    3.2    1.5    5.6 4.29e-16 1.97e-16 7.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.58e-17   2.8   1.3   4.9 1.96e-16 9.19e-17 3.42e-16   0.6   0.0   2.0 1.74e-16 0.00e+00 5.74e-16
 18 13820    7.2    4.4   10.5 3.79e-16 2.33e-16 5.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.47e-16   2.0   0.5   4.0 6.69e-17 1.81e-17 1.35e-16   2.7   1.2   4.8 7.39e-17 3.27e-17 1.32e-16   2.6   1.1   4.7 2.93e-16 1.26e-16 5.29e-16
 18 13821    4.9    2.5    7.9 3.05e-16 1.56e-16 4.91e-16   0.8   0.0   2.1 1.95e-16 5.16e-18 5.50e-16   1.2   0.1   2.9 4.70e-17 3.38e-18 1.13e-16   1.4   0.3   3.2 4.68e-17 9.33e-18 1.04e-16   2.3   0.8   4.4 3.03e-16 1.09e-16 5.80e-16
 18 13822    8.7    5.7   12.2 5.34e-16 3.54e-16 7.49e-16   0.4   0.0   1.9 1.08e-16 0.00e+00 4.90e-16   3.6   1.9   6.0 1.41e-16 7.29e-17 2.34e-16   3.7   1.9   6.0 1.19e-16 6.18e-17 1.95e-16   1.4   0.2   3.1 1.81e-16 3.18e-17 4.08e-16
 18 14383    6.2    3.6    9.4 4.88e-16 2.86e-16 7.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.74e-16   2.1   0.7   4.2 1.08e-16 3.35e-17 2.12e-16   3.7   2.0   6.1 1.53e-16 8.11e-17 2.51e-16   0.4   0.0   1.9 6.08e-17 0.00e+00 3.16e-16
 18 14384    1.4    0.2    3.1 1.85e-16 3.08e-17 4.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.90e-17   0.9   0.1   2.3 6.06e-17 7.12e-18 1.62e-16   0.8   0.1   2.2 2.28e-16 1.42e-17 6.23e-16
 18 14419    1.4    0.3    3.1 2.88e-16 5.51e-17 6.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   1.0   0.2   2.4 1.02e-16 1.92e-17 2.56e-16   0.7   0.0   2.1 3.02e-16 0.00e+00 8.94e-16
 18  2040    1.5    0.3    3.2 2.98e-16 6.38e-17 6.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.8   0.1   2.2 8.41e-17 5.25e-18 2.30e-16   0.9   0.1   2.3 1.11e-16 1.72e-17 2.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.05e-16
 19 11268    3.1    1.4    5.5 6.91e-16 3.06e-16 1.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   2.8   1.3   4.9 3.37e-16 1.57e-16 5.90e-16   0.7   0.0   2.1 3.43e-16 0.00e+00 1.03e-15
 19 12095    6.5    3.9    9.6 7.66e-16 4.61e-16 1.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.06e-17   0.6   0.0   2.0 3.82e-17 0.00e+00 1.31e-16   6.5   4.1   9.5 1.74e-15 1.10e-15 2.53e-15
 19 13817   17.9   13.6   22.6 9.68e-16 7.38e-16 1.23e-15   0.4   0.0   1.9 8.61e-17 0.00e+00 4.22e-16   6.9   4.3  10.0 2.37e-16 1.48e-16 3.46e-16   4.8   2.8   7.4 1.37e-16 8.05e-17 2.11e-16   6.2   3.8   9.2 7.18e-16 4.43e-16 1.06e-15
 19 13819    6.8    4.2    9.9 9.07e-16 5.62e-16 1.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.70e-17   1.7   0.5   3.5 1.19e-16 3.70e-17 2.46e-16   5.6   3.5   8.4 1.61e-15 9.85e-16 2.40e-15
 19 13820   24.3   19.4   29.8 1.28e-15 1.02e-15 1.56e-15   1.5   0.3   3.2 3.18e-16 7.30e-17 6.93e-16   2.8   1.0   5.1 9.24e-17 3.49e-17 1.71e-16   9.4   6.5  12.9 2.59e-16 1.79e-16 3.55e-16  12.2   8.8  16.1 1.36e-15 9.84e-16 1.79e-15
 19 13821   13.5    9.8   17.8 8.25e-16 5.96e-16 1.09e-15   0.3   0.0   1.9 8.41e-17 0.00e+00 4.75e-16   1.5   0.1   3.4 5.91e-17 5.45e-18 1.32e-16   5.5   3.3   8.3 1.77e-16 1.06e-16 2.66e-16   6.5   4.1   9.5 8.42e-16 5.30e-16 1.23e-15
 19 13822   18.3   14.0   23.2 1.19e-15 9.10e-16 1.51e-15   1.3   0.2   3.1 3.54e-16 5.27e-17 8.05e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 7.23e-17   7.3   4.7  10.4 2.49e-16 1.61e-16 3.56e-16  11.2   8.0  15.0 1.54e-15 1.10e-15 2.06e-15
 19 14383   20.2   15.6   25.3 1.56e-15 1.21e-15 1.95e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.64e-16   1.4   0.1   3.2 6.95e-17 2.60e-18 1.61e-16   5.7   3.6   8.5 2.33e-16 1.44e-16 3.47e-16  13.1   9.6  17.1 2.13e-15 1.56e-15 2.79e-15
 19 14384    8.3    5.5   11.6 1.10e-15 7.33e-16 1.54e-15   0.8   0.1   2.3 4.63e-16 4.95e-17 1.24e-15   1.6   0.5   3.4 1.39e-16 3.98e-17 2.91e-16   0.8   0.0   2.2 5.53e-17 2.80e-18 1.52e-16   5.8   3.7   8.6 1.63e-15 1.02e-15 2.41e-15
 19 14419    4.5    2.5    7.1 8.95e-16 4.96e-16 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.40e-16   0.6   0.0   2.0 7.52e-17 0.00e+00 2.58e-16   1.9   0.7   3.7 1.99e-16 7.57e-17 3.89e-16   2.0   0.8   3.8 8.41e-16 3.45e-16 1.60e-15
 19  2040    7.2    4.7   10.4 1.46e-15 9.39e-16 2.10e-15   0.8   0.0   2.2 2.56e-16 1.30e-17 7.05e-16   1.5   0.4   3.3 1.59e-16 3.83e-17 3.41e-16   0.8   0.1   2.3 1.03e-16 1.10e-17 2.75e-16   4.9   2.9   7.5 2.58e-15 1.53e-15 3.94e-15
 20 11268    3.5    1.8    5.9 7.85e-16 3.96e-16 1.31e-15   2.8   1.3   4.9 2.16e-15 1.01e-15 3.78e-15   1.8   0.6   3.6 2.37e-16 8.23e-17 4.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   1.8   0.7   3.6 9.18e-16 3.31e-16 1.81e-15
 20 12095    4.8    2.6    7.6 5.72e-16 3.10e-16 9.04e-16   0.9   0.1   2.3 3.69e-16 5.36e-17 9.56e-16   1.6   0.5   3.4 1.16e-16 3.32e-17 2.42e-16   2.7   1.2   4.8 1.78e-16 8.12e-17 3.15e-16   0.4   0.0   1.9 1.15e-16 0.00e+00 5.15e-16
 20 13817    5.3    2.9    8.3 2.96e-16 1.62e-16 4.64e-16   3.4   1.6   5.7 7.79e-16 3.74e-16 1.32e-15   4.3   2.3   6.9 1.53e-16 8.17e-17 2.45e-16   0.5   0.0   2.0 1.60e-17 0.00e+00 5.91e-17   0.4   0.0   1.9 5.21e-17 0.00e+00 2.32e-16
 20 13819    5.9    3.5    8.9 7.77e-16 4.63e-16 1.17e-15   1.8   0.7   3.6 9.93e-16 3.58e-16 1.96e-15   4.6   2.6   7.2 3.83e-16 2.17e-16 5.98e-16   0.6   0.0   2.0 4.09e-17 0.00e+00 1.39e-16   0.7   0.0   2.1 2.07e-16 0.00e+00 5.87e-16
 20 13820   18.4   14.1   23.3 9.57e-16 7.34e-16 1.21e-15   0.7   0.0   2.1 1.49e-16 0.00e+00 4.45e-16   7.9   5.1  11.2 2.61e-16 1.70e-16 3.71e-16   4.7   2.7   7.3 1.29e-16 7.42e-17 1.99e-16   5.9   3.5   8.9 6.54e-16 3.90e-16 9.85e-16
 20 13821   11.7    8.2   15.8 7.10e-16 4.99e-16 9.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.85e-16   5.0   2.8   7.8 1.94e-16 1.09e-16 3.02e-16   7.6   5.1  10.8 2.44e-16 1.62e-16 3.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16
 20 13822   12.3    8.8   16.3 7.50e-16 5.37e-16 9.99e-16   0.2   0.0   1.8 4.54e-17 0.00e+00 4.61e-16   4.4   2.4   7.0 1.72e-16 9.50e-17 2.73e-16   3.6   1.8   6.0 1.16e-16 5.95e-17 1.92e-16   4.2   2.2   6.8 5.49e-16 2.91e-16 8.85e-16
 20 14383    8.7    5.7   12.4 6.80e-16 4.43e-16 9.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   8.0   5.2  11.3 4.00e-16 2.61e-16 5.66e-16   1.7   0.5   3.5 6.93e-17 2.10e-17 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.86e-16
 20 14384    1.2    0.1    2.8 1.56e-16 9.57e-18 3.77e-16   0.7   0.0   2.1 4.13e-16 0.00e+00 1.17e-15   0.5   0.0   2.0 4.58e-17 0.00e+00 1.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.02e-17   0.7   0.0   2.1 2.07e-16 0.00e+00 5.89e-16
 20 14419    4.5    2.5    7.1 9.15e-16 5.11e-16 1.43e-15   0.8   0.0   2.2 6.64e-16 3.37e-17 1.83e-15   2.8   1.3   4.9 3.62e-16 1.69e-16 6.35e-16   0.9   0.1   2.3 9.51e-17 1.38e-17 2.47e-16   0.8   0.1   2.3 3.57e-16 3.82e-17 9.56e-16
 20  2040    0.3    0.0    1.9 5.46e-17 0.00e+00 3.79e-16   0.9   0.2   2.4 3.06e-16 5.83e-17 7.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.18e-16   0.8   0.1   2.2 1.03e-16 9.78e-18 2.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.02e-16
 21 11268    5.2    3.0    8.0 1.15e-15 6.62e-16 1.77e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   3.8   2.0   6.1 4.61e-16 2.48e-16 7.47e-16   1.8   0.7   3.6 9.22e-16 3.33e-16 1.82e-15
 21 12095    7.7    5.0   11.1 9.18e-16 5.92e-16 1.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.69e-16   1.4   0.2   3.1 9.75e-17 1.72e-17 2.20e-16   2.7   1.2   4.8 1.75e-16 7.80e-17 3.12e-16   3.6   1.9   6.0 9.73e-16 5.04e-16 1.60e-15
 21 13817   13.2    9.4   17.5 7.01e-16 5.01e-16 9.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.47e-16   2.7   1.0   5.0 9.17e-17 3.28e-17 1.70e-16   7.6   5.1  10.8 2.15e-16 1.42e-16 3.03e-16   2.9   1.1   5.2 3.23e-16 1.28e-16 5.88e-16
 21 13819   12.8    9.3   16.8 1.60e-15 1.16e-15 2.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.86e-16   3.4   1.7   5.8 2.74e-16 1.33e-16 4.63e-16   4.6   2.6   7.2 3.07e-16 1.75e-16 4.77e-16   4.7   2.7   7.3 1.25e-15 7.22e-16 1.94e-15
 21 13820   17.5   13.2   22.4 9.12e-16 6.88e-16 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.42e-16   5.2   2.8   8.2 1.72e-16 9.27e-17 2.71e-16   8.3   5.5  11.6 2.27e-16 1.52e-16 3.18e-16   4.1   2.1   6.7 4.55e-16 2.36e-16 7.43e-16
 21 13821   17.6   13.3   22.3 1.10e-15 8.37e-16 1.40e-15   0.9   0.0   2.6 2.20e-16 0.00e+00 6.56e-16   6.5   3.9   9.7 2.59e-16 1.57e-16 3.86e-16   4.5   2.5   7.1 1.48e-16 8.22e-17 2.33e-16   6.6   4.2   9.6 8.78e-16 5.59e-16 1.28e-15
 21 13822   13.0    9.3   17.4 7.66e-16 5.45e-16 1.02e-15   3.3   1.6   5.7 7.93e-16 3.74e-16 1.36e-15   8.4   5.5  11.9 3.15e-16 2.06e-16 4.45e-16   3.5   1.8   5.9 1.09e-16 5.52e-17 1.82e-16   1.1   0.0   2.7 1.40e-16 3.57e-18 3.43e-16
 21 14383   16.6   12.4   21.4 1.28e-15 9.54e-16 1.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.62e-16   7.2   4.4  10.5 3.52e-16 2.18e-16 5.17e-16   4.5   2.5   7.1 1.81e-16 1.00e-16 2.85e-16   5.0   2.8   7.8 8.17e-16 4.58e-16 1.27e-15
 21 14384   12.2    8.9   16.1 1.61e-15 1.17e-15 2.13e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.21e-16   0.6   0.0   2.0 5.34e-17 0.00e+00 1.73e-16   2.8   1.4   4.9 1.97e-16 9.35e-17 3.42e-16   8.7   6.0  12.1 2.44e-15 1.67e-15 3.37e-15
 21 14419    5.4    3.2    8.2 1.06e-15 6.27e-16 1.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.34e-16   1.7   0.5   3.5 2.14e-16 6.47e-17 4.41e-16   2.8   1.4   4.9 2.96e-16 1.41e-16 5.14e-16   0.8   0.1   2.2 3.53e-16 3.36e-17 9.42e-16
 21  2040    4.8    2.6    7.6 9.61e-16 5.17e-16 1.53e-15   1.6   0.5   3.4 5.29e-16 1.51e-16 1.10e-15   0.2   0.0   1.9 2.34e-17 0.00e+00 1.92e-16   2.8   1.3   4.9 3.39e-16 1.58e-16 5.94e-16   1.8   0.6   3.6 9.49e-16 3.30e-16 1.91e-15
 22 11268    8.7    6.0   12.0 1.83e-15 1.26e-15 2.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.35e-16   1.9   0.7   3.7 2.38e-16 9.18e-17 4.65e-16   4.9   2.9   7.5 5.63e-16 3.36e-16 8.60e-16   1.9   0.7   3.7 9.07e-16 3.50e-16 1.77e-15
 22 12095    2.3    0.9    4.4 2.65e-16 9.82e-17 5.01e-16   1.8   0.6   3.6 7.13e-16 2.51e-16 1.42e-15   0.9   0.1   2.3 6.07e-17 9.39e-18 1.56e-16   0.9   0.1   2.3 5.58e-17 8.63e-18 1.44e-16   0.5   0.0   2.0 1.36e-16 0.00e+00 5.08e-16
 22 13817   19.7   15.4   24.6 1.05e-15 8.22e-16 1.31e-15   5.5   3.3   8.3 1.21e-15 7.24e-16 1.82e-15   3.7   1.9   6.0 1.24e-16 6.51e-17 2.04e-16   7.7   5.1  10.8 2.16e-16 1.43e-16 3.04e-16   8.4   5.6  11.7 9.50e-16 6.39e-16 1.33e-15
 22 13819    8.6    5.9   12.0 1.09e-15 7.41e-16 1.51e-15   2.9   1.4   5.0 1.51e-15 7.38e-16 2.60e-15   3.9   2.1   6.2 3.08e-16 1.68e-16 4.96e-16   0.9   0.1   2.3 6.01e-17 9.31e-18 1.55e-16   3.9   2.1   6.2 1.03e-15 5.63e-16 1.66e-15
 22 13820   23.7   19.0   29.0 1.18e-15 9.48e-16 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.35e-16   5.5   3.3   8.3 1.75e-16 1.06e-16 2.64e-16  10.7   7.6  14.3 2.81e-16 2.01e-16 3.76e-16   7.5   4.9  10.6 7.96e-16 5.22e-16 1.13e-15
 22 13821   21.6   17.1   26.7 1.26e-15 9.95e-16 1.56e-15   4.7   2.7   7.3 1.13e-15 6.57e-16 1.76e-15   5.6   3.4   8.4 2.08e-16 1.27e-16 3.11e-16   7.6   5.1  10.8 2.34e-16 1.56e-16 3.32e-16   8.3   5.6  11.7 1.04e-15 6.96e-16 1.45e-15
 22 13822   21.9   17.4   27.0 1.28e-15 1.02e-15 1.58e-15   1.3   0.2   3.1 3.25e-16 5.17e-17 7.41e-16   8.8   6.1  12.1 3.28e-16 2.26e-16 4.51e-16   8.8   6.0  12.1 2.71e-16 1.87e-16 3.74e-16   4.3   2.3   6.9 5.36e-16 2.88e-16 8.60e-16
 22 14383    4.9    2.7    7.7 3.77e-16 2.07e-16 5.94e-16   1.6   0.5   3.4 5.26e-16 1.47e-16 1.10e-15   2.7   1.2   4.8 1.35e-16 6.12e-17 2.40e-16   2.8   1.3   4.9 1.14e-16 5.34e-17 1.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.86e-16
 22 14384   10.4    7.3   14.0 1.38e-15 9.72e-16 1.86e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16   3.8   2.0   6.1 3.20e-16 1.72e-16 5.22e-16   2.9   1.4   5.0 2.02e-16 9.86e-17 3.48e-16   3.7   2.0   6.1 1.04e-15 5.47e-16 1.69e-15
 22 14419    6.7    4.3    9.7 1.34e-15 8.59e-16 1.93e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.52e-16   0.9   0.1   2.3 1.16e-16 1.80e-17 2.99e-16   4.0   2.2   6.3 4.12e-16 2.29e-16 6.57e-16   1.9   0.7   3.7 7.77e-16 2.84e-16 1.53e-15
 22  2040    4.8    2.8    7.4 9.73e-16 5.70e-16 1.49e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 3.80e-16   1.9   0.7   3.7 1.98e-16 7.64e-17 3.86e-16   3.0   1.5   5.1 3.66e-16 1.84e-16 6.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.02e-16
 23 11268   28.6   23.5   34.3 6.06e-15 4.98e-15 7.26e-15   0.8   0.0   2.1 5.59e-16 1.47e-17 1.57e-15   9.8   6.9  13.3 1.24e-15 8.70e-16 1.68e-15  11.0   7.9  14.6 1.26e-15 9.12e-16 1.68e-15   7.9   5.3  11.0 3.73e-15 2.51e-15 5.22e-15
 23 12095   51.1   43.9   58.3 5.79e-15 4.98e-15 6.61e-15   5.8   3.6   8.6 2.28e-15 1.42e-15 3.38e-15  18.7  14.6  23.4 1.27e-15 9.88e-16 1.58e-15  13.7  10.2  17.7 8.45e-16 6.30e-16 1.10e-15  18.7  14.6  23.3 4.74e-15 3.69e-15 5.92e-15
 23 13817  192.6  178.8  206.5 1.02e-14 9.50e-15 1.10e-14   8.7   5.9  12.0 1.88e-15 1.29e-15 2.61e-15  55.9  48.5  63.3 1.88e-15 1.63e-15 2.14e-15  73.6  65.1  82.2 2.05e-15 1.82e-15 2.29e-15  63.2  55.2  71.2 7.15e-15 6.25e-15 8.05e-15
 23 13819   98.2   88.3  108.2 1.23e-14 1.11e-14 1.36e-14   2.8   1.3   4.9 1.44e-15 6.75e-16 2.51e-15  34.9  29.2  41.1 2.77e-15 2.33e-15 3.27e-15  35.9  30.2  42.2 2.36e-15 1.99e-15 2.78e-15  27.4  22.4  33.0 7.33e-15 6.00e-15 8.83e-15
 23 13820  237.6  222.3  253.1 1.18e-14 1.10e-14 1.26e-14   6.6   4.2   9.6 1.33e-15 8.49e-16 1.94e-15  77.5  68.8  86.4 2.44e-15 2.17e-15 2.72e-15  75.8  67.1  84.5 1.98e-15 1.75e-15 2.20e-15  84.3  75.2  93.6 8.92e-15 7.95e-15 9.89e-15
 23 13821  193.7  179.9  207.7 1.12e-14 1.04e-14 1.20e-14   6.5   4.1   9.5 1.55e-15 9.79e-16 2.25e-15  62.9  55.0  70.8 2.31e-15 2.02e-15 2.60e-15  67.6  59.5  75.9 2.05e-15 1.81e-15 2.30e-15  63.2  55.2  71.2 7.76e-15 6.78e-15 8.74e-15
 23 13822  185.6  172.1  199.3 1.08e-14 1.00e-14 1.16e-14   3.3   1.6   5.7 7.98e-16 3.79e-16 1.36e-15  56.5  49.1  64.1 2.09e-15 1.82e-15 2.37e-15  67.8  59.6  76.1 2.07e-15 1.82e-15 2.33e-15  61.2  53.5  69.1 7.57e-15 6.60e-15 8.54e-15
 23 14383  157.0  144.6  169.6 1.22e-14 1.12e-14 1.32e-14   5.5   3.3   8.3 1.79e-15 1.08e-15 2.70e-15  55.9  48.4  63.3 2.79e-15 2.42e-15 3.17e-15  49.9  43.1  57.2 2.03e-15 1.76e-15 2.33e-15  51.3  44.2  58.5 8.35e-15 7.19e-15 9.53e-15
 23 14384   83.4   74.4   92.6 1.11e-14 9.89e-15 1.23e-14   5.9   3.7   8.7 3.27e-15 2.05e-15 4.83e-15  25.9  21.1  31.3 2.22e-15 1.81e-15 2.69e-15  28.0  23.0  33.5 1.95e-15 1.60e-15 2.34e-15  29.6  24.4  35.3 8.22e-15 6.78e-15 9.82e-15
 23 14419   54.7   47.4   62.1 1.10e-14 9.49e-15 1.24e-14   2.0   0.8   3.8 1.64e-15 6.53e-16 3.16e-15  18.0  14.0  22.5 2.32e-15 1.81e-15 2.91e-15  22.0  17.5  26.9 2.31e-15 1.84e-15 2.83e-15  14.8  11.2  19.0 6.20e-15 4.69e-15 7.95e-15
 23  2040   39.5   33.5   46.1 8.10e-15 6.86e-15 9.45e-15   1.0   0.2   2.4 3.15e-16 5.97e-17 7.92e-16  15.9  12.2  20.2 1.68e-15 1.28e-15 2.13e-15   9.9   7.0  13.4 1.22e-15 8.63e-16 1.65e-15  13.7  10.3  17.8 7.29e-15 5.46e-15 9.46e-15
 24 11268   33.4   27.8   39.5 7.02e-15 5.86e-15 8.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.30e-16   8.9   6.2  12.3 1.13e-15 7.83e-16 1.55e-15  15.9  12.2  20.2 1.83e-15 1.40e-15 2.33e-15   8.5   5.7  11.8 3.96e-15 2.68e-15 5.51e-15
 24 12095   52.8   45.6   60.2 5.97e-15 5.14e-15 6.80e-15   2.8   1.3   4.9 1.09e-15 5.08e-16 1.91e-15  19.5  15.3  24.3 1.32e-15 1.04e-15 1.64e-15  11.7   8.5  15.5 7.24e-16 5.26e-16 9.56e-16  21.6  17.2  26.6 5.41e-15 4.30e-15 6.66e-15
 24 13817  138.6  126.8  150.5 7.38e-15 6.75e-15 8.01e-15   1.6   0.4   3.4 3.42e-16 8.93e-17 7.26e-16  46.1  39.5  53.2 1.56e-15 1.34e-15 1.81e-15  44.3  37.9  51.3 1.24e-15 1.06e-15 1.44e-15  48.2  41.5  55.5 5.41e-15 4.66e-15 6.23e-15
 24 13819   53.9   46.5   61.3 6.77e-15 5.84e-15 7.70e-15   0.7   0.0   2.1 3.79e-16 0.00e+00 1.08e-15  20.6  16.3  25.4 1.65e-15 1.30e-15 2.04e-15  13.6  10.1  17.7 9.03e-16 6.72e-16 1.17e-15  19.6  15.4  24.4 5.20e-15 4.09e-15 6.47e-15
 24 13820  149.0  136.8  161.3 7.42e-15 6.81e-15 8.03e-15   6.1   3.7   9.1 1.23e-15 7.44e-16 1.84e-15  52.1  44.9  59.4 1.66e-15 1.43e-15 1.89e-15  59.3  51.6  67.0 1.55e-15 1.35e-15 1.76e-15  37.6  31.6  44.1 3.95e-15 3.32e-15 4.64e-15
 24 13821  102.4   92.3  112.7 5.94e-15 5.36e-15 6.54e-15   2.4   0.9   4.5 5.63e-16 2.11e-16 1.06e-15  27.2  22.1  32.7 1.01e-15 8.20e-16 1.21e-15  37.5  31.6  43.9 1.15e-15 9.65e-16 1.34e-15  38.0  32.0  44.5 4.64e-15 3.91e-15 5.44e-15
 24 13822  115.6  104.9  126.5 6.78e-15 6.15e-15 7.41e-15   2.4   0.9   4.5 5.64e-16 2.11e-16 1.06e-15  35.3  29.6  41.6 1.32e-15 1.10e-15 1.55e-15  53.4  46.1  60.8 1.65e-15 1.42e-15 1.88e-15  26.9  21.9  32.5 3.34e-15 2.71e-15 4.03e-15
 24 14383   88.0   78.6   97.4 6.84e-15 6.11e-15 7.57e-15   2.6   1.1   4.7 8.32e-16 3.52e-16 1.50e-15  23.3  18.7  28.5 1.16e-15 9.31e-16 1.42e-15  25.9  21.1  31.3 1.06e-15 8.59e-16 1.27e-15  38.8  32.9  45.3 6.35e-15 5.38e-15 7.42e-15
 24 14384   46.1   39.5   53.2 6.13e-15 5.26e-15 7.08e-15   4.9   2.9   7.5 2.70e-15 1.61e-15 4.12e-15  14.6  11.0  18.8 1.25e-15 9.43e-16 1.61e-15  11.7   8.6  15.5 8.20e-16 5.98e-16 1.08e-15  19.7  15.5  24.5 5.50e-15 4.32e-15 6.84e-15
 24 14419   31.4   26.0   37.4 6.30e-15 5.22e-15 7.49e-15   1.9   0.8   3.8 1.62e-15 6.35e-16 3.12e-15   7.7   5.1  10.8 9.89e-16 6.59e-16 1.39e-15   9.8   6.9  13.3 1.04e-15 7.29e-16 1.40e-15  13.9  10.4  18.0 5.86e-15 4.40e-15 7.57e-15
 24  2040   38.3   32.4   44.9 7.76e-15 6.56e-15 9.09e-15   1.9   0.8   3.8 6.33e-16 2.48e-16 1.22e-15  15.6  11.8  19.9 1.62e-15 1.23e-15 2.07e-15  14.9  11.3  19.1 1.83e-15 1.39e-15 2.34e-15   7.8   5.2  10.9 4.10e-15 2.74e-15 5.75e-15
 25 11268   53.5   46.3   60.9 1.13e-14 9.80e-15 1.29e-14   0.7   0.0   2.1 4.92e-16 0.00e+00 1.52e-15  17.9  13.9  22.4 2.26e-15 1.76e-15 2.84e-15  15.8  12.1  20.1 1.83e-15 1.40e-15 2.33e-15  19.8  15.6  24.6 9.38e-15 7.39e-15 1.16e-14
 25 12095  108.5   98.1  118.9 1.23e-14 1.11e-14 1.35e-14   4.8   2.8   7.3 1.88e-15 1.09e-15 2.89e-15  31.8  26.4  37.7 2.16e-15 1.79e-15 2.56e-15  25.9  21.1  31.3 1.60e-15 1.31e-15 1.94e-15  50.8  43.7  57.9 1.29e-14 1.11e-14 1.47e-14
 25 13817  301.4  284.2  318.9 1.61e-14 1.52e-14 1.71e-14   6.6   4.2   9.6 1.44e-15 9.16e-16 2.09e-15 105.6  95.4 115.9 3.60e-15 3.25e-15 3.95e-15 100.6  90.7 110.7 2.83e-15 2.55e-15 3.12e-15  95.2  85.5 105.0 1.08e-14 9.72e-15 1.19e-14
 25 13819  132.1  120.6  143.6 1.67e-14 1.53e-14 1.82e-14   2.8   1.3   4.9 1.46e-15 6.84e-16 2.55e-15  41.8  35.6  48.6 3.37e-15 2.87e-15 3.92e-15  40.8  34.7  47.5 2.71e-15 2.31e-15 3.16e-15  49.4  42.6  56.8 1.32e-14 1.14e-14 1.52e-14
 25 13820  294.4  277.4  311.7 1.48e-14 1.39e-14 1.56e-14   4.6   2.6   7.2 9.41e-16 5.35e-16 1.48e-15  83.8  74.7  93.0 2.68e-15 2.39e-15 2.97e-15  92.7  83.2 102.4 2.44e-15 2.19e-15 2.70e-15 118.0 107.2 128.9 1.25e-14 1.14e-14 1.37e-14
 25 13821  262.7  246.6  279.0 1.54e-14 1.45e-14 1.64e-14   9.5   6.6  13.0 2.28e-15 1.58e-15 3.12e-15  77.6  68.8  86.4 2.89e-15 2.57e-15 3.22e-15  80.8  71.9  89.8 2.49e-15 2.21e-15 2.77e-15 104.4  94.2 114.6 1.30e-14 1.17e-14 1.43e-14
 25 13822  230.7  215.6  246.0 1.36e-14 1.27e-14 1.45e-14  10.9   7.8  14.5 2.61e-15 1.88e-15 3.49e-15  74.6  66.0  83.3 2.79e-15 2.47e-15 3.12e-15  72.7  64.2  81.2 2.25e-15 1.99e-15 2.52e-15  83.4  74.4  92.6 1.05e-14 9.33e-15 1.16e-14
 25 14383  168.2  155.3  181.2 1.30e-14 1.20e-14 1.40e-14   7.7   5.1  10.8 2.50e-15 1.66e-15 3.52e-15  63.9  56.0  71.9 3.18e-15 2.79e-15 3.58e-15  54.9  47.5  62.3 2.22e-15 1.93e-15 2.52e-15  49.4  42.6  56.8 8.09e-15 6.98e-15 9.30e-15
 25 14384   97.3   87.5  107.2 1.29e-14 1.16e-14 1.42e-14   2.0   0.8   3.8 1.09e-15 4.35e-16 2.11e-15  35.0  29.3  41.2 2.99e-15 2.51e-15 3.52e-15  29.9  24.7  35.6 2.07e-15 1.71e-15 2.47e-15  32.5  27.1  38.6 9.11e-15 7.58e-15 1.08e-14
 25 14419   68.6   60.4   76.9 1.38e-14 1.21e-14 1.54e-14   2.9   1.4   5.0 2.45e-15 1.20e-15 4.22e-15  19.0  14.9  23.6 2.44e-15 1.91e-15 3.04e-15  24.0  19.4  29.2 2.51e-15 2.03e-15 3.05e-15  25.7  20.9  31.1 1.09e-14 8.87e-15 1.32e-14
 25  2040   71.5   63.1   80.0 1.46e-14 1.28e-14 1.63e-14   1.9   0.7   3.7 6.08e-16 2.22e-16 1.19e-15  24.8  20.1  30.1 2.59e-15 2.10e-15 3.15e-15  29.0  23.9  34.7 3.56e-15 2.93e-15 4.26e-15  17.7  13.8  22.3 9.39e-15 7.29e-15 1.18e-14
 26 11268    0.0    0.0    1.8 0.00e+00 0.00e+00 3.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.32e-16   0.6   0.0   2.0 7.97e-17 0.00e+00 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.36e-16
 26 12095    1.8    0.2    4.0 2.09e-16 2.75e-17 4.49e-16   1.6   0.5   3.4 6.39e-16 1.84e-16 1.34e-15   2.1   0.6   4.2 1.43e-16 4.37e-17 2.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.03e-17   0.3   0.0   1.9 6.69e-17 0.00e+00 4.73e-16
 26 13817   46.1   39.3   53.5 2.46e-15 2.10e-15 2.85e-15   0.1   0.0   1.8 2.48e-17 0.00e+00 3.95e-16  19.2  14.9  24.1 6.52e-16 5.06e-16 8.18e-16  11.1   7.9  14.9 3.12e-16 2.22e-16 4.19e-16  15.9  12.0  20.3 1.79e-15 1.35e-15 2.29e-15
 26 13819   13.2    9.6   17.4 1.66e-15 1.20e-15 2.19e-15   1.8   0.7   3.6 9.46e-16 3.42e-16 1.87e-15   3.2   1.5   5.6 2.58e-16 1.18e-16 4.47e-16   4.8   2.8   7.4 3.18e-16 1.85e-16 4.88e-16   5.2   3.0   8.0 1.39e-15 8.04e-16 2.13e-15
 26 13820   32.7   26.8   39.2 1.63e-15 1.34e-15 1.95e-15   0.3   0.0   1.9 5.41e-17 0.00e+00 3.82e-16   7.9   5.0  11.4 2.51e-16 1.59e-16 3.63e-16   9.4   6.3  13.0 2.46e-16 1.66e-16 3.42e-16  15.5  11.7  20.0 1.64e-15 1.23e-15 2.10e-15
 26 13821   36.5   30.4   43.3 2.12e-15 1.77e-15 2.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.71e-16   8.9   5.8  12.5 3.28e-16 2.15e-16 4.64e-16  15.1  11.4  19.4 4.62e-16 3.48e-16 5.95e-16  12.7   9.2  16.8 1.56e-15 1.13e-15 2.06e-15
 26 13822   47.1   40.2   54.5 2.75e-15 2.35e-15 3.19e-15   1.1   0.0   2.7 2.66e-16 3.41e-18 6.52e-16  15.5  11.6  19.9 5.78e-16 4.33e-16 7.43e-16  22.2  17.7  27.3 6.83e-16 5.44e-16 8.40e-16   9.4   6.4  13.1 1.17e-15 7.89e-16 1.62e-15
 26 14383   21.5   16.7   26.7 1.67e-15 1.30e-15 2.08e-15   0.3   0.0   1.9 8.67e-17 0.00e+00 6.02e-16   7.2   4.5  10.6 3.60e-16 2.24e-16 5.27e-16  10.4   7.3  14.0 4.23e-16 3.00e-16 5.72e-16   3.9   1.9   6.4 6.33e-16 3.07e-16 1.06e-15
 26 14384   14.2   10.5   18.5 1.90e-15 1.40e-15 2.47e-15   0.8   0.0   2.2 4.37e-16 2.22e-17 1.20e-15   4.3   2.3   6.9 3.69e-16 1.99e-16 5.90e-16   4.5   2.5   7.1 3.13e-16 1.74e-16 4.94e-16   5.5   3.3   8.3 1.54e-15 9.25e-16 2.33e-15
 26 14419   15.5   11.6   19.9 3.12e-15 2.34e-15 4.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.47e-16   8.2   5.5  11.5 1.06e-15 7.04e-16 1.48e-15   2.5   1.0   4.6 2.62e-16 1.05e-16 4.83e-16   4.8   2.8   7.4 2.04e-15 1.19e-15 3.13e-15
 26  2040    0.0    0.0    1.7 0.00e+00 0.00e+00 3.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.1   0.0   1.8 9.56e-18 0.00e+00 1.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.05e-16
 27 11268    5.8    3.4    8.8 1.31e-15 7.67e-16 1.99e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.92e-16   4.4   2.4   7.0 5.97e-16 3.27e-16 9.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   1.6   0.4   3.4 8.13e-16 2.18e-16 1.72e-15
 27 12095    4.1    2.0    6.9 5.05e-16 2.38e-16 8.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.78e-16   4.1   2.1   6.7 2.95e-16 1.50e-16 4.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-17   0.6   0.0   2.0 1.62e-16 0.00e+00 5.54e-16
 27 13817   28.2   22.8   34.1 1.51e-15 1.22e-15 1.82e-15   1.4   0.3   3.2 3.08e-16 5.88e-17 6.84e-16   8.7   5.7  12.4 2.97e-16 1.93e-16 4.21e-16  16.4  12.5  20.8 4.61e-16 3.52e-16 5.86e-16   3.1   1.4   5.5 3.55e-16 1.55e-16 6.21e-16
 27 13819    9.1    6.0   12.7 1.14e-15 7.56e-16 1.60e-15   1.8   0.6   3.6 9.36e-16 3.27e-16 1.85e-15   6.1   3.7   9.1 4.86e-16 2.94e-16 7.26e-16   1.4   0.3   3.2 9.39e-17 1.80e-17 2.09e-16   1.6   0.4   3.4 4.25e-16 1.14e-16 9.01e-16
 27 13820   24.1   18.9   29.8 1.21e-15 9.49e-16 1.49e-15   3.2   1.5   5.6 6.61e-16 3.03e-16 1.14e-15  12.2   8.6  16.4 3.89e-16 2.73e-16 5.22e-16  10.1   7.0  13.7 2.65e-16 1.85e-16 3.61e-16   1.8   0.4   3.8 1.95e-16 4.10e-17 4.06e-16
 27 13821   17.9   13.5   22.9 1.12e-15 8.42e-16 1.43e-15   5.4   3.1   8.1 1.36e-15 7.99e-16 2.07e-15  10.7   7.3  14.6 4.23e-16 2.90e-16 5.79e-16   5.2   3.0   8.0 1.72e-16 9.93e-17 2.63e-16   2.0   0.5   4.0 2.66e-16 7.20e-17 5.36e-16
 27 13822   23.9   18.9   29.5 1.40e-15 1.11e-15 1.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16  12.0   8.5  16.1 4.49e-16 3.19e-16 6.01e-16   9.5   6.6  13.0 2.93e-16 2.03e-16 4.00e-16   2.4   0.7   4.7 3.02e-16 9.05e-17 5.86e-16
 27 14383   18.3   13.8   23.2 1.41e-15 1.06e-15 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.62e-16   9.7   6.5  13.5 4.76e-16 3.19e-16 6.63e-16   6.6   4.2   9.6 2.68e-16 1.71e-16 3.89e-16   2.0   0.5   4.0 3.24e-16 8.55e-17 6.53e-16
 27 14384   10.7    7.5   14.5 1.41e-15 9.87e-16 1.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.22e-16   8.5   5.7  11.8 7.14e-16 4.82e-16 9.94e-16   1.5   0.4   3.3 1.06e-16 2.47e-17 2.27e-16   0.7   0.0   2.1 1.97e-16 0.00e+00 5.81e-16
 27 14419    5.9    3.5    8.9 1.18e-15 7.02e-16 1.77e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.35e-16   2.5   1.0   4.6 3.13e-16 1.24e-16 5.79e-16   3.6   1.8   5.9 3.73e-16 1.90e-16 6.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.78e-16
 27  2040    2.6    0.8    4.9 5.18e-16 1.68e-16 9.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   2.0   0.6   4.1 2.12e-16 6.00e-17 4.24e-16   0.6   0.0   2.0 7.81e-17 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.04e-16
 28 11268    8.6    5.7   12.1 1.81e-15 1.19e-15 2.55e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.29e-16   1.4   0.3   3.1 1.77e-16 3.24e-17 3.94e-16   0.8   0.0   2.1 8.79e-17 1.16e-18 2.46e-16   6.4   4.0   9.4 3.01e-15 1.88e-15 4.41e-15
 28 12095   12.3    8.9   16.4 1.40e-15 1.00e-15 1.86e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.45e-16   6.2   3.8   9.2 4.17e-16 2.55e-16 6.19e-16   4.8   2.8   7.4 2.98e-16 1.74e-16 4.56e-16   1.3   0.2   3.1 3.40e-16 5.39e-17 7.70e-16
 28 13817   30.8   25.1   37.0 1.64e-15 1.34e-15 1.98e-15   0.3   0.0   1.9 6.26e-17 0.00e+00 4.08e-16   8.6   5.7  12.1 2.91e-16 1.92e-16 4.10e-16  12.8   9.3  16.9 3.60e-16 2.63e-16 4.75e-16   9.5   6.5  13.2 1.08e-15 7.31e-16 1.49e-15
 28 13819    8.5    5.4   12.2 1.07e-15 6.85e-16 1.53e-15   1.8   0.6   3.6 9.05e-16 2.99e-16 1.83e-15   3.2   1.5   5.6 2.59e-16 1.18e-16 4.47e-16   5.2   3.0   8.0 3.43e-16 1.97e-16 5.28e-16   0.1   0.0   1.8 2.97e-17 0.00e+00 4.84e-16
 28 13820   34.6   28.6   41.2 1.73e-15 1.43e-15 2.05e-15   1.8   0.4   3.8 3.69e-16 7.84e-17 7.74e-16  13.8  10.0  18.1 4.39e-16 3.19e-16 5.76e-16  15.1  11.4  19.4 3.97e-16 2.99e-16 5.10e-16   5.8   3.4   8.8 6.15e-16 3.60e-16 9.31e-16
 28 13821   21.0   16.2   26.3 1.22e-15 9.44e-16 1.53e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.06e-16   5.5   3.1   8.5 2.05e-16 1.15e-16 3.16e-16  12.0   8.6  15.9 3.67e-16 2.64e-16 4.86e-16   3.7   1.7   6.3 4.55e-16 2.11e-16 7.74e-16
 28 13822   20.4   15.8   25.6 1.20e-15 9.27e-16 1.51e-15   0.9   0.0   2.6 2.23e-16 0.00e+00 6.20e-16   5.9   3.5   8.9 2.22e-16 1.32e-16 3.34e-16   9.0   6.1  12.5 2.78e-16 1.88e-16 3.86e-16   5.5   3.1   8.5 6.87e-16 3.88e-16 1.06e-15
 28 14383   13.1    9.4   17.5 1.02e-15 7.30e-16 1.36e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-16   4.6   2.4   7.4 2.30e-16 1.20e-16 3.70e-16   5.5   3.3   8.3 2.24e-16 1.34e-16 3.38e-16   3.1   1.3   5.4 5.01e-16 2.14e-16 8.87e-16
 28 14384   10.8    7.6   14.6 1.44e-15 1.01e-15 1.95e-15   0.5   0.0   2.0 2.61e-16 0.00e+00 1.08e-15   3.4   1.6   5.8 2.93e-16 1.41e-16 4.95e-16   5.6   3.4   8.4 3.97e-16 2.41e-16 5.91e-16   1.8   0.6   3.6 5.12e-16 1.79e-16 1.02e-15
 28 14419    4.5    2.3    7.3 9.12e-16 4.66e-16 1.47e-15   0.8   0.0   2.1 6.37e-16 8.38e-18 1.78e-15   3.5   1.7   5.8 4.48e-16 2.20e-16 7.52e-16   1.5   0.3   3.2 1.56e-16 3.31e-17 3.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
 28  2040    6.8    4.2    9.9 1.38e-15 8.53e-16 2.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   3.1   1.4   5.5 3.27e-16 1.44e-16 5.74e-16   0.8   0.1   2.2 1.01e-16 7.43e-18 2.72e-16   2.8   1.3   4.9 1.50e-15 7.02e-16 2.61e-15
 29 11268    5.3    3.1    8.1 1.12e-15 6.53e-16 1.70e-15   0.7   0.0   2.1 5.29e-16 0.00e+00 1.54e-15   3.0   1.5   5.1 3.76e-16 1.89e-16 6.39e-16   1.9   0.7   3.7 2.20e-16 8.32e-17 4.27e-16   0.4   0.0   1.9 1.84e-16 0.00e+00 9.12e-16
 29 12095    9.4    6.5   12.9 1.07e-15 7.38e-16 1.46e-15   0.8   0.0   2.1 3.02e-16 7.95e-18 8.47e-16   4.9   2.9   7.5 3.30e-16 1.97e-16 5.04e-16   3.9   2.2   6.3 2.41e-16 1.34e-16 3.87e-16   0.6   0.0   2.0 1.58e-16 0.00e+00 5.17e-16
 29 13817    8.7    5.8   12.2 4.93e-16 3.29e-16 6.91e-16   0.6   0.0   2.0 1.35e-16 0.00e+00 4.71e-16   3.7   2.0   6.1 1.33e-16 7.01e-17 2.17e-16   3.8   2.1   6.2 1.13e-16 6.13e-17 1.83e-16   1.2   0.1   2.9 1.45e-16 1.20e-17 3.45e-16
 29 13819    5.4    3.2    8.2 6.88e-16 4.10e-16 1.04e-15   1.6   0.5   3.4 8.51e-16 2.38e-16 1.79e-15   2.8   1.3   4.9 2.26e-16 1.06e-16 3.94e-16   2.9   1.4   5.0 1.94e-16 9.47e-17 3.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16
 29 13820   12.8    9.3   16.8 6.41e-16 4.66e-16 8.44e-16   3.5   1.7   5.8 7.23e-16 3.58e-16 1.21e-15   7.7   5.2  10.9 2.45e-16 1.64e-16 3.46e-16   4.7   2.7   7.3 1.25e-16 7.21e-17 1.93e-16   0.4   0.0   1.9 4.17e-17 0.00e+00 2.06e-16
 29 13821    8.9    6.0   12.4 5.19e-16 3.49e-16 7.23e-16   1.6   0.4   3.4 3.82e-16 9.98e-17 8.12e-16   3.7   2.0   6.1 1.38e-16 7.28e-17 2.25e-16   3.7   2.0   6.1 1.14e-16 6.04e-17 1.87e-16   1.4   0.3   3.2 1.79e-16 3.73e-17 3.97e-16
 29 13822   11.7    8.3   15.6 6.87e-16 4.91e-16 9.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.77e-16   5.7   3.5   8.5 2.11e-16 1.30e-16 3.15e-16   5.6   3.4   8.4 1.74e-16 1.06e-16 2.60e-16   0.4   0.0   1.9 4.90e-17 0.00e+00 2.42e-16
 29 14383    4.6    2.6    7.2 3.59e-16 2.05e-16 5.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.8   0.1   2.2 4.03e-17 2.99e-18 1.10e-16   1.0   0.2   2.4 3.87e-17 7.73e-18 9.77e-17   2.9   1.4   5.0 4.70e-16 2.25e-16 8.15e-16
 29 14384    1.5    0.3    3.2 1.97e-16 4.55e-17 4.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.32e-16   0.9   0.1   2.3 7.32e-17 8.55e-18 1.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.94e-17   0.8   0.0   2.2 2.16e-16 5.67e-18 6.07e-16
 29 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.28e-16   0.7   0.0   2.1 5.99e-16 0.00e+00 1.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.83e-16
 29  2040    0.7    0.0    2.1 1.45e-16 0.00e+00 4.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   1.0   0.2   2.4 5.01e-16 1.00e-16 1.26e-15
 30 11268    3.1    1.2    5.7 6.59e-16 2.45e-16 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.31e-16   2.2   0.7   4.3 2.79e-16 9.28e-17 5.42e-16   1.6   0.4   3.3 1.82e-16 4.62e-17 3.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
 30 12095   13.1    9.5   17.3 1.49e-15 1.08e-15 1.97e-15   1.6   0.5   3.4 6.40e-16 1.78e-16 1.33e-15   8.7   5.8  12.2 5.92e-16 3.95e-16 8.30e-16   1.9   0.7   3.7 1.17e-16 4.32e-17 2.29e-16   2.5   1.0   4.6 6.38e-16 2.56e-16 1.17e-15
 30 13817   23.5   18.5   29.1 1.26e-15 9.92e-16 1.56e-15   0.5   0.0   2.0 9.83e-17 0.00e+00 4.25e-16  12.4   8.9  16.5 4.23e-16 3.05e-16 5.62e-16   6.7   4.1   9.8 1.88e-16 1.15e-16 2.77e-16   4.7   2.4   7.4 5.31e-16 2.78e-16 8.48e-16
 30 13819    6.0    3.5    9.2 7.66e-16 4.40e-16 1.17e-15   0.6   0.0   2.0 2.95e-16 0.00e+00 1.03e-15   2.1   0.7   4.2 1.73e-16 5.49e-17 3.39e-16   1.5   0.3   3.2 9.67e-17 1.99e-17 2.13e-16   2.5   1.0   4.5 6.59e-16 2.57e-16 1.22e-15
 30 13820   34.5   28.4   41.1 1.73e-15 1.42e-15 2.06e-15   3.0   1.2   5.3 6.05e-16 2.47e-16 1.08e-15  17.4  13.2  22.2 5.56e-16 4.21e-16 7.09e-16   8.8   5.9  12.3 2.33e-16 1.57e-16 3.26e-16   8.3   5.4  11.8 8.83e-16 5.72e-16 1.26e-15
 30 13821   42.5   35.9   49.6 2.49e-15 2.10e-15 2.90e-15   1.0   0.0   2.7 2.44e-16 0.00e+00 6.32e-16  22.9  18.1  28.2 8.51e-16 6.75e-16 1.05e-15  13.1   9.7  17.2 4.04e-16 2.98e-16 5.29e-16   6.7   4.1   9.8 8.27e-16 5.05e-16 1.22e-15
 30 13822   13.0    9.1   17.4 7.63e-16 5.35e-16 1.03e-15   3.0   1.3   5.4 7.23e-16 3.04e-16 1.29e-15   8.7   5.7  12.2 3.24e-16 2.15e-16 4.55e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 5.19e-17   4.7   2.5   7.5 5.89e-16 3.14e-16 9.38e-16
 30 14383   26.9   21.7   32.7 2.10e-15 1.69e-15 2.55e-15   2.2   0.7   4.2 6.97e-16 2.21e-16 1.36e-15   7.6   4.9  10.9 3.82e-16 2.44e-16 5.49e-16  15.2  11.5  19.5 6.23e-16 4.69e-16 7.99e-16   4.1   2.1   6.7 6.68e-16 3.42e-16 1.09e-15
 30 14384   15.2   11.3   19.6 2.04e-15 1.52e-15 2.63e-15   0.5   0.0   2.0 2.53e-16 0.00e+00 1.09e-15   7.3   4.7  10.4 6.27e-16 4.04e-16 8.98e-16   4.5   2.5   7.0 3.14e-16 1.74e-16 4.97e-16   3.6   1.8   5.9 1.01e-15 5.10e-16 1.67e-15
 30 14419    9.5    6.4   13.1 1.92e-15 1.30e-15 2.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.55e-16   5.3   3.1   8.1 6.85e-16 3.99e-16 1.05e-15   3.5   1.7   5.9 3.73e-16 1.85e-16 6.22e-16   0.8   0.0   2.1 3.22e-16 4.28e-18 9.04e-16
 30  2040    4.6    2.4    7.4 9.35e-16 4.87e-16 1.50e-15   0.7   0.0   2.1 2.27e-16 0.00e+00 6.78e-16   2.1   0.6   4.1 2.18e-16 6.39e-17 4.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   2.8   1.3   4.9 1.49e-15 6.98e-16 2.60e-15
 31 11268   31.1   25.7   37.0 6.54e-15 5.41e-15 7.79e-15   1.7   0.6   3.5 1.26e-15 4.11e-16 2.56e-15  10.6   7.6  14.3 1.34e-15 9.55e-16 1.79e-15  13.8  10.4  17.9 1.59e-15 1.19e-15 2.06e-15   6.6   4.2   9.6 3.08e-15 1.96e-15 4.48e-15
 31 12095   60.6   52.8   68.5 6.84e-15 5.96e-15 7.72e-15   2.5   1.0   4.6 9.68e-16 3.92e-16 1.78e-15  22.4  17.9  27.5 1.51e-15 1.20e-15 1.85e-15  19.6  15.4  24.4 1.21e-15 9.49e-16 1.50e-15  18.6  14.6  23.3 4.67e-15 3.65e-15 5.85e-15
 31 13817  141.5  129.6  153.6 7.50e-15 6.87e-15 8.14e-15   4.8   2.8   7.4 1.03e-15 6.04e-16 1.59e-15  46.6  39.9  53.8 1.57e-15 1.35e-15 1.82e-15  49.4  42.7  56.8 1.38e-15 1.19e-15 1.59e-15  45.7  39.1  52.8 5.13e-15 4.39e-15 5.93e-15
 31 13819   54.6   47.2   62.1 6.83e-15 5.90e-15 7.76e-15   0.6   0.0   2.0 3.27e-16 0.00e+00 1.04e-15  17.4  13.5  22.0 1.39e-15 1.07e-15 1.75e-15  16.7  12.9  21.2 1.10e-15 8.47e-16 1.39e-15  20.4  16.1  25.3 5.40e-15 4.27e-15 6.70e-15
 31 13820  158.1  145.5  170.8 7.83e-15 7.21e-15 8.46e-15   1.2   0.1   2.8 2.38e-16 1.44e-17 5.72e-16  48.9  42.2  56.3 1.54e-15 1.33e-15 1.78e-15  60.2  52.5  68.0 1.57e-15 1.37e-15 1.77e-15  48.9  42.2  56.3 5.13e-15 4.42e-15 5.91e-15
 31 13821  143.5  131.5  155.6 8.29e-15 7.60e-15 8.99e-15   6.4   4.0   9.4 1.52e-15 9.51e-16 2.22e-15  46.9  40.2  54.1 1.73e-15 1.48e-15 1.99e-15  54.3  47.0  61.8 1.65e-15 1.43e-15 1.88e-15  42.3  36.1  49.2 5.18e-15 4.41e-15 6.02e-15
 31 13822  132.2  120.7  143.8 7.70e-15 7.03e-15 8.38e-15   8.2   5.4  11.5 1.94e-15 1.29e-15 2.73e-15  42.0  35.8  48.9 1.56e-15 1.33e-15 1.81e-15  52.6  45.4  59.9 1.61e-15 1.39e-15 1.84e-15  37.6  31.6  44.1 4.64e-15 3.91e-15 5.45e-15
 31 14383  112.2  101.7  122.9 8.75e-15 7.93e-15 9.58e-15   5.6   3.5   8.4 1.84e-15 1.13e-15 2.75e-15  41.2  35.1  48.0 2.08e-15 1.77e-15 2.42e-15  35.6  29.9  42.0 1.46e-15 1.23e-15 1.72e-15  35.3  29.7  41.7 5.74e-15 4.81e-15 6.76e-15
 31 14384   49.0   42.2   56.4 6.58e-15 5.67e-15 7.57e-15   1.6   0.5   3.4 9.23e-16 2.70e-16 1.92e-15  18.6  14.5  23.3 1.61e-15 1.26e-15 2.01e-15  17.6  13.7  22.2 1.24e-15 9.63e-16 1.56e-15  12.8   9.5  16.7 3.59e-15 2.65e-15 4.68e-15
 31 14419   40.2   34.1   46.9 8.12e-15 6.88e-15 9.47e-15   0.8   0.1   2.2 6.73e-16 4.23e-17 1.85e-15  15.7  12.0  20.0 2.04e-15 1.56e-15 2.60e-15  10.8   7.8  14.4 1.15e-15 8.24e-16 1.53e-15  13.7  10.2  17.7 5.78e-15 4.31e-15 7.49e-15
 31  2040   29.3   24.1   35.0 5.93e-15 4.87e-15 7.09e-15   0.7   0.0   2.1 2.23e-16 0.00e+00 6.75e-16   7.6   5.0  10.7 7.89e-16 5.21e-16 1.12e-15   8.9   6.2  12.2 1.09e-15 7.51e-16 1.49e-15  12.8   9.5  16.7 6.77e-15 5.00e-15 8.84e-15
 32 11268    5.6    3.4    8.4 1.19e-15 7.27e-16 1.78e-15   1.0   0.2   2.4 7.11e-16 1.34e-16 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   5.8   3.6   8.6 2.73e-15 1.70e-15 4.06e-15
 32 12095    9.3    6.4   12.8 1.06e-15 7.27e-16 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.72e-17   1.9   0.7   3.7 1.15e-16 4.22e-17 2.27e-16   7.7   5.1  10.8 1.95e-15 1.30e-15 2.75e-15
 32 13817   19.5   15.2   24.4 1.05e-15 8.15e-16 1.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   0.6   0.0   2.0 2.13e-17 0.00e+00 6.94e-17   4.7   2.7   7.3 1.32e-16 7.58e-17 2.05e-16  14.2  10.6  18.4 1.62e-15 1.21e-15 2.10e-15
 32 13819    9.3    6.4   12.8 1.17e-15 8.08e-16 1.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.94e-16   0.8   0.1   2.2 6.47e-17 4.82e-18 1.77e-16   2.9   1.4   5.0 1.92e-16 9.40e-17 3.31e-16   5.6   3.4   8.4 1.50e-15 9.15e-16 2.24e-15
 32 13820   20.7   16.3   25.7 1.03e-15 8.11e-16 1.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16   3.9   2.2   6.3 1.24e-16 6.84e-17 1.98e-16   5.7   3.5   8.5 1.48e-16 9.13e-17 2.22e-16  11.1   7.9  14.9 1.18e-15 8.40e-16 1.58e-15
 32 13821   16.5   12.5   21.1 9.61e-16 7.29e-16 1.23e-15   0.3   0.0   1.9 8.04e-17 0.00e+00 4.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.21e-17   4.7   2.7   7.3 1.43e-16 8.22e-17 2.22e-16  12.1   8.8  16.0 1.49e-15 1.08e-15 1.98e-15
 32 13822   25.7   20.8   31.2 1.51e-15 1.22e-15 1.84e-15   0.5   0.0   2.0 1.19e-16 0.00e+00 4.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.26e-17   2.8   1.3   4.9 8.56e-17 3.97e-17 1.51e-16  23.2  18.6  28.4 2.90e-15 2.33e-15 3.55e-15
 32 14383    7.7    4.9   11.0 6.00e-16 3.84e-16 8.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.77e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.67e-17   8.1   5.4  11.4 1.33e-15 8.77e-16 1.87e-15
 32 14384    8.7    6.0   12.0 1.17e-15 8.04e-16 1.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.90e-17   2.0   0.8   3.8 1.41e-16 5.77e-17 2.68e-16   6.9   4.5   9.8 1.94e-15 1.26e-15 2.78e-15
 32 14419    0.7    0.0    2.1 1.45e-16 0.00e+00 4.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   1.0   0.2   2.5 1.06e-16 2.44e-17 2.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.85e-16
 32  2040    4.6    2.6    7.2 9.40e-16 5.37e-16 1.46e-15   0.9   0.1   2.3 2.84e-16 3.31e-17 7.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   1.0   0.2   2.5 1.22e-16 2.81e-17 3.00e-16   3.7   2.0   6.1 1.96e-15 1.03e-15 3.20e-15
 33 11268    0.0    0.0    1.8 0.00e+00 0.00e+00 7.11e-16   0.8   0.1   2.2 1.12e-15 9.64e-17 3.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   0.7   0.0   2.1 1.57e-16 0.00e+00 4.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.06e-15
 33 12095    0.3    0.0    2.3 7.25e-17 0.00e+00 4.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.40e-16   0.3   0.0   1.9 3.98e-17 0.00e+00 2.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16   0.5   0.0   2.0 2.46e-16 0.00e+00 9.89e-16
 33 13817   11.3    7.7   15.5 1.15e-15 7.82e-16 1.58e-15   0.3   0.0   1.9 1.12e-16 0.00e+00 7.64e-16   8.1   5.2  11.6 5.16e-16 3.30e-16 7.39e-16   4.2   2.2   6.8 2.24e-16 1.18e-16 3.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.52e-16
 33 13819    6.2    3.7    9.4 1.49e-15 8.76e-16 2.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.09e-15   1.1   0.0   2.8 1.70e-16 6.43e-18 4.18e-16   3.6   1.9   6.0 4.52e-16 2.34e-16 7.49e-16   1.5   0.4   3.3 7.92e-16 1.99e-16 1.71e-15
 33 13820   10.0    6.6   14.1 9.51e-16 6.23e-16 1.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.34e-16   1.9   0.3   4.1 1.15e-16 1.92e-17 2.44e-16   6.0   3.6   9.0 2.99e-16 1.80e-16 4.48e-16   2.1   0.6   4.2 4.30e-16 1.32e-16 8.54e-16
 33 13821    0.7    0.0    3.0 7.34e-17 0.00e+00 3.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.92e-17   1.2   0.1   2.9 7.18e-17 7.43e-18 1.69e-16   1.3   0.2   3.0 3.06e-16 3.76e-17 7.14e-16
 33 13822   16.6   12.3   21.4 1.85e-15 1.38e-15 2.38e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.10e-16   9.3   6.3  12.9 6.52e-16 4.38e-16 9.07e-16   3.2   1.5   5.6 1.89e-16 8.80e-17 3.29e-16   4.0   2.0   6.6 9.75e-16 4.95e-16 1.60e-15
 33 14383   16.9   12.6   21.7 2.38e-15 1.78e-15 3.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.54e-16   6.1   3.6   9.3 5.45e-16 3.18e-16 8.28e-16   9.4   6.5  12.9 6.89e-16 4.77e-16 9.47e-16   1.3   0.2   3.1 4.13e-16 6.57e-17 9.42e-16
 33 14384    7.6    4.9   11.0 1.86e-15 1.19e-15 2.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.12e-15   2.3   0.8   4.3 3.46e-16 1.22e-16 6.64e-16   0.7   0.0   2.1 8.48e-17 0.00e+00 2.62e-16   4.7   2.7   7.3 2.50e-15 1.45e-15 3.88e-15
 33 14419    1.9    0.5    4.0 7.09e-16 1.85e-16 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.69e-15   1.5   0.4   3.3 3.50e-16 8.81e-17 7.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.17e-16   0.8   0.0   2.2 6.25e-16 3.22e-17 1.75e-15
 33  2040    0.6    0.0    2.4 2.42e-16 0.00e+00 9.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.37e-16   0.8   0.0   2.2 1.89e-16 7.45e-18 5.34e-16   0.9   0.1   2.3 9.83e-16 1.45e-16 2.59e-15
 34 11268    4.1    2.2    6.7 1.71e-15 8.98e-16 2.79e-15   0.8   0.1   2.3 1.18e-15 1.40e-16 3.18e-15   0.6   0.0   2.1 1.54e-16 0.00e+00 4.98e-16   1.8   0.6   3.6 4.01e-16 1.43e-16 8.11e-16   1.8   0.6   3.6 1.68e-15 5.68e-16 3.41e-15
 34 12095    9.6    6.5   13.2 2.12e-15 1.45e-15 2.93e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.55e-16   4.3   2.3   6.9 5.56e-16 3.00e-16 8.95e-16   0.7   0.0   2.1 8.38e-17 0.00e+00 2.52e-16   4.6   2.6   7.2 2.36e-15 1.35e-15 3.69e-15
 34 13817   16.6   12.4   21.4 1.72e-15 1.29e-15 2.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.73e-16   9.2   6.2  12.8 5.97e-16 4.00e-16 8.35e-16   3.3   1.5   5.7 1.77e-16 8.38e-17 3.07e-16   4.2   2.2   6.8 9.41e-16 5.00e-16 1.53e-15
 34 13819   10.6    7.4   14.4 2.58e-15 1.81e-15 3.51e-15   0.8   0.1   2.3 8.29e-16 9.80e-17 2.22e-15   6.3   3.9   9.3 9.65e-16 6.01e-16 1.42e-15   3.7   1.9   6.0 4.68e-16 2.46e-16 7.70e-16   0.7   0.0   2.1 3.52e-16 0.00e+00 1.09e-15
 34 13820   22.5   17.7   27.9 2.17e-15 1.71e-15 2.69e-15   0.4   0.0   1.9 1.63e-16 0.00e+00 7.50e-16  11.0   7.7  15.0 6.69e-16 4.67e-16 9.08e-16   6.2   3.8   9.2 3.14e-16 1.94e-16 4.67e-16   5.3   3.1   8.1 1.10e-15 6.48e-16 1.69e-15
 34 13821   21.7   17.0   27.1 2.45e-15 1.92e-15 3.05e-15   1.3   0.2   3.1 6.02e-16 9.64e-17 1.38e-15   6.1   3.6   9.3 4.35e-16 2.55e-16 6.61e-16   6.3   3.9   9.3 3.74e-16 2.33e-16 5.51e-16   9.3   6.4  12.8 2.27e-15 1.56e-15 3.13e-15
 34 13822   16.0   11.9   20.7 1.82e-15 1.35e-15 2.35e-15   2.5   1.0   4.6 1.12e-15 4.51e-16 2.08e-15   7.5   4.8  10.9 5.38e-16 3.44e-16 7.78e-16   3.3   1.6   5.7 1.98e-16 9.55e-17 3.40e-16   5.1   2.9   7.9 1.26e-15 7.27e-16 1.96e-15
 34 14383   14.4   10.5   18.8 2.07e-15 1.52e-15 2.71e-15   0.7   0.0   2.1 3.90e-16 0.00e+00 1.21e-15   6.5   3.9   9.7 5.87e-16 3.57e-16 8.76e-16   3.5   1.8   5.9 2.66e-16 1.35e-16 4.43e-16   4.4   2.4   7.0 1.38e-15 7.57e-16 2.20e-15
 34 14384    8.7    5.9   12.3 2.17e-15 1.45e-15 3.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.14e-15   4.3   2.3   6.9 6.63e-16 3.59e-16 1.07e-15   1.8   0.6   3.6 2.26e-16 7.67e-17 4.60e-16   2.7   1.2   4.8 1.48e-15 6.80e-16 2.64e-15
 34 14419    9.0    6.1   12.5 3.36e-15 2.28e-15 4.67e-15   0.8   0.1   2.2 1.19e-15 7.58e-17 3.32e-15   4.5   2.6   7.1 1.06e-15 6.03e-16 1.67e-15   2.6   1.1   4.7 5.06e-16 2.19e-16 9.16e-16   1.8   0.7   3.7 1.52e-15 5.69e-16 3.01e-15
 34  2040    6.8    4.3   10.0 2.82e-15 1.76e-15 4.13e-15   0.8   0.0   2.2 4.99e-16 1.96e-17 1.41e-15   1.1   0.0   2.7 2.32e-16 5.96e-18 5.75e-16   3.8   2.1   6.2 9.47e-16 5.14e-16 1.54e-15   1.9   0.7   3.7 2.14e-15 8.28e-16 4.19e-15
 35 11268   87.7   78.4   97.1 1.86e-14 1.67e-14 2.06e-14   4.7   2.7   7.3 3.46e-15 2.00e-15 5.36e-15  30.8  25.5  36.6 3.92e-15 3.24e-15 4.66e-15  32.0  26.6  38.0 3.72e-15 3.09e-15 4.41e-15  24.9  20.2  30.2 1.18e-14 9.56e-15 1.43e-14
 35 12095  124.3  113.2  135.5 1.42e-14 1.29e-14 1.54e-14   4.7   2.7   7.2 1.84e-15 1.05e-15 2.86e-15  46.9  40.3  54.0 3.20e-15 2.75e-15 3.68e-15  33.8  28.2  39.9 2.10e-15 1.76e-15 2.48e-15  43.7  37.3  50.6 1.11e-14 9.44e-15 1.28e-14
 35 13817  242.5  227.0  258.1 1.31e-14 1.23e-14 1.40e-14   5.2   2.9   7.9 1.14e-15 6.54e-16 1.76e-15  79.8  70.9  88.7 2.76e-15 2.45e-15 3.07e-15  89.7  80.3  99.1 2.56e-15 2.29e-15 2.83e-15  73.0  64.5  81.6 8.31e-15 7.34e-15 9.29e-15
 35 13819   79.5   70.6   88.4 1.02e-14 9.04e-15 1.13e-14   2.0   0.8   3.7 1.03e-15 4.03e-16 1.98e-15  23.9  19.3  29.1 1.95e-15 1.58e-15 2.38e-15  27.0  22.0  32.4 1.82e-15 1.49e-15 2.19e-15  28.7  23.5  34.3 7.72e-15 6.34e-15 9.24e-15
 35 13820  200.9  186.8  215.1 1.09e-14 1.01e-14 1.17e-14  19.5  15.3  24.3 1.69e-15 1.33e-15 2.10e-15  81.7  72.7  90.8 2.45e-15 2.19e-15 2.73e-15  60.8  53.1  68.6 2.11e-15 1.84e-15 2.38e-15  58.4  50.8  66.1 6.63e-15 5.77e-15 7.51e-15
 35 13821  157.4  144.9  170.0 9.30e-15 8.56e-15 1.00e-14   3.4   1.6   5.7 8.18e-16 3.92e-16 1.40e-15  56.6  49.1  64.2 2.14e-15 1.86e-15 2.43e-15  49.8  43.0  57.1 1.55e-15 1.34e-15 1.78e-15  51.0  43.9  58.2 6.33e-15 5.44e-15 7.22e-15
 35 13822  203.1  188.9  217.4 1.21e-14 1.12e-14 1.29e-14   5.6   3.4   8.4 1.37e-15 8.31e-16 2.05e-15  70.6  62.3  79.0 2.68e-15 2.36e-15 3.00e-15  62.6  54.7  70.5 1.96e-15 1.71e-15 2.21e-15  70.0  61.6  78.4 8.74e-15 7.70e-15 9.80e-15
 35 14383  135.9  124.3  147.6 1.05e-14 9.65e-15 1.15e-14   0.8   0.0   2.1 2.43e-16 3.24e-18 6.86e-16  46.8  40.2  53.9 2.34e-15 2.01e-15 2.69e-15  40.7  34.6  47.4 1.66e-15 1.41e-15 1.94e-15  48.4  41.7  55.7 7.83e-15 6.75e-15 9.02e-15
 35 14384   66.2   58.1   74.4 8.84e-15 7.76e-15 9.93e-15   3.9   2.1   6.2 2.16e-15 1.18e-15 3.45e-15  19.9  15.7  24.7 1.71e-15 1.35e-15 2.12e-15  25.6  20.8  31.0 1.80e-15 1.46e-15 2.18e-15  20.8  16.5  25.6 5.79e-15 4.59e-15 7.15e-15
 35 14419   43.8   37.5   50.7 8.78e-15 7.51e-15 1.02e-14   1.9   0.7   3.7 1.54e-15 5.66e-16 3.04e-15  14.0  10.5  18.0 1.81e-15 1.36e-15 2.33e-15  18.9  14.8  23.6 1.99e-15 1.56e-15 2.49e-15  10.9   7.9  14.5 4.56e-15 3.29e-15 6.07e-15
 35  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.99e-16
 36 11268    3.2    1.2    5.7 6.74e-16 2.51e-16 1.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.36e-16   1.3   0.1   2.9 1.61e-16 1.64e-17 3.71e-16   1.6   0.4   3.3 1.81e-16 4.48e-17 3.85e-16   0.4   0.0   1.9 1.96e-16 0.00e+00 9.23e-16
 36 12095    4.1    1.7    7.0 4.64e-16 1.90e-16 7.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.49e-16   2.4   0.7   4.6 1.62e-16 4.56e-17 3.17e-16   0.4   0.0   1.9 2.56e-17 0.00e+00 1.20e-16   1.3   0.1   2.9 3.24e-16 3.31e-17 7.49e-16
 36 13817   67.2   58.7   75.9 3.64e-15 3.18e-15 4.11e-15   3.5   1.5   6.1 7.77e-16 3.39e-16 1.34e-15  27.2  21.9  33.1 9.38e-16 7.55e-16 1.14e-15  19.5  15.2  24.4 5.57e-16 4.34e-16 6.96e-16  20.7  16.2  25.6 2.37e-15 1.86e-15 2.94e-15
 36 13819   30.1   24.6   36.1 3.84e-15 3.14e-15 4.61e-15   1.7   0.5   3.5 8.88e-16 2.66e-16 1.81e-15  13.5   9.9  17.7 1.10e-15 8.04e-16 1.44e-15  12.3   8.9  16.2 8.25e-16 5.98e-16 1.09e-15   4.3   2.2   6.8 1.15e-15 6.08e-16 1.85e-15
 36 13820   56.8   48.8   64.8 2.87e-15 2.47e-15 3.28e-15   0.8   0.0   2.5 1.70e-16 0.00e+00 5.22e-16  27.2  21.9  33.1 8.76e-16 7.05e-16 1.07e-15  12.2   8.6  16.2 3.24e-16 2.30e-16 4.31e-16  17.6  13.5  22.2 1.88e-15 1.44e-15 2.38e-15
 36 13821   46.9   39.8   54.6 2.77e-15 2.35e-15 3.22e-15   6.3   3.9   9.2 1.51e-15 9.28e-16 2.23e-15   8.5   5.2  12.3 3.18e-16 1.96e-16 4.61e-16  22.5  17.8  27.6 6.97e-16 5.53e-16 8.58e-16  16.1  12.1  20.7 2.00e-15 1.51e-15 2.57e-15
 36 13822   47.6   40.5   55.1 2.83e-15 2.41e-15 3.27e-15   1.7   0.3   3.6 4.05e-16 6.39e-17 8.73e-16  16.6  12.5  21.3 6.30e-16 4.74e-16 8.08e-16  17.7  13.5  22.3 5.53e-16 4.24e-16 6.99e-16  13.2   9.6  17.4 1.66e-15 1.21e-15 2.19e-15
 36 14383   28.4   22.9   34.4 2.22e-15 1.79e-15 2.70e-15   1.7   0.3   3.7 5.65e-16 1.02e-16 1.20e-15  10.3   6.9  14.2 5.15e-16 3.46e-16 7.13e-16  12.2   8.8  16.1 5.01e-16 3.62e-16 6.61e-16   5.9   3.5   8.9 9.75e-16 5.72e-16 1.47e-15
 36 14384   23.8   18.9   29.3 3.21e-15 2.55e-15 3.96e-15   0.7   0.0   2.1 3.92e-16 0.00e+00 1.16e-15   8.3   5.4  11.8 7.16e-16 4.64e-16 1.02e-15   9.3   6.3  12.7 6.55e-16 4.48e-16 9.01e-16   6.3   3.9   9.3 1.81e-15 1.12e-15 2.66e-15
 36 14419   16.3   12.2   21.0 3.31e-15 2.48e-15 4.26e-15   0.6   0.0   2.0 5.28e-16 0.00e+00 1.70e-15   8.6   5.7  12.1 1.11e-15 7.34e-16 1.57e-15   7.1   4.5  10.3 7.56e-16 4.80e-16 1.09e-15   0.7   0.0   2.1 3.02e-16 0.00e+00 8.91e-16
 36  2040    2.7    0.8    5.2 5.65e-16 1.66e-16 1.08e-15   0.6   0.0   2.0 2.06e-16 0.00e+00 6.75e-16   2.0   0.4   4.2 2.16e-16 3.91e-17 4.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.8   0.1   2.2 4.60e-16 3.82e-17 1.21e-15
 37 11268   14.4   10.8   18.6 4.80e-15 3.60e-15 6.19e-15   0.8   0.1   2.2 9.38e-16 9.06e-17 2.54e-15   5.6   3.4   8.4 1.09e-15 6.64e-16 1.64e-15   3.9   2.2   6.3 7.10e-16 3.92e-16 1.14e-15   4.9   2.9   7.5 3.74e-15 2.23e-15 5.71e-15
 37 12095   33.5   27.9   39.7 5.62e-15 4.67e-15 6.66e-15   1.7   0.5   3.5 9.70e-16 3.07e-16 1.99e-15   8.1   5.4  11.5 8.01e-16 5.31e-16 1.13e-15  14.7  11.1  18.9 1.34e-15 1.02e-15 1.73e-15  10.7   7.7  14.3 4.10e-15 2.94e-15 5.49e-15
 37 13817   58.0   50.2   65.8 4.34e-15 3.76e-15 4.93e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.44e-16  15.2  11.4  19.7 7.20e-16 5.38e-16 9.30e-16  22.6  18.1  27.7 8.89e-16 7.13e-16 1.09e-15  20.1  15.8  25.0 3.25e-15 2.56e-15 4.04e-15
 37 13819   36.5   30.6   42.9 6.45e-15 5.41e-15 7.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.13e-16  12.2   8.8  16.1 1.36e-15 9.83e-16 1.79e-15   7.6   5.1  10.8 7.06e-16 4.70e-16 9.99e-16  16.7  12.9  21.2 6.36e-15 4.90e-15 8.06e-15
 37 13820   59.7   51.8   67.7 4.18e-15 3.63e-15 4.73e-15   2.5   1.0   4.6 7.05e-16 2.85e-16 1.30e-15  19.3  15.0  24.1 8.51e-16 6.61e-16 1.07e-15  21.2  16.9  26.2 7.79e-16 6.18e-16 9.62e-16  19.2  15.0  24.0 2.90e-15 2.27e-15 3.62e-15
 37 13821   61.4   53.5   69.4 5.02e-15 4.37e-15 5.68e-15   2.5   1.1   4.6 8.38e-16 3.50e-16 1.53e-15  18.4  14.2  23.2 9.49e-16 7.33e-16 1.20e-15  19.5  15.3  24.3 8.35e-16 6.56e-16 1.04e-15  23.5  18.9  28.7 4.15e-15 3.34e-15 5.07e-15
 37 13822   69.4   61.0   77.9 5.72e-15 5.02e-15 6.42e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.79e-16  30.8  25.4  36.7 1.60e-15 1.32e-15 1.91e-15  20.5  16.1  25.3 8.83e-16 6.97e-16 1.09e-15  18.2  14.1  22.9 3.23e-15 2.50e-15 4.06e-15
 37 14383   67.4   59.2   75.8 7.01e-15 6.15e-15 7.88e-15   1.5   0.3   3.2 6.32e-16 1.46e-16 1.38e-15  17.5  13.4  22.2 1.16e-15 8.86e-16 1.47e-15  26.5  21.6  32.0 1.44e-15 1.17e-15 1.74e-15  23.5  18.9  28.7 5.22e-15 4.20e-15 6.38e-15
 37 14384   25.2   20.4   30.6 4.50e-15 3.64e-15 5.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.35e-16   5.5   3.3   8.3 6.22e-16 3.73e-16 9.39e-16   5.9   3.7   8.7 5.53e-16 3.48e-16 8.13e-16  13.8  10.3  17.9 5.28e-15 3.96e-15 6.84e-15
 37 14419   14.1   10.5   18.3 3.78e-15 2.82e-15 4.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.26e-15   4.5   2.5   7.1 7.64e-16 4.28e-16 1.21e-15   4.8   2.8   7.4 6.78e-16 3.99e-16 1.04e-15   4.8   2.8   7.4 2.75e-15 1.61e-15 4.23e-15
 37  2040   15.8   12.0   20.3 4.43e-15 3.35e-15 5.68e-15   0.8   0.0   2.2 3.44e-16 1.34e-17 9.60e-16   4.2   2.2   6.8 6.04e-16 3.20e-16 9.74e-16   5.9   3.7   8.7 9.97e-16 6.28e-16 1.47e-15   5.7   3.5   8.5 4.22e-15 2.61e-15 6.30e-15
 38 11268   31.1   25.6   37.1 6.65e-15 5.48e-15 7.94e-15   2.6   1.1   4.7 1.92e-15 8.07e-16 3.45e-15  16.3  12.4  20.7 2.08e-15 1.59e-15 2.65e-15   8.4   5.6  11.7 9.80e-16 6.58e-16 1.37e-15   6.4   4.0   9.3 3.06e-15 1.90e-15 4.49e-15
 38 12095   46.4   39.6   53.7 5.33e-15 4.55e-15 6.18e-15   3.5   1.7   5.9 1.40e-15 6.91e-16 2.32e-15  14.0  10.2  18.3 9.57e-16 6.99e-16 1.25e-15  17.4  13.4  21.9 1.09e-15 8.39e-16 1.37e-15  15.0  11.2  19.3 3.87e-15 2.89e-15 4.97e-15
 38 13817   79.3   70.1   88.7 4.33e-15 3.82e-15 4.84e-15   1.5   0.1   3.4 3.39e-16 3.13e-17 7.56e-16  25.5  20.3  31.3 8.87e-16 7.05e-16 1.09e-15  38.1  32.1  44.7 1.10e-15 9.21e-16 1.28e-15  15.7  11.8  20.1 1.81e-15 1.36e-15 2.32e-15
 38 13819   42.4   35.9   49.5 5.45e-15 4.61e-15 6.36e-15   2.7   1.2   4.8 1.41e-15 6.11e-16 2.50e-15  14.1  10.4  18.4 1.16e-15 8.49e-16 1.51e-15   9.1   6.2  12.6 6.19e-16 4.21e-16 8.54e-16  19.2  15.0  24.0 5.22e-15 4.07e-15 6.52e-15
 38 13820   96.3   86.2  106.6 4.90e-15 4.38e-15 5.42e-15   5.0   2.8   7.8 1.04e-15 5.74e-16 1.61e-15  44.7  38.0  52.0 1.45e-15 1.23e-15 1.69e-15  34.1  28.4  40.4 9.14e-16 7.59e-16 1.08e-15  17.5  13.3  22.1 1.88e-15 1.43e-15 2.38e-15
 38 13821  103.2   92.8  113.7 6.12e-15 5.50e-15 6.74e-15   1.9   0.5   3.9 4.65e-16 1.11e-16 9.50e-16  35.3  29.3  41.8 1.34e-15 1.11e-15 1.58e-15  42.6  36.2  49.5 1.33e-15 1.13e-15 1.54e-15  25.4  20.4  30.8 3.18e-15 2.56e-15 3.86e-15
 38 13822   83.0   73.6   92.4 4.96e-15 4.40e-15 5.52e-15   3.7   1.7   6.3 8.98e-16 4.08e-16 1.53e-15  32.3  26.6  38.5 1.23e-15 1.02e-15 1.47e-15  30.8  25.4  36.7 9.68e-16 7.99e-16 1.16e-15  19.9  15.5  24.9 2.51e-15 1.95e-15 3.14e-15
 38 14383   52.3   44.7   59.9 4.11e-15 3.51e-15 4.71e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 5.75e-16  20.6  16.0  25.8 1.03e-15 8.01e-16 1.30e-15  21.2  16.7  26.1 8.71e-16 6.88e-16 1.07e-15  10.5   7.3  14.3 1.75e-15 1.22e-15 2.38e-15
 38 14384   45.2   38.5   52.4 6.10e-15 5.20e-15 7.07e-15   2.5   1.0   4.6 1.41e-15 5.72e-16 2.57e-15  17.5  13.3  22.1 1.50e-15 1.15e-15 1.91e-15  20.4  16.1  25.2 1.44e-15 1.13e-15 1.78e-15   7.5   4.8  10.6 2.13e-15 1.39e-15 3.03e-15
 38 14419   30.5   24.9   36.5 6.17e-15 5.06e-15 7.39e-15   0.7   0.0   2.1 5.79e-16 0.00e+00 1.73e-15  10.6   7.4  14.4 1.38e-15 9.56e-16 1.86e-15  11.0   7.8  14.8 1.17e-15 8.27e-16 1.57e-15   8.8   6.1  12.1 3.80e-15 2.60e-15 5.20e-15
 38  2040   15.8   11.8   20.4 3.28e-15 2.45e-15 4.22e-15   2.4   0.9   4.5 7.95e-16 2.95e-16 1.48e-15   8.4   5.5  11.9 8.96e-16 5.85e-16 1.27e-15   3.6   1.8   6.0 4.53e-16 2.31e-16 7.44e-16   3.8   2.0   6.1 2.04e-15 1.09e-15 3.31e-15
 39 11268    2.1    0.4    4.3 4.54e-16 9.54e-17 9.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.36e-16   2.4   0.9   4.5 3.09e-16 1.17e-16 5.72e-16   0.4   0.0   1.9 5.02e-17 0.00e+00 2.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.43e-16
 39 12095    0.2    0.0    2.8 2.06e-17 0.00e+00 3.23e-16   0.5   0.0   2.0 2.01e-16 0.00e+00 7.73e-16   1.4   0.0   3.2 9.37e-17 1.21e-18 2.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.13e-17   0.0   0.0   1.8 6.35e-18 0.00e+00 4.57e-16
 39 13817   27.5   21.6   33.9 1.48e-15 1.17e-15 1.83e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 3.87e-16  13.0   8.9  17.5 4.46e-16 3.07e-16 6.03e-16  13.9  10.1  18.2 3.95e-16 2.87e-16 5.16e-16   0.8   0.0   2.8 9.22e-17 0.00e+00 3.24e-16
 39 13819   10.9    7.4   15.0 1.39e-15 9.42e-16 1.91e-15   0.6   0.0   2.0 3.09e-16 0.00e+00 1.05e-15   6.6   4.0   9.8 5.37e-16 3.26e-16 7.93e-16   1.2   0.1   2.8 7.96e-17 3.85e-18 1.89e-16   3.2   1.4   5.5 8.57e-16 3.80e-16 1.49e-15
 39 13820   20.7   15.5   26.4 1.04e-15 7.83e-16 1.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.35e-16  11.4   7.6  15.7 3.66e-16 2.43e-16 5.05e-16   7.1   4.3  10.4 1.87e-16 1.13e-16 2.75e-16   2.3   0.6   4.5 2.44e-16 6.29e-17 4.83e-16
 39 13821    1.1    0.0    4.3 6.59e-17 0.00e+00 2.52e-16   1.9   0.4   3.8 4.48e-16 9.74e-17 9.23e-16   1.0   0.0   3.5 3.83e-17 0.00e+00 1.30e-16   1.1   0.0   3.0 3.25e-17 0.00e+00 9.18e-17   0.0   0.0   1.6 0.00e+00 0.00e+00 1.97e-16
 39 13822    9.7    5.8   14.2 5.74e-16 3.43e-16 8.39e-16   0.3   0.0   1.9 6.49e-17 0.00e+00 4.52e-16   9.1   5.8  12.9 3.43e-16 2.20e-16 4.86e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 6.50e-17   0.9   0.0   2.9 1.11e-16 0.00e+00 3.61e-16
 39 14383    1.9    0.0    4.8 1.51e-16 0.00e+00 3.71e-16   0.3   0.0   1.9 1.10e-16 0.00e+00 6.11e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.07e-16   1.6   0.2   3.5 6.55e-17 7.93e-18 1.44e-16   1.4   0.1   3.3 2.37e-16 8.75e-18 5.40e-16
 39 14384    0.2    0.0    2.6 2.63e-17 0.00e+00 3.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.29e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.41e-16   0.2   0.0   1.8 1.23e-17 0.00e+00 1.29e-16   0.6   0.0   2.0 1.66e-16 0.00e+00 5.70e-16
 39 14419    0.0    0.0    2.0 0.00e+00 0.00e+00 4.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.48e-16   0.0   0.0   1.8 1.35e-18 0.00e+00 2.29e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.85e-16
 39  2040    1.3    0.0    3.4 2.72e-16 0.00e+00 6.99e-16   0.5   0.0   2.0 1.69e-16 0.00e+00 6.52e-16   2.1   0.4   4.2 2.17e-16 4.10e-17 4.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.14e-16
 40 11268    7.2    4.4   10.5 1.62e-15 9.94e-16 2.37e-15   0.6   0.0   2.0 4.98e-16 0.00e+00 1.59e-15   3.2   1.4   5.5 4.28e-16 1.92e-16 7.43e-16   1.6   0.4   3.4 1.96e-16 5.26e-17 4.15e-16   2.4   1.0   4.5 1.24e-15 4.85e-16 2.30e-15
 40 12095   14.9   11.0   19.3 1.80e-15 1.33e-15 2.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.74e-16   8.4   5.5  11.9 6.08e-16 3.96e-16 8.59e-16   3.8   2.0   6.1 2.51e-16 1.35e-16 4.07e-16   2.6   1.1   4.7 7.19e-16 3.12e-16 1.29e-15
 40 13817   31.6   25.8   38.0 1.81e-15 1.47e-15 2.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.64e-16  11.3   7.8  15.4 4.10e-16 2.83e-16 5.57e-16   7.5   4.8  10.9 2.26e-16 1.44e-16 3.27e-16  12.9   9.4  16.9 1.57e-15 1.15e-15 2.07e-15
 40 13819    8.3    5.2   11.9 1.12e-15 7.08e-16 1.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.24e-16   2.4   0.7   4.6 2.03e-16 5.71e-17 3.96e-16   5.3   3.1   8.1 3.75e-16 2.20e-16 5.74e-16   0.6   0.0   2.0 1.86e-16 0.00e+00 5.91e-16
 40 13820   16.4   11.9   21.5 8.79e-16 6.36e-16 1.15e-15   2.4   1.0   4.5 5.29e-16 2.08e-16 9.86e-16   8.8   5.6  12.6 2.98e-16 1.89e-16 4.27e-16   5.4   3.0   8.4 1.52e-16 8.52e-17 2.37e-16   2.4   0.7   4.6 2.71e-16 7.62e-17 5.29e-16
 40 13821   36.7   30.4   43.6 2.29e-15 1.90e-15 2.72e-15   1.0   0.0   2.7 2.61e-16 0.00e+00 6.74e-16  13.9  10.0  18.4 5.50e-16 3.97e-16 7.26e-16  14.2  10.5  18.5 4.66e-16 3.43e-16 6.07e-16   8.7   5.8  12.2 1.16e-15 7.74e-16 1.63e-15
 40 13822   35.9   29.7   42.6 2.25e-15 1.87e-15 2.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16  13.9  10.0  18.4 5.53e-16 3.99e-16 7.30e-16  14.9  11.2  19.2 4.93e-16 3.69e-16 6.35e-16   7.1   4.5  10.2 9.50e-16 6.05e-16 1.37e-15
 40 14383   25.4   20.3   31.1 2.11e-15 1.68e-15 2.58e-15  25.1  20.3  30.5 8.64e-15 6.98e-15 1.05e-14  14.8  10.9  19.2 7.86e-16 5.80e-16 1.02e-15   5.3   3.1   8.1 2.30e-16 1.35e-16 3.52e-16   5.3   3.1   8.1 9.34e-16 5.50e-16 1.42e-15
 40 14384   18.3   14.1   23.1 2.60e-15 2.01e-15 3.29e-15   8.6   5.9  12.0 5.10e-15 3.49e-15 7.07e-15   9.1   6.2  12.6 8.30e-16 5.65e-16 1.15e-15   3.7   1.9   6.1 2.76e-16 1.45e-16 4.52e-16   5.5   3.3   8.3 1.66e-15 1.00e-15 2.50e-15
 40 14419   11.0    7.6   14.9 2.35e-15 1.63e-15 3.19e-15   9.8   6.9  13.3 8.74e-15 6.15e-15 1.18e-14   6.9   4.4  10.1 9.54e-16 6.01e-16 1.39e-15   3.2   1.4   5.5 3.58e-16 1.61e-16 6.22e-16   0.9   0.1   2.3 4.05e-16 5.88e-17 1.05e-15
 40  2040   11.9    8.4   16.0 2.77e-15 1.96e-15 3.72e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.23e-16   6.5   3.9   9.7 7.72e-16 4.67e-16 1.15e-15   2.6   1.1   4.7 3.66e-16 1.56e-16 6.61e-16   2.8   1.3   4.9 1.72e-15 8.09e-16 3.01e-15
 41 11268   10.3    7.3   14.0 2.30e-15 1.62e-15 3.11e-15   0.7   0.0   2.1 5.37e-16 0.00e+00 1.60e-15   3.6   1.9   6.0 4.83e-16 2.52e-16 7.96e-16   0.9   0.1   2.3 1.09e-16 1.58e-17 2.83e-16   5.8   3.6   8.6 2.88e-15 1.79e-15 4.26e-15
 41 12095    5.4    3.0    8.4 6.44e-16 3.56e-16 1.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.71e-16   3.2   1.4   5.5 2.28e-16 1.03e-16 3.95e-16   0.5   0.0   2.0 3.58e-17 0.00e+00 1.31e-16   1.6   0.5   3.4 4.40e-16 1.29e-16 9.18e-16
 41 13817    9.3    6.2   12.9 4.96e-16 3.33e-16 6.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.47e-16   3.2   1.4   5.5 1.08e-16 4.92e-17 1.88e-16   2.6   1.2   4.8 7.45e-17 3.28e-17 1.34e-16   3.4   1.7   5.8 3.91e-16 1.91e-16 6.58e-16
 41 13819    3.5    1.6    6.1 4.47e-16 1.96e-16 7.71e-16   0.7   0.0   2.1 3.59e-16 0.00e+00 1.07e-15   1.3   0.2   3.1 1.08e-16 1.72e-17 2.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-17   2.6   1.2   4.8 7.11e-16 3.12e-16 1.28e-15
 41 13820   17.8   13.6   22.6 9.33e-16 7.13e-16 1.19e-15   1.3   0.2   3.0 2.76e-16 3.65e-17 6.39e-16   5.9   3.6   8.9 1.98e-16 1.18e-16 2.98e-16   6.7   4.3   9.7 1.84e-16 1.19e-16 2.67e-16   5.2   3.0   8.0 5.77e-16 3.33e-16 8.88e-16
 41 13821   24.4   19.6   29.8 1.50e-15 1.21e-15 1.84e-15   1.0   0.0   2.7 2.63e-16 0.00e+00 6.74e-16   4.2   2.2   6.8 1.64e-16 8.62e-17 2.66e-16  11.7   8.5  15.5 3.79e-16 2.75e-16 5.01e-16   8.5   5.8  11.8 1.11e-15 7.57e-16 1.55e-15
 41 13822    7.5    4.8   10.9 4.43e-16 2.82e-16 6.40e-16   0.3   0.0   1.9 8.20e-17 0.00e+00 4.53e-16   3.4   1.7   5.8 1.29e-16 6.30e-17 2.17e-16   1.6   0.4   3.4 4.95e-17 1.32e-17 1.04e-16   2.5   1.0   4.6 3.12e-16 1.26e-16 5.74e-16
 41 14383   18.5   14.2   23.3 1.43e-15 1.10e-15 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-16   3.3   1.6   5.7 1.66e-16 7.87e-17 2.83e-16   8.8   6.1  12.1 3.56e-16 2.46e-16 4.91e-16   6.4   4.0   9.4 1.03e-15 6.48e-16 1.52e-15
 41 14384   10.1    7.0   13.7 1.33e-15 9.32e-16 1.82e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16   3.6   1.9   6.0 3.10e-16 1.60e-16 5.10e-16   2.7   1.2   4.8 1.87e-16 8.32e-17 3.33e-16   3.7   2.0   6.1 1.04e-15 5.50e-16 1.69e-15
 41 14419    6.5    4.1    9.5 1.30e-15 8.23e-16 1.89e-15   0.9   0.1   2.3 7.44e-16 1.08e-16 1.93e-15   1.7   0.5   3.5 2.17e-16 6.73e-17 4.47e-16   2.0   0.8   3.8 2.09e-16 8.58e-17 3.98e-16   2.8   1.4   4.9 1.19e-15 5.65e-16 2.06e-15
 41  2040    0.1    0.0    1.8 1.42e-17 0.00e+00 3.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.4   0.0   1.9 3.96e-17 0.00e+00 2.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.05e-16
 42 11268    5.2    3.0    7.9 1.51e-15 8.66e-16 2.33e-15   0.8   0.1   2.2 8.43e-16 8.03e-17 2.25e-15   1.6   0.4   3.4 2.74e-16 7.16e-17 5.83e-16   2.9   1.4   5.0 4.63e-16 2.24e-16 7.98e-16   0.7   0.0   2.1 4.93e-16 0.00e+00 1.41e-15
 42 12095   16.1   12.1   20.6 2.53e-15 1.90e-15 3.25e-15   0.7   0.0   2.1 3.96e-16 0.00e+00 1.13e-15   8.1   5.3  11.4 7.50e-16 4.96e-16 1.06e-15   2.4   0.9   4.5 2.03e-16 7.61e-17 3.82e-16   5.6   3.4   8.4 2.02e-15 1.23e-15 3.01e-15
 42 13817   26.1   20.7   31.9 1.92e-15 1.53e-15 2.36e-15   0.4   0.0   1.9 1.26e-16 0.00e+00 5.77e-16  13.2   9.4  17.5 6.14e-16 4.39e-16 8.16e-16  10.0   6.9  13.6 3.88e-16 2.69e-16 5.28e-16   3.1   1.3   5.4 4.84e-16 2.07e-16 8.58e-16
 42 13819    8.9    5.8   12.5 1.54e-15 1.01e-15 2.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.03e-16   3.1   1.4   5.5 3.43e-16 1.51e-16 6.03e-16   2.3   0.8   4.4 2.12e-16 7.64e-17 4.03e-16   3.4   1.7   5.8 1.28e-15 6.21e-16 2.16e-15
 42 13820   28.3   22.8   34.4 1.95e-15 1.57e-15 2.37e-15   0.4   0.0   1.9 1.04e-16 0.00e+00 5.34e-16  16.4  12.3  21.1 7.17e-16 5.39e-16 9.22e-16   5.9   3.5   8.9 2.13e-16 1.27e-16 3.22e-16   6.0   3.6   9.0 8.79e-16 5.26e-16 1.32e-15
 42 13821   17.7   13.2   22.7 1.42e-15 1.07e-15 1.82e-15   0.8   0.1   2.2 2.75e-16 2.62e-17 7.34e-16   9.8   6.6  13.6 4.99e-16 3.35e-16 6.91e-16   1.6   0.2   3.6 6.91e-17 1.03e-17 1.51e-16   6.2   3.8   9.2 1.07e-15 6.59e-16 1.59e-15
 42 13822   31.5   25.9   37.7 2.55e-15 2.09e-15 3.05e-15   2.5   1.0   4.6 8.11e-16 3.25e-16 1.50e-15  13.4   9.7  17.6 6.85e-16 4.99e-16 8.99e-16   8.0   5.3  11.3 3.40e-16 2.24e-16 4.82e-16  10.1   7.0  13.7 1.75e-15 1.22e-15 2.38e-15
 42 14383   19.4   14.9   24.6 2.06e-15 1.58e-15 2.60e-15   0.7   0.0   2.1 3.20e-16 0.00e+00 9.11e-16   4.0   1.8   6.7 2.66e-16 1.19e-16 4.53e-16   6.3   3.9   9.3 3.50e-16 2.17e-16 5.16e-16   9.2   6.2  12.6 2.09e-15 1.43e-15 2.89e-15
 42 14384   11.4    8.0   15.3 2.07e-15 1.46e-15 2.78e-15   1.8   0.7   3.6 1.37e-15 4.95e-16 2.71e-15   5.1   2.9   7.9 5.88e-16 3.34e-16 9.09e-16   3.6   1.8   5.9 3.40e-16 1.73e-16 5.63e-16   2.7   1.2   4.8 1.05e-15 4.68e-16 1.87e-15
 42 14419    1.6    0.2    3.6 4.49e-16 6.71e-17 9.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-15   0.4   0.0   1.9 6.47e-17 0.00e+00 3.31e-16   0.5   0.0   2.0 6.82e-17 0.00e+00 2.81e-16   0.8   0.0   2.2 4.66e-16 2.37e-17 1.28e-15
 42  2040    4.6    2.4    7.4 1.45e-15 7.59e-16 2.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.66e-16   2.8   1.1   5.1 4.50e-16 1.71e-16 8.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.16e-16   1.8   0.7   3.6 1.55e-15 5.59e-16 3.06e-15
 43 11268    6.4    3.8    9.5 2.02e-15 1.20e-15 3.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-15   3.4   1.7   5.8 6.41e-16 3.11e-16 1.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.96e-16   3.7   2.0   6.1 2.73e-15 1.45e-15 4.44e-15
 43 12095   15.5   11.4   20.2 2.64e-15 1.94e-15 3.44e-15   1.6   0.4   3.3 8.99e-16 2.22e-16 1.91e-15   7.2   4.4  10.5 7.18e-16 4.42e-16 1.05e-15   6.1   3.7   9.1 5.65e-16 3.44e-16 8.42e-16   2.2   0.8   4.3 8.76e-16 3.00e-16 1.68e-15
 43 13817   24.9   19.5   30.9 1.99e-15 1.56e-15 2.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16  12.4   8.7  16.8 6.30e-16 4.41e-16 8.51e-16   5.5   3.1   8.5 2.30e-16 1.29e-16 3.56e-16   7.3   4.6  10.7 1.27e-15 7.90e-16 1.84e-15
 43 13819   12.8    9.0   17.1 2.41e-15 1.70e-15 3.23e-15   0.6   0.0   2.0 4.74e-16 0.00e+00 1.55e-15   5.3   2.9   8.3 6.33e-16 3.44e-16 9.88e-16   6.1   3.6   9.0 5.99e-16 3.61e-16 8.95e-16   1.5   0.3   3.2 6.06e-16 1.33e-16 1.31e-15
 43 13820   33.5   27.4   40.2 2.51e-15 2.05e-15 3.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.45e-16  12.3   8.6  16.7 5.84e-16 4.06e-16 7.90e-16  14.8  10.9  19.2 5.79e-16 4.27e-16 7.53e-16   6.5   3.9   9.6 1.04e-15 6.25e-16 1.55e-15
 43 13821   39.3   32.7   46.5 3.42e-15 2.85e-15 4.05e-15   0.2   0.0   1.8 6.26e-17 0.00e+00 6.49e-16  19.2  14.7  24.3 1.06e-15 8.09e-16 1.34e-15  11.5   8.0  15.5 5.23e-16 3.64e-16 7.09e-16   8.7   5.7  12.2 1.62e-15 1.07e-15 2.27e-15
 43 13822   28.9   23.3   35.2 2.54e-15 2.04e-15 3.09e-15   1.1   0.0   2.7 3.94e-16 5.09e-18 9.67e-16  13.0   9.2  17.3 7.20e-16 5.10e-16 9.60e-16   8.2   5.3  11.7 3.79e-16 2.45e-16 5.41e-16   7.8   5.0  11.1 1.47e-15 9.49e-16 2.10e-15
 43 14383   25.8   20.5   31.5 2.96e-15 2.36e-15 3.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.35e-16   8.2   5.1  11.9 5.97e-16 3.74e-16 8.63e-16   9.4   6.4  12.8 5.62e-16 3.86e-16 7.69e-16   8.2   5.4  11.5 2.02e-15 1.34e-15 2.84e-15
 43 14384   10.5    7.1   14.4 2.06e-15 1.40e-15 2.83e-15   3.8   2.0   6.1 3.06e-15 1.64e-15 4.95e-15   6.8   4.2   9.9 8.47e-16 5.24e-16 1.24e-15   3.1   1.3   5.4 3.13e-16 1.32e-16 5.54e-16   0.7   0.0   2.1 2.89e-16 0.00e+00 8.76e-16
 43 14419   11.2    7.9   15.1 3.32e-15 2.32e-15 4.48e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-15   5.0   2.8   7.8 9.36e-16 5.22e-16 1.46e-15   5.4   3.2   8.2 8.39e-16 4.97e-16 1.27e-15   0.8   0.1   2.2 5.16e-16 3.20e-17 1.40e-15
 43  2040   13.0    9.4   17.2 4.16e-15 3.00e-15 5.51e-15   1.7   0.5   3.5 8.58e-16 2.59e-16 1.76e-15   5.7   3.2   8.6 9.21e-16 5.28e-16 1.41e-15   2.5   1.0   4.6 4.85e-16 1.98e-16 8.89e-16   4.8   2.8   7.4 4.15e-15 2.43e-15 6.36e-15
 44 11268   11.3    7.8   15.3 2.39e-15 1.65e-15 3.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.32e-16   8.4   5.5  11.9 1.07e-15 6.97e-16 1.51e-15   1.4   0.3   3.1 1.64e-16 2.98e-17 3.63e-16   1.4   0.3   3.1 6.70e-16 1.22e-16 1.48e-15
 44 12095   27.4   22.2   33.2 3.12e-15 2.53e-15 3.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.47e-16   9.2   6.1  12.8 6.24e-16 4.15e-16 8.72e-16  11.7   8.5  15.4 7.28e-16 5.27e-16 9.62e-16   6.5   4.1   9.5 1.67e-15 1.05e-15 2.42e-15
 44 13817   84.3   74.8   93.9 4.53e-15 4.02e-15 5.05e-15   6.4   4.0   9.4 1.40e-15 8.75e-16 2.05e-15  26.4  21.1  32.1 9.00e-16 7.21e-16 1.10e-15  26.7  21.6  32.4 7.56e-16 6.11e-16 9.17e-16  31.3  25.8  37.3 3.58e-15 2.95e-15 4.27e-15
 44 13819   28.9   23.5   34.8 3.66e-15 2.98e-15 4.42e-15   0.1   0.0   1.8 4.54e-17 0.00e+00 9.35e-16  12.2   8.7  16.2 9.82e-16 7.00e-16 1.31e-15   7.3   4.7  10.4 4.86e-16 3.14e-16 6.97e-16   9.4   6.5  12.9 2.54e-15 1.75e-15 3.48e-15
 44 13820   99.0   88.7  109.4 4.97e-15 4.46e-15 5.50e-15   3.2   1.4   5.5 6.45e-16 2.84e-16 1.12e-15  39.0  32.6  45.9 1.25e-15 1.04e-15 1.47e-15  37.9  31.9  44.5 1.00e-15 8.42e-16 1.18e-15  22.2  17.5  27.4 2.37e-15 1.87e-15 2.92e-15
 44 13821   73.9   64.9   82.9 4.33e-15 3.80e-15 4.87e-15   4.8   2.6   7.6 1.15e-15 6.24e-16 1.82e-15  28.0  22.6  34.0 1.05e-15 8.43e-16 1.27e-15  24.8  19.9  30.3 7.64e-16 6.12e-16 9.33e-16  21.1  16.6  26.2 2.63e-15 2.07e-15 3.27e-15
 44 13822   58.7   50.6   66.9 3.47e-15 2.99e-15 3.95e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.20e-16  17.4  12.9  22.4 6.52e-16 4.86e-16 8.40e-16  22.6  18.0  27.8 7.03e-16 5.60e-16 8.65e-16  18.7  14.5  23.5 2.35e-15 1.82e-15 2.95e-15
 44 14383   60.7   52.7   68.9 4.75e-15 4.12e-15 5.39e-15   8.0   5.3  11.3 2.61e-15 1.71e-15 3.68e-15  23.1  18.3  28.5 1.16e-15 9.18e-16 1.43e-15  16.9  12.9  21.5 6.94e-16 5.31e-16 8.82e-16  20.8  16.4  25.7 3.41e-15 2.68e-15 4.23e-15
 44 14384   30.7   25.2   36.7 4.11e-15 3.38e-15 4.92e-15   5.7   3.5   8.4 3.16e-15 1.93e-15 4.70e-15   9.7   6.7  13.3 8.37e-16 5.74e-16 1.15e-15  13.6  10.1  17.6 9.58e-16 7.12e-16 1.24e-15   7.4   4.8  10.6 2.08e-15 1.36e-15 2.97e-15
 44 14419   28.4   23.1   34.3 5.73e-15 4.66e-15 6.91e-15   4.7   2.7   7.3 3.97e-15 2.29e-15 6.12e-15   9.6   6.6  13.3 1.25e-15 8.55e-16 1.72e-15   9.0   6.1  12.5 9.57e-16 6.48e-16 1.33e-15   9.7   6.8  13.2 4.12e-15 2.89e-15 5.59e-15
 44  2040    0.0    0.0    2.0 0.00e+00 0.00e+00 4.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   0.4   0.0   2.3 4.03e-17 0.00e+00 2.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.17e-16
 45 11268    1.1    0.0    2.7 4.00e-16 0.00e+00 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-15   0.6   0.0   2.0 1.37e-16 0.00e+00 4.52e-16   0.7   0.0   2.1 1.53e-16 2.06e-18 4.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.76e-16
 45 12095    9.3    6.3   13.0 1.88e-15 1.27e-15 2.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.82e-16   6.1   3.7   9.1 7.28e-16 4.42e-16 1.08e-15   0.7   0.0   2.1 7.25e-17 0.00e+00 2.27e-16   2.6   1.1   4.7 1.18e-15 5.03e-16 2.15e-15
 45 13817   27.0   21.7   32.8 2.55e-15 2.05e-15 3.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.34e-16   6.7   3.9  10.0 3.98e-16 2.34e-16 5.97e-16  10.3   7.2  13.9 5.10e-16 3.59e-16 6.90e-16  10.1   7.1  13.8 2.05e-15 1.44e-15 2.79e-15
 45 13819   11.0    7.7   15.0 2.45e-15 1.71e-15 3.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.03e-15   3.2   1.4   5.5 4.49e-16 2.03e-16 7.79e-16   6.4   4.0   9.4 7.47e-16 4.70e-16 1.10e-15   1.4   0.3   3.2 6.91e-16 1.49e-16 1.53e-15
 45 13820   30.3   24.8   36.5 2.67e-15 2.18e-15 3.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.07e-16  15.2  11.4  19.7 8.47e-16 6.33e-16 1.10e-15   8.1   5.4  11.5 3.74e-16 2.48e-16 5.29e-16   7.0   4.5  10.2 1.33e-15 8.42e-16 1.93e-15
 45 13821   18.6   14.3   23.7 1.91e-15 1.46e-15 2.43e-15   0.7   0.0   2.1 3.11e-16 4.19e-18 8.84e-16  10.2   7.0  14.0 6.64e-16 4.56e-16 9.10e-16   2.0   0.6   4.1 1.09e-16 3.10e-17 2.19e-16   6.4   4.0   9.4 1.41e-15 8.89e-16 2.08e-15
 45 13822   20.3   15.8   25.4 2.10e-15 1.64e-15 2.63e-15   2.5   1.0   4.6 1.04e-15 4.22e-16 1.92e-15   9.6   6.6  13.3 6.31e-16 4.31e-16 8.69e-16   6.4   4.1   9.4 3.51e-16 2.21e-16 5.13e-16   4.2   2.3   6.8 9.42e-16 5.04e-16 1.52e-15
 45 14383    6.5    3.8    9.9 8.88e-16 5.15e-16 1.35e-15   0.7   0.0   2.1 3.73e-16 0.00e+00 1.15e-15   3.6   1.6   6.2 3.07e-16 1.38e-16 5.31e-16   2.5   1.0   4.6 1.76e-16 7.06e-17 3.26e-16   0.5   0.0   2.0 1.39e-16 0.00e+00 5.80e-16
 45 14384    6.5    3.9    9.7 1.52e-15 9.16e-16 2.26e-15   0.8   0.1   2.2 7.58e-16 4.78e-17 2.09e-15   4.1   2.1   6.7 6.06e-16 3.15e-16 9.91e-16   0.6   0.0   2.0 7.22e-17 0.00e+00 2.48e-16   1.8   0.6   3.6 9.09e-16 3.16e-16 1.82e-15
 45 14419    2.9    1.1    5.2 1.00e-15 3.96e-16 1.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.63e-15   0.4   0.0   1.9 8.60e-17 0.00e+00 4.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.10e-16   2.8   1.3   4.9 2.13e-15 1.00e-15 3.74e-15
 45  2040    1.9    0.5    3.9 6.68e-16 1.62e-16 1.39e-15   0.8   0.1   2.3 4.72e-16 5.08e-17 1.27e-15   0.2   0.0   1.8 3.57e-17 0.00e+00 3.34e-16   0.9   0.1   2.3 1.89e-16 2.79e-17 4.96e-16   0.8   0.1   2.2 7.63e-16 5.75e-17 2.11e-15
 46 11268   15.1   11.3   19.4 3.45e-15 2.59e-15 4.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.92e-16   2.6   1.1   4.7 3.47e-16 1.46e-16 6.32e-16   7.6   5.1  10.8 9.53e-16 6.35e-16 1.35e-15   4.9   2.9   7.5 2.51e-15 1.49e-15 3.84e-15
 46 12095   12.6    9.0   16.8 1.55e-15 1.11e-15 2.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16   3.9   2.0   6.5 2.87e-16 1.42e-16 4.76e-16   3.3   1.6   5.7 2.23e-16 1.06e-16 3.81e-16   5.3   3.1   8.1 1.48e-15 8.70e-16 2.25e-15
 46 13817   33.3   27.4   39.8 1.92e-15 1.59e-15 2.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.66e-16  11.3   7.8  15.4 4.13e-16 2.86e-16 5.62e-16  13.2   9.7  17.3 4.01e-16 2.96e-16 5.24e-16   8.9   6.0  12.4 1.10e-15 7.38e-16 1.53e-15
 46 13819   15.6   11.6   20.2 2.12e-15 1.58e-15 2.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.28e-16   4.8   2.6   7.6 4.11e-16 2.23e-16 6.54e-16   6.4   4.0   9.4 4.60e-16 2.89e-16 6.74e-16   4.4   2.4   7.0 1.28e-15 7.02e-16 2.04e-15
 46 13820   40.1   33.7   47.0 2.16e-15 1.82e-15 2.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16  13.1   9.4  17.2 4.47e-16 3.23e-16 5.89e-16  14.9  11.2  19.3 4.24e-16 3.18e-16 5.46e-16  12.1   8.7  16.0 1.40e-15 1.01e-15 1.85e-15
 46 13821   20.9   16.2   26.2 1.32e-15 1.02e-15 1.65e-15   0.8   0.0   2.2 1.99e-16 1.03e-17 5.57e-16   3.8   1.7   6.6 1.53e-16 6.60e-17 2.64e-16   9.9   6.8  13.5 3.27e-16 2.26e-16 4.47e-16   7.2   4.6  10.3 9.68e-16 6.21e-16 1.39e-15
 46 13822   28.2   22.9   34.2 1.79e-15 1.45e-15 2.17e-15   2.3   0.8   4.4 5.88e-16 2.10e-16 1.12e-15  10.2   7.1  14.0 4.11e-16 2.83e-16 5.64e-16   8.0   5.3  11.4 2.68e-16 1.76e-16 3.79e-16  10.0   6.9  13.6 1.36e-15 9.45e-16 1.85e-15
 46 14383   35.8   29.8   42.3 2.99e-15 2.49e-15 3.54e-15   0.5   0.0   2.0 1.67e-16 0.00e+00 6.76e-16  12.2   8.7  16.3 6.50e-16 4.65e-16 8.67e-16  13.2   9.8  17.3 5.79e-16 4.28e-16 7.58e-16  10.3   7.3  13.9 1.84e-15 1.30e-15 2.49e-15
 46 14384   14.4   10.7   18.8 2.07e-15 1.53e-15 2.69e-15   1.8   0.7   3.6 1.08e-15 3.92e-16 2.14e-15   4.1   2.1   6.7 3.71e-16 1.91e-16 6.09e-16   7.6   5.0  10.7 5.68e-16 3.76e-16 8.05e-16   2.8   1.3   4.9 8.50e-16 3.97e-16 1.49e-15
 46 14419   13.6   10.0   17.8 2.93e-15 2.15e-15 3.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-15   1.4   0.2   3.1 1.87e-16 3.13e-17 4.25e-16   6.6   4.2   9.6 7.42e-16 4.73e-16 1.08e-15   5.7   3.5   8.5 2.60e-15 1.60e-15 3.88e-15
 46  2040    5.8    3.4    8.8 1.44e-15 8.41e-16 2.18e-15   1.8   0.6   3.6 7.10e-16 2.51e-16 1.42e-15   4.2   2.2   6.8 5.33e-16 2.82e-16 8.63e-16   1.8   0.7   3.7 2.76e-16 1.02e-16 5.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-16
 47 11268    4.7    2.3    7.7 1.39e-15 6.84e-16 2.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.14e-15   5.8   3.3   8.7 1.00e-15 5.84e-16 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.65e-16
 47 12095    4.5    2.1    7.5 7.13e-16 3.38e-16 1.19e-15   2.8   1.3   4.9 1.51e-15 7.02e-16 2.64e-15   2.5   0.8   4.8 2.38e-16 7.74e-17 4.53e-16   2.5   1.0   4.6 2.14e-16 8.54e-17 3.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.11e-16
 47 13817   10.0    6.1   14.5 7.43e-16 4.54e-16 1.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.43e-16   6.7   3.8  10.2 3.18e-16 1.81e-16 4.83e-16   2.0   0.3   4.1 7.76e-17 1.35e-17 1.62e-16   1.3   0.0   3.2 2.15e-16 0.00e+00 5.07e-16
 47 13819    3.5    1.2    6.4 6.12e-16 2.07e-16 1.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.12e-16   3.0   1.0   5.5 3.32e-16 1.16e-16 6.14e-16   1.2   0.1   2.9 1.13e-16 1.05e-17 2.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.30e-16
 47 13820    5.0    1.8    8.7 3.47e-16 1.23e-16 6.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.22e-16   0.8   0.0   3.3 3.32e-17 0.00e+00 1.46e-16   3.9   1.8   6.7 1.44e-16 6.42e-17 2.46e-16   0.3   0.0   2.3 5.13e-17 0.00e+00 3.44e-16
 47 13821    8.2    4.5   12.4 6.63e-16 3.69e-16 1.01e-15   0.2   0.0   1.9 7.34e-17 0.00e+00 6.11e-16   4.4   1.8   7.5 2.25e-16 9.42e-17 3.86e-16   1.8   0.2   3.9 7.77e-17 9.50e-18 1.68e-16   2.0   0.6   4.1 3.51e-16 9.73e-17 7.06e-16
 47 13822   12.8    8.7   17.5 1.05e-15 7.10e-16 1.43e-15   0.4   0.0   1.9 1.25e-16 0.00e+00 6.35e-16   4.9   2.3   8.1 2.54e-16 1.21e-16 4.18e-16   6.4   3.8   9.6 2.75e-16 1.64e-16 4.11e-16   1.6   0.2   3.5 2.73e-16 3.09e-17 6.09e-16
 47 14383    4.4    1.7    7.7 4.74e-16 1.87e-16 8.26e-16   1.0   0.0   2.6 4.27e-16 0.00e+00 1.16e-15   2.2   0.3   4.5 1.48e-16 2.34e-17 3.07e-16   2.2   0.7   4.3 1.26e-16 4.23e-17 2.42e-16   0.0   0.0   1.8 4.13e-18 0.00e+00 4.11e-16
 47 14384    4.6    2.2    7.6 8.54e-16 4.14e-16 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.64e-16   3.8   1.8   6.4 4.49e-16 2.15e-16 7.52e-16   1.3   0.2   3.0 1.28e-16 1.93e-17 2.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.50e-16
 47 14419    3.4    1.2    6.1 9.36e-16 3.38e-16 1.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.30e-15   0.6   0.0   2.4 9.79e-17 0.00e+00 4.24e-16   1.1   0.0   2.7 1.63e-16 4.16e-18 4.00e-16   1.7   0.5   3.5 1.00e-15 3.03e-16 2.06e-15
 47  2040    8.9    5.9   12.6 2.91e-15 1.91e-15 4.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.86e-16   3.7   1.7   6.3 6.12e-16 2.83e-16 1.04e-15   3.5   1.8   5.9 6.92e-16 3.50e-16 1.16e-15   1.7   0.5   3.5 1.48e-15 4.48e-16 3.05e-15
 48 11268    8.3    5.6   11.7 3.22e-15 2.17e-15 4.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-15   5.8   3.6   8.6 1.31e-15 8.16e-16 1.94e-15   0.7   0.0   2.1 1.48e-16 0.00e+00 4.41e-16   1.9   0.7   3.7 1.69e-15 6.60e-16 3.34e-15
 48 12095    6.7    4.2    9.9 1.39e-15 8.63e-16 2.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-16   2.3   0.9   4.4 2.81e-16 1.05e-16 5.38e-16   3.6   1.9   6.0 4.08e-16 2.14e-16 6.75e-16   0.8   0.1   2.2 3.77e-16 2.89e-17 1.06e-15
 48 13817   16.5   12.4   21.2 1.60e-15 1.20e-15 2.06e-15   0.7   0.0   2.1 2.91e-16 7.82e-18 8.37e-16  10.7   7.6  14.5 6.57e-16 4.63e-16 8.90e-16   3.4   1.6   5.7 1.71e-16 8.36e-17 2.93e-16   2.5   1.0   4.6 5.24e-16 2.19e-16 9.71e-16
 48 13819    3.8    1.9    6.4 8.78e-16 4.32e-16 1.48e-15   0.9   0.2   2.4 8.32e-16 1.48e-16 2.18e-15   0.3   0.0   1.9 4.58e-17 0.00e+00 2.74e-16   1.7   0.6   3.5 2.03e-16 6.63e-17 4.22e-16   1.8   0.7   3.7 9.17e-16 3.45e-16 1.82e-15
 48 13820   19.4   15.0   24.4 1.76e-15 1.36e-15 2.21e-15   2.8   1.4   5.0 1.03e-15 5.00e-16 1.81e-15  12.8   9.3  16.9 7.30e-16 5.33e-16 9.64e-16   3.3   1.5   5.7 1.55e-16 7.32e-17 2.68e-16   3.4   1.7   5.8 6.69e-16 3.30e-16 1.13e-15
 48 13821   19.5   15.1   24.5 2.05e-15 1.59e-15 2.58e-15   0.7   0.0   2.1 3.02e-16 0.00e+00 8.98e-16   8.7   5.8  12.2 5.78e-16 3.86e-16 8.13e-16   9.2   6.3  12.7 5.06e-16 3.48e-16 7.01e-16   1.6   0.5   3.4 3.72e-16 1.13e-16 7.85e-16
 48 13822   15.9   12.0   20.5 1.70e-15 1.28e-15 2.19e-15   0.7   0.0   2.1 2.95e-16 0.00e+00 8.94e-16   6.9   4.4  10.1 4.65e-16 2.93e-16 6.78e-16   4.4   2.5   7.1 2.48e-16 1.39e-16 3.94e-16   4.6   2.7   7.2 1.07e-15 6.16e-16 1.67e-15
 48 14383    7.7    5.0   11.1 1.07e-15 6.93e-16 1.54e-15   0.7   0.0   2.1 3.79e-16 0.00e+00 1.17e-15   1.1   0.1   2.8 1.01e-16 6.23e-18 2.47e-16   3.8   2.1   6.2 2.74e-16 1.49e-16 4.47e-16   2.8   1.3   4.9 8.36e-16 3.93e-16 1.48e-15
 48 14384    3.1    1.4    5.5 7.50e-16 3.39e-16 1.31e-15   1.0   0.2   2.5 9.51e-16 2.33e-16 2.39e-15   1.6   0.5   3.4 2.45e-16 7.46e-17 5.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   1.8   0.7   3.7 9.56e-16 3.59e-16 1.90e-15
 48 14419    6.4    4.1    9.5 2.31e-15 1.46e-15 3.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.66e-15   3.7   1.9   6.0 8.27e-16 4.35e-16 1.36e-15   0.8   0.1   2.3 1.58e-16 2.06e-17 4.29e-16   1.9   0.8   3.8 1.51e-15 6.17e-16 2.94e-15
 48  2040    5.2    3.0    8.0 2.44e-15 1.43e-15 3.76e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.30e-16   1.5   0.3   3.2 3.43e-16 7.99e-17 7.63e-16   1.8   0.7   3.7 5.19e-16 1.95e-16 1.03e-15   1.9   0.7   3.7 2.48e-15 9.77e-16 4.87e-15
 49 11268    5.9    3.6    8.9 2.11e-15 1.27e-15 3.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.36e-15   2.5   1.0   4.6 5.19e-16 2.13e-16 9.58e-16   2.7   1.2   4.8 5.17e-16 2.35e-16 9.28e-16   0.8   0.1   2.2 6.57e-16 5.00e-17 1.84e-15
 49 12095   20.4   16.0   25.4 3.89e-15 3.05e-15 4.84e-15   0.8   0.1   2.3 5.39e-16 6.45e-17 1.46e-15  10.0   7.0  13.7 1.12e-15 7.83e-16 1.53e-15   7.7   5.1  10.8 7.93e-16 5.31e-16 1.12e-15   2.7   1.2   4.8 1.20e-15 5.49e-16 2.15e-15
 49 13817   29.7   24.3   35.8 2.67e-15 2.18e-15 3.21e-15   0.7   0.0   2.1 2.42e-16 0.00e+00 7.46e-16  16.4  12.5  21.0 9.27e-16 7.04e-16 1.18e-15  10.0   7.0  13.7 4.72e-16 3.31e-16 6.44e-16   3.3   1.6   5.7 6.49e-16 3.11e-16 1.12e-15
 49 13819   10.5    7.3   14.3 2.23e-15 1.55e-15 3.03e-15   0.9   0.1   2.3 7.30e-16 1.02e-16 1.95e-15   6.1   3.8   9.1 8.15e-16 5.01e-16 1.22e-15   1.6   0.5   3.4 1.81e-16 5.35e-17 3.81e-16   2.7   1.3   4.9 1.27e-15 5.96e-16 2.26e-15
 49 13820   21.0   16.3   26.3 1.76e-15 1.37e-15 2.21e-15   1.8   0.6   3.6 6.02e-16 2.14e-16 1.21e-15   6.8   4.1  10.2 3.58e-16 2.16e-16 5.36e-16   8.0   5.3  11.4 3.51e-16 2.32e-16 4.98e-16   6.2   3.9   9.2 1.14e-15 7.10e-16 1.70e-15
 49 13821   18.5   14.1   23.4 1.80e-15 1.37e-15 2.29e-15   4.7   2.7   7.3 1.83e-15 1.05e-15 2.84e-15   9.1   6.1  12.8 5.59e-16 3.74e-16 7.84e-16   7.9   5.1  11.2 4.02e-16 2.63e-16 5.73e-16   1.5   0.4   3.3 3.18e-16 7.56e-17 6.96e-16
 49 13822   23.1   18.3   28.5 2.29e-15 1.81e-15 2.82e-15   1.7   0.5   3.5 6.61e-16 2.07e-16 1.37e-15  11.4   8.1  15.4 7.08e-16 5.03e-16 9.53e-16   5.3   3.1   8.1 2.73e-16 1.61e-16 4.19e-16   6.4   4.1   9.5 1.40e-15 8.84e-16 2.05e-15
 49 14383   10.0    6.9   13.8 1.30e-15 8.91e-16 1.80e-15   0.6   0.0   2.0 3.07e-16 0.00e+00 1.07e-15   2.7   1.0   5.0 2.17e-16 7.87e-17 4.08e-16   4.7   2.7   7.3 3.14e-16 1.81e-16 4.90e-16   2.7   1.3   4.9 7.69e-16 3.58e-16 1.37e-15
 49 14384    5.9    3.5    8.9 1.30e-15 7.78e-16 1.97e-15   1.0   0.2   2.4 8.60e-16 1.89e-16 2.19e-15   4.4   2.5   7.0 6.20e-16 3.45e-16 9.85e-16   1.7   0.5   3.5 1.94e-16 6.07e-17 4.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.52e-16
 49 14419    2.0    0.6    4.1 6.80e-16 1.98e-16 1.37e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.55e-15   0.4   0.0   2.0 9.40e-17 0.00e+00 4.12e-16   0.7   0.0   2.1 1.26e-16 0.00e+00 3.68e-16   0.9   0.1   2.3 6.29e-16 8.77e-17 1.68e-15
 49  2040    2.9    1.2    5.3 1.64e-15 6.84e-16 2.96e-15   0.9   0.1   2.3 7.46e-16 1.12e-16 2.00e-15   2.3   0.9   4.4 6.42e-16 2.41e-16 1.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-16   0.8   0.1   2.3 1.35e-15 1.75e-16 3.64e-15
 50 11268   27.6   22.2   33.4 7.30e-15 5.89e-15 8.85e-15   1.9   0.7   3.6 1.69e-15 6.05e-16 3.31e-15  15.1  11.3  19.6 2.39e-15 1.77e-15 3.08e-15   7.2   4.6  10.4 1.04e-15 6.68e-16 1.50e-15   5.4   3.1   8.1 3.19e-15 1.87e-15 4.84e-15
 50 12095   64.2   56.0   72.5 9.12e-15 7.96e-15 1.03e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 5.56e-16  32.5  26.8  38.7 2.75e-15 2.27e-15 3.27e-15  18.3  14.2  23.0 1.42e-15 1.10e-15 1.78e-15  13.5  10.0  17.5 4.31e-15 3.19e-15 5.60e-15
 50 13817   83.0   73.4   92.6 5.55e-15 4.91e-15 6.19e-15   1.3   0.2   3.0 3.49e-16 4.27e-17 8.04e-16  36.8  30.6  43.6 1.56e-15 1.30e-15 1.85e-15  25.9  20.8  31.6 9.12e-16 7.32e-16 1.11e-15  20.3  15.9  25.3 2.89e-15 2.26e-15 3.60e-15
 50 13819   36.0   30.0   42.7 5.68e-15 4.72e-15 6.72e-15   4.4   2.4   7.0 2.84e-15 1.55e-15 4.48e-15  12.7   9.1  16.9 1.27e-15 9.08e-16 1.69e-15  10.9   7.6  14.6 9.00e-16 6.34e-16 1.21e-15  12.4   9.1  16.3 4.18e-15 3.05e-15 5.48e-15
 50 13820  105.6   94.9  116.5 6.60e-15 5.93e-15 7.28e-15   3.7   1.7   6.3 9.44e-16 4.35e-16 1.60e-15  34.1  28.0  40.8 1.35e-15 1.11e-15 1.62e-15  43.8  37.3  50.9 1.44e-15 1.22e-15 1.67e-15  27.8  22.6  33.6 3.70e-15 3.01e-15 4.47e-15
 50 13821   87.0   77.2   96.9 6.33e-15 5.62e-15 7.05e-15   1.9   0.5   3.9 5.72e-16 1.40e-16 1.17e-15  38.5  32.1  45.4 1.78e-15 1.49e-15 2.10e-15  20.4  15.9  25.5 7.82e-16 6.08e-16 9.76e-16  28.0  22.8  33.8 4.35e-15 3.54e-15 5.24e-15
 50 13822   85.7   76.0   95.5 6.29e-15 5.58e-15 7.01e-15   0.9   0.0   2.6 2.56e-16 0.00e+00 7.60e-16  30.7  25.0  37.0 1.43e-15 1.16e-15 1.73e-15  28.8  23.5  34.7 1.11e-15 9.07e-16 1.34e-15  26.2  21.2  31.8 4.10e-15 3.31e-15 4.97e-15
 50 14383   50.1   42.6   57.7 4.85e-15 4.12e-15 5.58e-15   1.4   0.1   3.3 5.72e-16 2.82e-17 1.31e-15  21.1  16.4  26.4 1.31e-15 1.02e-15 1.64e-15  14.5  10.8  18.8 7.36e-16 5.46e-16 9.55e-16  14.4  10.7  18.7 2.96e-15 2.19e-15 3.84e-15
 50 14384   38.6   32.4   45.4 6.42e-15 5.38e-15 7.54e-15   2.6   1.1   4.7 1.81e-15 7.75e-16 3.24e-15  12.4   8.9  16.4 1.31e-15 9.42e-16 1.75e-15  14.1  10.5  18.3 1.23e-15 9.15e-16 1.59e-15  12.3   8.9  16.2 4.31e-15 3.13e-15 5.68e-15
 50 14419   28.9   23.4   34.8 7.22e-15 5.87e-15 8.71e-15   0.7   0.0   2.1 7.38e-16 0.00e+00 2.15e-15  14.4  10.7  18.7 2.31e-15 1.71e-15 3.00e-15   6.9   4.3  10.0 9.00e-16 5.59e-16 1.31e-15   7.6   5.0  10.7 4.01e-15 2.64e-15 5.67e-15
 50  2040   12.1    8.3   16.4 3.08e-15 2.11e-15 4.18e-15   3.6   1.8   5.9 1.47e-15 7.43e-16 2.42e-15   5.5   2.9   8.7 7.21e-16 3.80e-16 1.13e-15   6.0   3.6   9.0 9.22e-16 5.52e-16 1.38e-15   0.5   0.0   2.0 3.60e-16 0.00e+00 1.35e-15
 51 11268   20.0   15.7   24.9 5.72e-15 4.50e-15 7.12e-15   0.9   0.2   2.4 9.07e-16 1.84e-16 2.32e-15   8.5   5.8  11.9 1.43e-15 9.71e-16 1.99e-15   5.6   3.4   8.4 8.70e-16 5.32e-16 1.30e-15   5.9   3.7   8.7 3.92e-15 2.49e-15 5.79e-15
 51 12095   38.2   32.2   44.9 5.86e-15 4.94e-15 6.88e-15   4.8   2.8   7.4 2.48e-15 1.46e-15 3.82e-15   7.1   4.6  10.3 6.39e-16 4.10e-16 9.25e-16  13.5  10.1  17.6 1.12e-15 8.38e-16 1.46e-15  17.6  13.7  22.2 6.28e-15 4.87e-15 7.91e-15
 51 13817   85.6   76.2   95.0 6.19e-15 5.51e-15 6.87e-15   2.7   1.2   4.8 7.74e-16 3.47e-16 1.39e-15  26.0  21.0  31.6 1.18e-15 9.57e-16 1.44e-15  26.3  21.5  31.9 9.98e-16 8.13e-16 1.21e-15  33.3  27.8  39.5 5.23e-15 4.36e-15 6.19e-15
 51 13819   41.4   35.2   48.3 7.07e-15 6.01e-15 8.25e-15   1.9   0.7   3.7 1.27e-15 4.76e-16 2.51e-15  11.3   8.1  15.1 1.21e-15 8.73e-16 1.62e-15  17.5  13.6  22.1 1.57e-15 1.21e-15 1.98e-15  12.6   9.3  16.6 4.67e-15 3.45e-15 6.13e-15
 51 13820  100.6   90.5  110.8 6.79e-15 6.11e-15 7.48e-15   1.6   0.4   3.3 4.21e-16 1.12e-16 9.10e-16  39.2  33.1  45.9 1.67e-15 1.41e-15 1.96e-15  39.2  33.2  45.9 1.39e-15 1.17e-15 1.62e-15  22.1  17.7  27.3 3.23e-15 2.58e-15 3.98e-15
 51 13821   78.3   69.4   87.4 6.16e-15 5.45e-15 6.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.61e-16  29.9  24.6  35.9 1.49e-15 1.22e-15 1.78e-15  28.9  23.7  34.7 1.19e-15 9.77e-16 1.43e-15  19.5  15.3  24.3 3.31e-15 2.60e-15 4.13e-15
 51 13822   60.7   52.8   68.7 4.82e-15 4.19e-15 5.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.63e-16  24.3  19.4  29.7 1.21e-15 9.72e-16 1.48e-15  21.0  16.6  26.0 8.74e-16 6.91e-16 1.08e-15  15.5  11.8  19.8 2.66e-15 2.03e-15 3.41e-15
 51 14383   57.9   50.2   65.7 6.04e-15 5.24e-15 6.85e-15   1.7   0.5   3.5 7.08e-16 2.22e-16 1.48e-15  18.7  14.5  23.5 1.23e-15 9.55e-16 1.55e-15  24.6  19.9  29.9 1.34e-15 1.08e-15 1.63e-15  14.6  11.0  18.8 3.31e-15 2.51e-15 4.27e-15
 51 14384   28.6   23.5   34.4 5.12e-15 4.20e-15 6.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.29e-16  10.3   7.2  13.9 1.16e-15 8.17e-16 1.57e-15  12.6   9.3  16.6 1.18e-15 8.68e-16 1.54e-15   5.7   3.5   8.5 2.21e-15 1.37e-15 3.30e-15
 51 14419   20.0   15.8   24.9 5.40e-15 4.25e-15 6.72e-15   1.9   0.7   3.7 2.06e-15 7.90e-16 4.06e-15   8.5   5.8  11.8 1.44e-15 9.80e-16 2.01e-15   9.7   6.8  13.2 1.37e-15 9.60e-16 1.86e-15   1.8   0.7   3.6 1.07e-15 3.90e-16 2.13e-15
 51  2040   13.0    9.5   17.0 3.95e-15 2.90e-15 5.19e-15   0.9   0.1   2.3 4.20e-16 6.70e-17 1.12e-15   5.3   3.1   8.1 8.19e-16 4.83e-16 1.25e-15   5.8   3.6   8.6 1.06e-15 6.60e-16 1.57e-15   1.9   0.7   3.7 1.54e-15 5.74e-16 3.05e-15
 52 11268   17.9   13.8   22.6 3.87e-15 2.98e-15 4.88e-15   0.8   0.0   2.1 5.61e-16 0.00e+00 1.58e-15   6.5   4.1   9.5 8.39e-16 5.30e-16 1.22e-15   7.6   5.0  10.8 9.00e-16 5.95e-16 1.27e-15   3.8   2.0   6.1 1.82e-15 9.61e-16 2.95e-15
 52 12095   23.2   18.3   28.5 2.69e-15 2.13e-15 3.31e-15   2.8   1.3   4.9 1.12e-15 5.27e-16 1.96e-15   6.5   3.9   9.6 4.47e-16 2.68e-16 6.65e-16  10.3   7.3  14.0 6.54e-16 4.61e-16 8.84e-16   6.4   4.0   9.4 1.66e-15 1.04e-15 2.44e-15
 52 13817   82.6   73.3   92.0 4.53e-15 4.02e-15 5.04e-15   3.3   1.5   5.6 7.24e-16 3.30e-16 1.25e-15  23.9  19.0  29.4 8.32e-16 6.61e-16 1.02e-15  33.2  27.7  39.3 9.57e-16 7.97e-16 1.13e-15  25.6  20.7  31.1 2.98e-15 2.41e-15 3.62e-15
 52 13819   36.0   30.0   42.6 4.65e-15 3.88e-15 5.50e-15   1.8   0.6   3.5 9.20e-16 2.98e-16 1.85e-15  10.6   7.4  14.4 8.69e-16 6.05e-16 1.18e-15  15.1  11.3  19.4 1.02e-15 7.70e-16 1.32e-15  10.4   7.3  14.0 2.85e-15 2.00e-15 3.84e-15
 52 13820   78.1   69.0   87.2 3.99e-15 3.53e-15 4.46e-15   0.2   0.0   1.8 4.15e-17 0.00e+00 3.83e-16  25.7  20.6  31.2 8.35e-16 6.71e-16 1.02e-15  27.6  22.5  33.3 7.44e-16 6.06e-16 8.96e-16  24.8  19.9  30.1 2.69e-15 2.16e-15 3.27e-15
 52 13821   62.5   54.3   70.7 3.73e-15 3.24e-15 4.22e-15   3.6   1.9   6.0 8.82e-16 4.53e-16 1.45e-15  19.2  14.7  24.2 7.27e-16 5.59e-16 9.17e-16  21.5  17.0  26.6 6.75e-16 5.34e-16 8.35e-16  21.8  17.2  26.9 2.76e-15 2.19e-15 3.41e-15
 52 13822   54.4   46.8   62.1 3.27e-15 2.81e-15 3.73e-15   2.0   0.5   4.0 4.91e-16 1.32e-16 9.86e-16  20.7  16.1  25.7 7.89e-16 6.16e-16 9.84e-16  15.1  11.3  19.4 4.77e-16 3.59e-16 6.13e-16  18.7  14.5  23.5 2.38e-15 1.84e-15 2.99e-15
 52 14383   56.0   48.4   63.8 4.43e-15 3.82e-15 5.04e-15   1.4   0.2   3.1 4.50e-16 7.90e-17 1.01e-15  26.9  21.8  32.5 1.36e-15 1.10e-15 1.64e-15  18.1  14.0  22.8 7.51e-16 5.80e-16 9.44e-16  11.0   7.8  14.8 1.84e-15 1.31e-15 2.48e-15
 52 14384   36.9   30.9   43.4 5.00e-15 4.19e-15 5.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.37e-16  12.8   9.3  16.9 1.11e-15 8.09e-16 1.46e-15  14.4  10.8  18.6 1.03e-15 7.68e-16 1.32e-15   9.6   6.7  13.1 2.76e-15 1.93e-15 3.76e-15
 52 14419   20.2   15.8   25.2 4.13e-15 3.23e-15 5.15e-15   0.7   0.0   2.1 5.81e-16 0.00e+00 1.74e-15   6.0   3.6   9.0 7.84e-16 4.71e-16 1.18e-15   7.7   5.1  10.8 8.23e-16 5.46e-16 1.16e-15   6.5   4.1   9.5 2.82e-15 1.78e-15 4.11e-15
 52  2040   11.0    7.6   14.9 2.27e-15 1.58e-15 3.09e-15   0.8   0.0   2.1 2.49e-16 0.00e+00 7.01e-16   7.8   5.1  11.1 8.31e-16 5.38e-16 1.18e-15   0.6   0.0   2.0 7.06e-17 0.00e+00 2.50e-16   2.6   1.1   4.6 1.39e-15 5.76e-16 2.52e-15
 53 11268    3.8    1.8    6.4 8.03e-16 3.85e-16 1.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.28e-16   0.3   0.0   1.9 3.17e-17 0.00e+00 2.35e-16   1.9   0.7   3.7 2.19e-16 8.33e-17 4.28e-16   1.7   0.5   3.5 8.03e-16 2.48e-16 1.65e-15
 53 12095   12.2    8.7   16.2 1.38e-15 9.82e-16 1.84e-15   0.7   0.0   2.1 2.73e-16 0.00e+00 8.13e-16   3.9   1.9   6.4 2.60e-16 1.26e-16 4.35e-16   4.7   2.7   7.2 2.88e-16 1.65e-16 4.48e-16   3.7   1.9   6.1 9.37e-16 4.92e-16 1.53e-15
 53 13817   33.4   27.6   39.8 1.79e-15 1.48e-15 2.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.48e-16   8.4   5.5  11.9 2.85e-16 1.86e-16 4.05e-16  14.3  10.7  18.5 4.03e-16 3.02e-16 5.22e-16  10.9   7.7  14.7 1.24e-15 8.79e-16 1.68e-15
 53 13819    7.7    4.9   11.0 9.70e-16 6.22e-16 1.39e-15   0.5   0.0   2.0 2.58e-16 0.00e+00 1.01e-15   3.3   1.5   5.6 2.62e-16 1.21e-16 4.53e-16   1.6   0.4   3.3 1.03e-16 2.66e-17 2.22e-16   2.9   1.4   4.9 7.68e-16 3.64e-16 1.33e-15
 53 13820   37.0   30.9   43.7 1.85e-15 1.54e-15 2.19e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.32e-16   7.2   4.4  10.5 2.28e-16 1.40e-16 3.34e-16  14.1  10.4  18.2 3.70e-16 2.75e-16 4.80e-16  15.8  11.9  20.2 1.68e-15 1.27e-15 2.15e-15
 53 13821   23.8   18.9   29.3 1.39e-15 1.10e-15 1.71e-15   1.7   0.5   3.4 3.92e-16 1.15e-16 8.15e-16   4.4   2.2   7.2 1.62e-16 8.05e-17 2.65e-16  11.5   8.3  15.2 3.51e-16 2.53e-16 4.67e-16   8.0   5.3  11.3 9.87e-16 6.50e-16 1.40e-15
 53 13822   24.7   19.7   30.3 1.45e-15 1.16e-15 1.78e-15   0.2   0.0   1.8 3.69e-17 0.00e+00 4.35e-16   4.3   2.1   7.1 1.61e-16 7.93e-17 2.65e-16   7.3   4.7  10.5 2.26e-16 1.47e-16 3.24e-16  13.1   9.6  17.2 1.63e-15 1.20e-15 2.13e-15
 53 14383   18.7   14.4   23.6 1.46e-15 1.12e-15 1.84e-15   1.8   0.6   3.6 5.84e-16 2.02e-16 1.17e-15   8.0   5.3  11.3 4.02e-16 2.64e-16 5.69e-16   5.4   3.2   8.2 2.19e-16 1.29e-16 3.33e-16   5.4   3.2   8.2 8.77e-16 5.22e-16 1.33e-15
 53 14384    8.1    5.3   11.4 1.07e-15 7.10e-16 1.52e-15   0.7   0.0   2.1 3.64e-16 0.00e+00 1.15e-15   3.6   1.8   5.9 3.06e-16 1.55e-16 5.09e-16   2.9   1.4   5.0 2.00e-16 9.59e-17 3.47e-16   1.7   0.5   3.4 4.60e-16 1.34e-16 9.56e-16
 53 14419    9.3    6.3   12.7 1.86e-15 1.27e-15 2.56e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.56e-16   0.7   0.0   2.1 8.47e-17 0.00e+00 2.67e-16   4.8   2.8   7.3 5.02e-16 2.93e-16 7.75e-16   3.9   2.1   6.2 1.62e-15 8.82e-16 2.60e-15
 53  2040    6.2    3.8    9.2 1.25e-15 7.66e-16 1.86e-15   0.7   0.0   2.1 2.28e-16 0.00e+00 6.80e-16   2.4   0.9   4.4 2.45e-16 9.09e-17 4.63e-16   1.9   0.7   3.7 2.33e-16 8.85e-17 4.55e-16   1.9   0.7   3.7 1.01e-15 3.82e-16 1.96e-15
 54 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.65e-16
 54 12095    1.2    0.1    2.9 1.41e-16 1.01e-17 3.36e-16   0.6   0.0   2.0 2.54e-16 0.00e+00 8.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.99e-17   0.9   0.1   2.3 5.52e-17 6.45e-18 1.46e-16   0.6   0.0   2.0 1.52e-16 0.00e+00 5.32e-16
 54 13817    1.0    0.0    3.0 5.93e-17 0.00e+00 1.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.63e-16   0.1   0.0   1.8 5.14e-18 0.00e+00 6.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.40e-17   1.2   0.1   2.9 1.49e-16 1.54e-17 3.51e-16
 54 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.94e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.19e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.30e-16
 54 13820    1.2    0.0    3.1 6.26e-17 0.00e+00 1.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.46e-16   2.5   1.0   4.6 8.28e-17 3.31e-17 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.14e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16
 54 13821    0.5    0.0    2.4 2.90e-17 0.00e+00 1.43e-16   0.5   0.0   2.0 1.31e-16 0.00e+00 4.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.40e-17   1.7   0.5   3.5 5.30e-17 1.58e-17 1.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16
 54 13822    3.6    1.6    6.2 2.23e-16 1.01e-16 3.82e-16   0.1   0.0   1.8 2.39e-17 0.00e+00 4.54e-16   0.5   0.0   2.0 1.86e-17 0.00e+00 7.69e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-17   3.5   1.7   5.8 4.53e-16 2.25e-16 7.61e-16
 54 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 8.91e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.70e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.68e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16
 54 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.77e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.99e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-16
 54 14419    0.7    0.0    2.1 1.44e-16 0.00e+00 4.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   1.0   0.2   2.5 1.06e-16 2.43e-17 2.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
 54  2040    8.8    6.0   12.1 1.78e-15 1.22e-15 2.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   2.8   1.3   4.9 2.93e-16 1.37e-16 5.12e-16   2.0   0.8   3.8 2.45e-16 1.00e-16 4.66e-16   4.0   2.2   6.3 2.08e-15 1.16e-15 3.32e-15
 55 11268   24.3   19.6   29.6 9.94e-15 8.02e-15 1.21e-14   3.0   1.5   5.1 4.10e-15 2.08e-15 7.04e-15   9.6   6.7  13.1 2.31e-15 1.62e-15 3.15e-15   9.8   7.0  13.3 2.18e-15 1.54e-15 2.96e-15   4.9   2.9   7.5 4.62e-15 2.76e-15 7.10e-15
 55 12095   42.1   35.8   48.9 9.23e-15 7.86e-15 1.07e-14   0.9   0.1   2.3 6.48e-16 1.04e-16 1.73e-15  16.4  12.6  20.9 2.11e-15 1.62e-15 2.69e-15  12.8   9.5  16.8 1.52e-15 1.13e-15 1.99e-15  12.8   9.6  16.8 6.55e-15 4.88e-15 8.57e-15
 55 13817   93.1   83.4  102.8 9.57e-15 8.58e-15 1.06e-14   4.8   2.9   7.4 1.99e-15 1.19e-15 3.06e-15  44.0  37.6  51.1 2.84e-15 2.43e-15 3.30e-15  30.5  25.2  36.4 1.64e-15 1.36e-15 1.96e-15  18.7  14.6  23.4 4.18e-15 3.27e-15 5.23e-15
 55 13819   31.2   25.9   37.2 7.56e-15 6.26e-15 9.01e-15   1.9   0.7   3.7 1.83e-15 7.14e-16 3.61e-15  12.5   9.2  16.4 1.90e-15 1.40e-15 2.51e-15   5.8   3.7   8.6 7.38e-16 4.66e-16 1.10e-15  12.9   9.6  16.8 6.78e-15 5.04e-15 8.86e-15
 55 13820   89.6   80.1   99.2 8.61e-15 7.70e-15 9.53e-15   5.8   3.6   8.6 2.23e-15 1.39e-15 3.31e-15  36.6  30.8  43.1 2.21e-15 1.86e-15 2.60e-15  25.5  20.8  31.0 1.28e-15 1.04e-15 1.55e-15  27.5  22.5  33.1 5.76e-15 4.71e-15 6.93e-15
 55 13821   72.7   64.1   81.4 8.13e-15 7.17e-15 9.10e-15   2.9   1.4   5.0 1.29e-15 6.46e-16 2.26e-15  34.8  29.1  41.1 2.45e-15 2.05e-15 2.89e-15  24.3  19.7  29.7 1.42e-15 1.15e-15 1.73e-15  13.6  10.1  17.7 3.31e-15 2.47e-15 4.30e-15
 55 13822   88.2   78.9   97.7 9.96e-15 8.90e-15 1.10e-14   2.7   1.3   4.9 1.24e-15 5.87e-16 2.21e-15  37.0  31.1  43.5 2.62e-15 2.21e-15 3.08e-15  31.6  26.2  37.6 1.87e-15 1.55e-15 2.22e-15  19.7  15.5  24.5 4.84e-15 3.81e-15 6.02e-15
 55 14383   50.6   43.5   57.8 7.52e-15 6.46e-15 8.59e-15   4.8   2.8   7.4 2.89e-15 1.71e-15 4.46e-15  24.2  19.5  29.5 2.27e-15 1.83e-15 2.77e-15  17.8  13.8  22.4 1.38e-15 1.07e-15 1.73e-15   8.7   6.0  12.0 2.80e-15 1.93e-15 3.88e-15
 55 14384   26.2   21.4   31.8 6.68e-15 5.44e-15 8.09e-15   1.0   0.2   2.4 9.87e-16 2.28e-16 2.53e-15   7.6   5.0  10.8 1.22e-15 8.10e-16 1.73e-15  10.8   7.8  14.4 1.43e-15 1.03e-15 1.92e-15   7.9   5.3  11.1 4.36e-15 2.96e-15 6.13e-15
 55 14419   19.5   15.3   24.3 7.47e-15 5.87e-15 9.32e-15   1.9   0.8   3.8 3.01e-15 1.23e-15 5.88e-15  11.7   8.6  15.5 2.83e-15 2.07e-15 3.76e-15   3.8   2.1   6.2 7.68e-16 4.24e-16 1.24e-15   3.9   2.2   6.3 3.28e-15 1.85e-15 5.27e-15
 55  2040   28.1   23.0   33.8 1.60e-14 1.31e-14 1.92e-14   2.9   1.5   5.1 2.55e-15 1.29e-15 4.43e-15   8.4   5.7  11.8 2.38e-15 1.62e-15 3.33e-15  11.8   8.6  15.6 4.00e-15 2.93e-15 5.30e-15   7.9   5.3  11.1 1.28e-14 8.70e-15 1.80e-14
 56 11268   22.8   18.3   28.1 7.77e-15 6.22e-15 9.56e-15   3.9   2.2   6.3 4.53e-15 2.55e-15 7.27e-15  13.4  10.0  17.5 2.68e-15 1.99e-15 3.50e-15   4.6   2.7   7.3 8.55e-16 4.95e-16 1.34e-15   4.8   2.8   7.4 3.79e-15 2.24e-15 5.85e-15
 56 12095   43.3   36.9   50.3 7.90e-15 6.73e-15 9.18e-15   2.8   1.4   4.9 1.74e-15 8.34e-16 3.05e-15  15.0  11.3  19.3 1.61e-15 1.21e-15 2.07e-15  13.6  10.2  17.7 1.35e-15 1.01e-15 1.75e-15  14.7  11.1  18.9 6.22e-15 4.71e-15 8.01e-15
 56 13817  118.5  107.6  129.6 1.02e-14 9.23e-15 1.11e-14   7.7   5.1  10.9 2.64e-15 1.77e-15 3.73e-15  51.1  43.9  58.4 2.76e-15 2.37e-15 3.15e-15  33.2  27.6  39.3 1.49e-15 1.24e-15 1.77e-15  34.3  28.8  40.6 6.40e-15 5.36e-15 7.56e-15
 56 13819   39.5   33.4   46.2 8.02e-15 6.78e-15 9.38e-15   1.8   0.7   3.6 1.46e-15 5.30e-16 2.95e-15  15.2  11.5  19.5 1.94e-15 1.47e-15 2.49e-15   8.6   5.9  11.9 9.10e-16 6.21e-16 1.26e-15  15.8  12.0  20.1 6.94e-15 5.31e-15 8.85e-15
 56 13820  100.9   90.7  111.1 8.09e-15 7.27e-15 8.91e-15   7.7   5.1  10.8 2.47e-15 1.65e-15 3.49e-15  35.7  29.9  42.2 1.80e-15 1.51e-15 2.13e-15  31.1  25.7  37.1 1.30e-15 1.08e-15 1.56e-15  34.2  28.6  40.4 5.94e-15 4.97e-15 7.03e-15
 56 13821  113.9  103.1  124.7 1.06e-14 9.63e-15 1.16e-14   3.7   2.0   6.1 1.40e-15 7.60e-16 2.30e-15  38.8  32.7  45.6 2.28e-15 1.93e-15 2.68e-15  40.8  34.6  47.6 1.99e-15 1.69e-15 2.32e-15  34.3  28.7  40.5 6.93e-15 5.80e-15 8.20e-15
 56 13822   89.0   79.5   98.6 8.40e-15 7.51e-15 9.31e-15   9.5   6.6  13.0 3.60e-15 2.51e-15 4.92e-15  41.3  35.1  48.2 2.45e-15 2.08e-15 2.86e-15  29.3  24.1  35.1 1.45e-15 1.19e-15 1.73e-15  18.5  14.4  23.2 3.79e-15 2.96e-15 4.76e-15
 56 14383   76.9   68.1   85.8 9.52e-15 8.43e-15 1.06e-14   3.7   2.0   6.1 1.86e-15 9.97e-16 3.06e-15  34.7  29.0  41.0 2.71e-15 2.27e-15 3.21e-15  24.6  20.0  30.0 1.59e-15 1.29e-15 1.93e-15  17.6  13.6  22.2 4.72e-15 3.66e-15 5.95e-15
 56 14384   33.6   28.0   39.8 7.14e-15 5.95e-15 8.46e-15   0.9   0.2   2.4 7.77e-16 1.38e-16 2.04e-15  13.3   9.8  17.3 1.78e-15 1.32e-15 2.32e-15   8.6   5.9  11.9 9.52e-16 6.51e-16 1.32e-15  11.8   8.6  15.6 5.42e-15 3.96e-15 7.18e-15
 56 14419   27.2   22.2   32.8 8.71e-15 7.11e-15 1.05e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-15  13.6  10.2  17.7 2.75e-15 2.05e-15 3.57e-15   7.7   5.2  10.9 1.29e-15 8.68e-16 1.82e-15   5.9   3.7   8.7 4.08e-15 2.59e-15 6.04e-15
 56  2040   14.5   10.8   18.9 8.42e-15 6.27e-15 1.09e-14   1.9   0.7   3.7 1.65e-15 6.30e-16 3.29e-15   6.1   3.7   9.1 1.74e-15 1.06e-15 2.61e-15   4.7   2.7   7.3 1.61e-15 9.38e-16 2.52e-15   3.8   2.1   6.2 6.36e-15 3.48e-15 1.03e-14
 57 11268    5.3    3.2    8.1 2.51e-15 1.49e-15 3.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.80e-15   2.6   1.2   4.8 7.24e-16 3.23e-16 1.31e-15   2.8   1.4   4.9 7.14e-16 3.44e-16 1.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-15
 57 12095   16.9   12.9   21.5 4.27e-15 3.27e-15 5.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.66e-16   8.5   5.8  11.8 1.25e-15 8.47e-16 1.74e-15   4.7   2.7   7.3 6.38e-16 3.73e-16 9.96e-16   3.8   2.0   6.1 2.25e-15 1.22e-15 3.67e-15
 57 13817   26.7   21.6   32.4 3.13e-15 2.54e-15 3.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.32e-16   7.7   5.0  11.0 5.63e-16 3.64e-16 8.10e-16  13.5  10.1  17.6 8.30e-16 6.20e-16 1.08e-15   5.6   3.4   8.4 1.43e-15 8.77e-16 2.16e-15
 57 13819    5.9    3.6    9.0 1.65e-15 9.93e-16 2.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.26e-15   3.5   1.8   5.9 6.16e-16 3.17e-16 1.03e-15   1.7   0.5   3.5 2.42e-16 7.60e-17 5.05e-16   0.7   0.0   2.1 4.39e-16 0.00e+00 1.29e-15
 57 13820   25.7   20.7   31.2 2.81e-15 2.26e-15 3.43e-15   2.6   1.2   4.8 1.16e-15 5.24e-16 2.10e-15  14.7  11.0  19.1 1.01e-15 7.60e-16 1.31e-15   7.5   5.0  10.7 4.29e-16 2.84e-16 6.11e-16   3.5   1.7   5.8 8.30e-16 4.18e-16 1.40e-15
 57 13821   24.2   19.3   29.7 3.09e-15 2.46e-15 3.79e-15   0.8   0.0   2.2 3.86e-16 1.54e-17 1.11e-15  13.4   9.8  17.6 1.07e-15 7.86e-16 1.41e-15   5.3   3.1   8.1 3.54e-16 2.09e-16 5.41e-16   5.5   3.4   8.3 1.54e-15 9.38e-16 2.33e-15
 57 13822   27.1   22.0   32.8 3.49e-15 2.84e-15 4.23e-15   1.8   0.7   3.6 9.27e-16 3.41e-16 1.87e-15  13.0   9.6  17.1 1.05e-15 7.74e-16 1.38e-15  10.4   7.4  14.1 7.03e-16 5.01e-16 9.50e-16   3.6   1.9   6.0 1.02e-15 5.38e-16 1.70e-15
 57 14383   25.4   20.5   30.9 4.27e-15 3.45e-15 5.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.72e-16  11.1   7.9  14.9 1.17e-15 8.36e-16 1.57e-15   6.7   4.3   9.7 5.85e-16 3.79e-16 8.48e-16   7.6   5.1  10.8 2.81e-15 1.88e-15 4.00e-15
 57 14384    3.1    1.4    5.5 8.89e-16 3.93e-16 1.57e-15   2.9   1.5   5.1 3.41e-15 1.71e-15 5.89e-15   0.5   0.0   2.0 9.16e-17 0.00e+00 3.59e-16   0.7   0.0   2.1 1.09e-16 1.50e-18 3.19e-16   1.8   0.7   3.7 1.18e-15 4.41e-16 2.34e-15
 57 14419    2.5    1.0    4.6 1.07e-15 4.37e-16 1.99e-15   0.9   0.2   2.4 1.60e-15 2.98e-16 4.17e-15   1.7   0.6   3.5 4.65e-16 1.54e-16 9.63e-16   0.8   0.1   2.3 1.91e-16 2.48e-17 5.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.09e-15
 57  2040    4.2    2.2    6.8 2.37e-15 1.26e-15 3.86e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.98e-16   2.4   1.0   4.6 6.87e-16 2.79e-16 1.29e-15   1.9   0.7   3.7 6.36e-16 2.46e-16 1.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.86e-15
 58 11268   24.3   19.4   29.8 6.85e-15 5.47e-15 8.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.10e-15  15.6  11.7  20.0 2.60e-15 1.95e-15 3.34e-15   2.5   1.0   4.6 3.84e-16 1.57e-16 7.06e-16   6.3   3.9   9.3 4.03e-15 2.50e-15 5.92e-15
 58 12095   48.4   41.5   55.9 7.30e-15 6.26e-15 8.44e-15   2.5   1.1   4.7 1.32e-15 5.58e-16 2.41e-15  19.6  15.1  24.5 1.75e-15 1.36e-15 2.20e-15  17.4  13.5  22.0 1.43e-15 1.11e-15 1.81e-15  11.4   8.2  15.2 3.90e-15 2.81e-15 5.19e-15
 58 13817  108.1   97.5  118.8 7.68e-15 6.92e-15 8.44e-15   9.5   6.6  13.0 2.73e-15 1.90e-15 3.74e-15  49.6  42.6  57.2 2.23e-15 1.92e-15 2.58e-15  33.8  28.1  40.1 1.26e-15 1.05e-15 1.50e-15  24.8  20.0  30.2 3.77e-15 3.03e-15 4.58e-15
 58 13819   46.9   40.1   54.2 7.86e-15 6.72e-15 9.09e-15   3.6   1.8   6.0 2.44e-15 1.25e-15 4.04e-15  26.8  21.7  32.5 2.86e-15 2.31e-15 3.46e-15   7.4   4.8  10.5 6.49e-16 4.24e-16 9.28e-16  12.6   9.3  16.6 4.53e-15 3.33e-15 5.93e-15
 58 13820  116.4  105.3  127.7 7.73e-15 6.99e-15 8.48e-15   9.2   6.3  12.7 2.49e-15 1.70e-15 3.43e-15  56.4  48.6  64.3 2.38e-15 2.05e-15 2.71e-15  34.1  28.4  40.4 1.19e-15 9.91e-16 1.41e-15  26.1  21.0  31.6 3.70e-15 2.99e-15 4.49e-15
 58 13821   91.3   81.4  101.4 7.07e-15 6.30e-15 7.85e-15   6.5   4.1   9.5 2.03e-15 1.28e-15 2.97e-15  40.4  34.0  47.4 1.98e-15 1.67e-15 2.33e-15  26.6  21.5  32.3 1.08e-15 8.73e-16 1.31e-15  24.4  19.6  29.8 4.03e-15 3.23e-15 4.92e-15
 58 13822  103.9   93.5  114.4 8.10e-15 7.29e-15 8.92e-15   6.0   3.6   9.0 1.90e-15 1.14e-15 2.84e-15  41.2  34.8  48.3 2.04e-15 1.72e-15 2.39e-15  37.6  31.6  44.1 1.54e-15 1.30e-15 1.81e-15  25.0  20.2  30.4 4.17e-15 3.37e-15 5.07e-15
 58 14383   82.7   73.4   92.1 8.51e-15 7.55e-15 9.47e-15   3.3   1.6   5.7 1.41e-15 6.72e-16 2.41e-15  31.9  26.3  38.2 2.10e-15 1.73e-15 2.51e-15  28.0  22.9  33.6 1.51e-15 1.23e-15 1.81e-15  22.8  18.2  28.0 4.98e-15 3.98e-15 6.12e-15
 58 14384   34.5   28.7   40.9 6.09e-15 5.07e-15 7.22e-15   1.9   0.7   3.7 1.36e-15 5.05e-16 2.67e-15  14.5  10.7  18.8 1.63e-15 1.21e-15 2.12e-15   6.3   3.9   9.3 5.85e-16 3.63e-16 8.61e-16  13.7  10.2  17.7 5.14e-15 3.84e-15 6.67e-15
 58 14419   36.0   30.1   42.5 9.57e-15 8.00e-15 1.13e-14   1.8   0.6   3.6 1.94e-15 6.67e-16 3.92e-15  14.9  11.1  19.2 2.52e-15 1.89e-15 3.25e-15  13.4  10.0  17.5 1.87e-15 1.39e-15 2.43e-15   7.7   5.2  10.9 4.37e-15 2.93e-15 6.16e-15
 58  2040   23.9   19.0   29.4 6.82e-15 5.42e-15 8.40e-15   1.7   0.6   3.5 7.80e-16 2.51e-16 1.60e-15  15.1  11.3  19.6 2.20e-15 1.64e-15 2.85e-15   1.2   0.1   2.9 2.05e-16 1.72e-17 4.93e-16   7.5   5.0  10.7 5.74e-15 3.78e-15 8.15e-15
 59 11268    4.5    2.3    7.3 9.56e-16 4.91e-16 1.55e-15   0.7   0.0   2.1 5.36e-16 0.00e+00 1.53e-15   1.3   0.1   2.9 1.59e-16 1.80e-17 3.72e-16   3.7   1.9   6.0 4.26e-16 2.22e-16 6.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
 59 12095    4.7    2.3    7.7 5.30e-16 2.61e-16 8.70e-16   0.9   0.1   2.3 3.50e-16 5.10e-17 9.07e-16   2.7   1.0   5.0 1.85e-16 6.70e-17 3.42e-16   0.5   0.0   2.0 2.92e-17 0.00e+00 1.21e-16   1.5   0.4   3.3 3.87e-16 9.39e-17 8.34e-16
 59 13817   16.7   12.3   21.7 8.94e-16 6.58e-16 1.16e-15   0.5   0.0   2.0 1.02e-16 0.00e+00 4.25e-16   4.8   2.3   8.0 1.64e-16 7.67e-17 2.71e-16   9.8   6.7  13.4 2.76e-16 1.89e-16 3.78e-16   2.1   0.6   4.1 2.39e-16 7.18e-17 4.72e-16
 59 13819    1.7    0.1    3.8 2.16e-16 1.54e-17 4.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.86e-16   1.5   0.1   3.4 1.21e-16 1.13e-17 2.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.57e-17   0.7   0.0   2.1 1.97e-16 0.00e+00 5.66e-16
 59 13820    4.4    1.6    7.7 2.18e-16 7.86e-17 3.87e-16   1.0   0.0   2.6 2.01e-16 0.00e+00 5.36e-16   0.5   0.0   2.9 1.56e-17 0.00e+00 9.36e-17   2.2   0.7   4.3 5.79e-17 1.93e-17 1.12e-16   1.7   0.3   3.7 1.83e-16 3.35e-17 3.93e-16
 59 13821   17.6   13.2   22.6 1.03e-15 7.68e-16 1.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.71e-16   3.8   1.6   6.6 1.41e-16 6.05e-17 2.44e-16   5.1   2.9   7.9 1.56e-16 8.88e-17 2.42e-16   8.7   5.8  12.2 1.08e-15 7.18e-16 1.51e-15
 59 13822    9.2    5.7   13.3 5.37e-16 3.32e-16 7.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   3.2   1.1   5.9 1.21e-16 4.07e-17 2.21e-16   5.0   2.8   7.8 1.54e-16 8.58e-17 2.40e-16   1.0   0.0   2.6 1.23e-16 0.00e+00 3.29e-16
 59 14383    9.3    6.1   13.1 7.20e-16 4.72e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   3.7   1.7   6.3 1.84e-16 8.46e-17 3.14e-16   3.2   1.4   5.5 1.29e-16 5.76e-17 2.25e-16   2.4   0.9   4.5 3.94e-16 1.53e-16 7.33e-16
 59 14384    9.7    6.7   13.4 1.30e-15 8.92e-16 1.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16   4.3   2.3   6.8 3.66e-16 1.95e-16 5.88e-16   3.6   1.9   6.0 2.54e-16 1.32e-16 4.20e-16   1.8   0.7   3.6 5.13e-16 1.86e-16 1.01e-15
 59 14419    2.4    0.7    4.6 4.75e-16 1.34e-16 9.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.53e-16   1.1   0.0   2.7 1.36e-16 0.00e+00 3.46e-16   0.5   0.0   2.0 4.99e-17 0.00e+00 2.06e-16   0.8   0.1   2.2 3.53e-16 3.37e-17 9.44e-16
 59  2040    1.5    0.1    3.4 3.01e-16 2.14e-17 6.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   1.0   0.0   2.6 1.01e-16 0.00e+00 2.74e-16   0.7   0.0   2.1 8.93e-17 0.00e+00 2.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.03e-16
 60 11268   10.3    7.1   14.1 3.14e-15 2.17e-15 4.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.18e-15   1.1   0.0   2.7 1.94e-16 0.00e+00 4.85e-16   5.5   3.3   8.3 9.16e-16 5.55e-16 1.38e-15   3.8   2.0   6.1 2.64e-15 1.41e-15 4.28e-15
 60 12095   21.2   16.6   26.4 3.47e-15 2.71e-15 4.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.36e-16   8.5   5.6  12.1 8.27e-16 5.46e-16 1.17e-15   7.3   4.7  10.5 6.50e-16 4.22e-16 9.32e-16   5.4   3.2   8.2 2.01e-15 1.19e-15 3.06e-15
 60 13817   43.4   36.7   50.7 3.34e-15 2.82e-15 3.90e-15   0.5   0.0   2.0 1.49e-16 0.00e+00 6.09e-16  14.7  10.7  19.3 7.17e-16 5.24e-16 9.41e-16  17.0  13.0  21.6 6.88e-16 5.27e-16 8.73e-16  11.8   8.5  15.7 1.94e-15 1.39e-15 2.59e-15
 60 13819   16.2   12.1   20.9 2.94e-15 2.20e-15 3.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.36e-16   8.6   5.7  12.1 9.92e-16 6.58e-16 1.40e-15   4.3   2.3   6.9 4.07e-16 2.19e-16 6.56e-16   3.3   1.6   5.7 1.29e-15 6.10e-16 2.21e-15
 60 13820   34.7   28.5   41.4 2.49e-15 2.05e-15 2.97e-15   3.2   1.5   5.6 9.36e-16 4.32e-16 1.62e-15  15.4  11.3  20.1 7.04e-16 5.17e-16 9.18e-16  13.6  10.0  17.8 5.14e-16 3.78e-16 6.72e-16   5.7   3.3   8.7 8.75e-16 5.06e-16 1.33e-15
 60 13821   21.0   16.0   26.6 1.76e-15 1.34e-15 2.23e-15   2.4   1.0   4.5 8.26e-16 3.24e-16 1.54e-15   4.9   2.2   8.2 2.59e-16 1.16e-16 4.35e-16   6.3   3.8   9.5 2.77e-16 1.65e-16 4.17e-16   9.8   6.8  13.5 1.75e-15 1.21e-15 2.40e-15
 60 13822   26.0   20.7   31.9 2.20e-15 1.76e-15 2.70e-15   0.3   0.0   1.9 1.19e-16 0.00e+00 6.51e-16   7.8   4.9  11.3 4.18e-16 2.62e-16 6.07e-16   7.4   4.7  10.8 3.31e-16 2.09e-16 4.80e-16  10.8   7.6  14.6 1.97e-15 1.39e-15 2.65e-15
 60 14383   21.8   16.9   27.2 2.41e-15 1.88e-15 3.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.17e-16   9.7   6.5  13.5 6.83e-16 4.58e-16 9.50e-16   9.1   6.2  12.6 5.28e-16 3.59e-16 7.30e-16   2.9   1.2   5.3 6.98e-16 2.86e-16 1.26e-15
 60 14384   20.4   15.9   25.5 3.87e-15 3.01e-15 4.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.88e-16   6.5   3.9   9.7 7.85e-16 4.77e-16 1.17e-15   7.3   4.7  10.5 7.24e-16 4.70e-16 1.04e-15   6.6   4.2   9.5 2.67e-15 1.69e-15 3.88e-15
 60 14419   12.1    8.6   16.2 3.46e-15 2.47e-15 4.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.34e-15   5.9   3.5   8.9 1.07e-15 6.37e-16 1.62e-15   3.6   1.9   6.0 5.39e-16 2.79e-16 8.93e-16   2.6   1.1   4.7 1.59e-15 6.81e-16 2.88e-15
 60  2040   10.7    7.4   14.7 3.25e-15 2.24e-15 4.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.47e-16   6.4   3.9   9.6 9.93e-16 5.99e-16 1.48e-15   3.6   1.9   6.0 6.59e-16 3.40e-16 1.09e-15   0.7   0.0   2.1 5.36e-16 0.00e+00 1.68e-15
 61 11268    6.6    3.6   10.1 1.40e-15 7.73e-16 2.15e-15   1.7   0.5   3.4 1.24e-15 3.57e-16 2.54e-15   5.2   2.7   8.1 6.59e-16 3.48e-16 1.04e-15   0.4   0.0   1.9 4.18e-17 0.00e+00 2.22e-16   1.1   0.0   2.7 5.31e-16 6.83e-18 1.29e-15
 61 12095   13.4    9.4   18.0 1.54e-15 1.08e-15 2.06e-15   2.4   0.9   4.5 9.65e-16 3.66e-16 1.78e-15   6.7   3.8  10.2 4.61e-16 2.59e-16 7.01e-16   2.5   1.0   4.6 1.58e-16 6.33e-17 2.88e-16   4.3   2.2   6.8 1.09e-15 5.74e-16 1.74e-15
 61 13817   32.8   26.4   39.7 1.77e-15 1.42e-15 2.14e-15  10.5   7.4  14.1 2.31e-15 1.63e-15 3.10e-15  24.4  19.2  30.2 8.40e-16 6.60e-16 1.04e-15   1.8   0.0   3.9 5.06e-17 6.51e-19 1.12e-16   6.7   4.1   9.8 7.66e-16 4.68e-16 1.12e-15
 61 13819   21.4   16.5   26.8 2.73e-15 2.10e-15 3.41e-15   5.0   2.8   7.8 2.61e-15 1.46e-15 4.05e-15   9.4   6.0  13.3 7.61e-16 4.85e-16 1.08e-15   7.4   4.8  10.5 4.93e-16 3.19e-16 7.04e-16   4.7   2.7   7.2 1.26e-15 7.18e-16 1.95e-15
 61 13820   29.1   22.8   35.9 1.47e-15 1.15e-15 1.81e-15   8.6   5.6  12.0 1.76e-15 1.15e-15 2.47e-15  14.4   9.9  19.4 4.64e-16 3.19e-16 6.25e-16   9.6   6.4  13.4 2.54e-16 1.69e-16 3.55e-16   5.3   2.7   8.4 5.61e-16 2.84e-16 8.98e-16
 61 13821   28.1   22.0   34.8 1.65e-15 1.29e-15 2.04e-15   3.1   1.3   5.4 7.47e-16 3.19e-16 1.31e-15  16.3  11.7  21.4 6.12e-16 4.40e-16 8.04e-16   3.9   1.5   6.8 1.20e-16 4.59e-17 2.10e-16   7.9   5.0  11.4 9.85e-16 6.20e-16 1.42e-15
 61 13822   37.4   30.8   44.6 2.22e-15 1.82e-15 2.64e-15   6.8   4.2   9.9 1.64e-15 1.01e-15 2.39e-15  15.6  11.2  20.6 5.89e-16 4.24e-16 7.76e-16   6.7   4.0  10.1 2.10e-16 1.24e-16 3.15e-16  15.1  11.2  19.5 1.89e-15 1.40e-15 2.44e-15
 61 14383   14.5   10.0   19.5 1.13e-15 7.80e-16 1.52e-15   9.2   6.2  12.7 2.98e-15 2.03e-15 4.10e-15   1.8   0.0   4.2 9.24e-17 0.00e+00 2.09e-16   9.1   6.0  12.7 3.72e-16 2.45e-16 5.22e-16   3.6   1.6   6.1 5.83e-16 2.56e-16 1.00e-15
 61 14384    8.5    5.2   12.3 1.14e-15 7.00e-16 1.64e-15   1.8   0.6   3.6 1.02e-15 3.55e-16 2.01e-15   4.9   2.5   7.9 4.24e-16 2.15e-16 6.81e-16   0.1   0.0   1.8 8.42e-18 0.00e+00 1.28e-16   3.4   1.6   5.8 9.66e-16 4.63e-16 1.62e-15
 61 14419    8.4    5.3   12.0 1.69e-15 1.06e-15 2.42e-15   1.7   0.5   3.4 1.41e-15 4.06e-16 2.89e-15   6.2   3.6   9.4 8.09e-16 4.70e-16 1.22e-15   0.3   0.0   1.9 2.96e-17 0.00e+00 1.98e-16   1.8   0.6   3.6 7.78e-16 2.70e-16 1.53e-15
 61  2040    9.6    6.0   13.6 2.06e-15 1.29e-15 2.93e-15   2.6   1.1   4.7 8.91e-16 3.71e-16 1.60e-15   5.4   2.8   8.6 5.96e-16 3.09e-16 9.45e-16   2.0   0.5   4.0 2.53e-16 6.14e-17 5.12e-16   2.2   0.7   4.2 1.24e-15 3.96e-16 2.40e-15
 62 11268   14.9   11.0   19.3 4.26e-15 3.15e-15 5.54e-15   1.0   0.2   2.4 9.34e-16 1.86e-16 2.35e-15   4.7   2.6   7.6 8.06e-16 4.35e-16 1.28e-15   5.6   3.4   8.4 8.79e-16 5.36e-16 1.31e-15   4.5   2.6   7.1 2.96e-15 1.67e-15 4.64e-15
 62 12095   25.8   20.7   31.5 3.97e-15 3.19e-15 4.85e-15   1.6   0.5   3.4 8.56e-16 2.46e-16 1.80e-15   7.3   4.6  10.6 6.63e-16 4.15e-16 9.69e-16  10.3   7.3  14.0 8.62e-16 6.09e-16 1.17e-15   8.3   5.6  11.7 2.92e-15 1.96e-15 4.08e-15
 62 13817   73.0   64.2   82.0 5.30e-15 4.65e-15 5.94e-15   3.4   1.6   5.7 9.83e-16 4.71e-16 1.68e-15  32.3  26.6  38.6 1.49e-15 1.22e-15 1.78e-15  17.2  13.1  21.9 6.57e-16 5.01e-16 8.35e-16  23.6  18.9  28.9 3.65e-15 2.93e-15 4.48e-15
 62 13819   30.0   24.5   36.0 5.12e-15 4.18e-15 6.15e-15   2.5   1.1   4.6 1.76e-15 7.35e-16 3.22e-15  12.0   8.6  16.1 1.31e-15 9.30e-16 1.75e-15  10.5   7.4  14.1 9.43e-16 6.68e-16 1.27e-15   7.4   4.9  10.6 2.71e-15 1.78e-15 3.86e-15
 62 13820   76.5   67.4   85.8 5.18e-15 4.56e-15 5.81e-15   4.2   2.2   6.8 1.16e-15 6.10e-16 1.87e-15  36.1  30.0  42.8 1.55e-15 1.29e-15 1.84e-15  13.1   9.4  17.2 4.65e-16 3.36e-16 6.14e-16  27.4  22.3  33.1 3.96e-15 3.23e-15 4.78e-15
 62 13821   56.5   48.5   64.6 4.46e-15 3.82e-15 5.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-16  21.3  16.5  26.7 1.07e-15 8.27e-16 1.34e-15  10.6   7.3  14.6 4.41e-16 3.03e-16 6.05e-16  24.5  19.7  29.9 4.12e-15 3.31e-15 5.03e-15
 62 13822   72.3   63.5   81.2 5.75e-15 5.05e-15 6.46e-15   0.1   0.0   1.8 2.47e-17 0.00e+00 5.82e-16  27.3  22.0  33.2 1.38e-15 1.11e-15 1.67e-15  23.4  18.7  28.7 9.79e-16 7.83e-16 1.20e-15  21.6  17.0  26.7 3.66e-15 2.89e-15 4.52e-15
 62 14383   53.8   46.2   61.5 5.66e-15 4.86e-15 6.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.93e-16  23.1  18.3  28.5 1.55e-15 1.22e-15 1.91e-15  16.0  12.2  20.5 8.82e-16 6.70e-16 1.13e-15  14.7  11.0  19.0 3.30e-15 2.46e-15 4.27e-15
 62 14384   33.4   27.6   39.7 6.01e-15 4.98e-15 7.15e-15   1.8   0.6   3.6 1.35e-15 4.73e-16 2.68e-15  13.7  10.1  17.9 1.58e-15 1.16e-15 2.06e-15  13.2   9.7  17.3 1.25e-15 9.18e-16 1.63e-15   6.4   4.1   9.4 2.47e-15 1.55e-15 3.62e-15
 62 14419   20.3   15.9   25.3 5.52e-15 4.32e-15 6.87e-15   0.7   0.0   2.1 8.08e-16 0.00e+00 2.35e-15   8.0   5.3  11.3 1.38e-15 9.11e-16 1.96e-15   6.6   4.2   9.6 9.41e-16 6.02e-16 1.36e-15   5.7   3.5   8.5 3.30e-15 2.04e-15 4.91e-15
 62  2040   19.0   14.6   24.0 5.74e-15 4.41e-15 7.25e-15   3.7   1.9   6.0 1.76e-15 9.20e-16 2.88e-15   7.1   4.3  10.4 1.09e-15 6.66e-16 1.60e-15   5.3   3.2   8.2 9.71e-16 5.75e-16 1.48e-15   6.6   4.2   9.5 5.33e-15 3.38e-15 7.76e-15
 63 11268   12.2    8.9   16.1 2.58e-15 1.88e-15 3.41e-15   0.9   0.1   2.3 6.49e-16 8.77e-17 1.68e-15   4.6   2.6   7.2 5.75e-16 3.25e-16 9.01e-16   5.8   3.6   8.6 6.74e-16 4.19e-16 9.93e-16   1.8   0.7   3.6 8.65e-16 3.07e-16 1.71e-15
 63 12095   24.0   19.2   29.4 2.72e-15 2.17e-15 3.33e-15   0.7   0.0   2.1 2.84e-16 0.00e+00 8.19e-16  10.8   7.6  14.6 7.30e-16 5.15e-16 9.87e-16   6.5   4.1   9.5 4.03e-16 2.54e-16 5.87e-16   6.7   4.3   9.6 1.69e-15 1.08e-15 2.44e-15
 63 13817   48.0   41.1   55.4 2.57e-15 2.20e-15 2.97e-15   6.4   4.0   9.4 1.39e-15 8.72e-16 2.04e-15  18.6  14.4  23.4 6.34e-16 4.91e-16 7.98e-16  19.6  15.3  24.3 5.51e-16 4.33e-16 6.86e-16   9.9   6.8  13.5 1.12e-15 7.72e-16 1.53e-15
 63 13819   15.6   11.7   20.0 1.97e-15 1.49e-15 2.54e-15   1.7   0.6   3.5 8.91e-16 2.85e-16 1.81e-15   6.1   3.7   9.1 4.95e-16 3.02e-16 7.37e-16   8.7   6.0  12.0 5.82e-16 3.98e-16 8.03e-16   0.7   0.0   2.1 1.95e-16 0.00e+00 5.61e-16
 63 13820   35.1   29.2   41.5 1.76e-15 1.46e-15 2.08e-15   1.5   0.4   3.3 3.08e-16 7.26e-17 6.68e-16  14.6  10.9  19.0 4.68e-16 3.48e-16 6.06e-16  16.6  12.7  21.0 4.37e-16 3.35e-16 5.54e-16   3.9   1.9   6.4 4.09e-16 1.98e-16 6.82e-16
 63 13821   65.9   57.7   74.2 3.85e-15 3.37e-15 4.34e-15   0.5   0.0   1.9 1.09e-16 0.00e+00 4.64e-16  25.5  20.6  31.0 9.51e-16 7.68e-16 1.16e-15  24.3  19.6  29.6 7.47e-16 6.02e-16 9.10e-16  16.1  12.2  20.5 1.99e-15 1.51e-15 2.53e-15
 63 13822   53.9   46.5   61.4 3.17e-15 2.74e-15 3.61e-15   0.5   0.0   2.0 1.22e-16 0.00e+00 4.73e-16  20.2  15.9  25.1 7.58e-16 5.96e-16 9.40e-16  19.3  15.1  24.1 5.99e-16 4.68e-16 7.47e-16  14.3  10.7  18.5 1.78e-15 1.34e-15 2.31e-15
 63 14383   43.1   36.7   50.1 3.33e-15 2.83e-15 3.87e-15   1.2   0.1   2.9 3.91e-16 3.64e-17 9.25e-16  17.2  13.2  21.7 8.49e-16 6.51e-16 1.07e-15  18.6  14.5  23.3 7.54e-16 5.89e-16 9.44e-16   7.3   4.8  10.5 1.19e-15 7.73e-16 1.70e-15
 63 14384   16.6   12.6   21.2 2.20e-15 1.67e-15 2.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.23e-16   7.3   4.8  10.5 6.22e-16 4.04e-16 8.89e-16   3.8   2.0   6.1 2.62e-16 1.40e-16 4.25e-16   5.5   3.3   8.3 1.53e-15 9.13e-16 2.30e-15
 63 14419   21.2   16.8   26.2 4.22e-15 3.34e-15 5.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.38e-16   9.4   6.5  12.9 1.20e-15 8.29e-16 1.65e-15   3.9   2.2   6.3 4.12e-16 2.28e-16 6.57e-16   7.9   5.3  11.0 3.30e-15 2.22e-15 4.61e-15
 63  2040   16.0   12.2   20.5 3.24e-15 2.46e-15 4.14e-15   0.7   0.0   2.1 2.15e-16 0.00e+00 6.67e-16   8.3   5.6  11.7 8.64e-16 5.80e-16 1.21e-15   2.9   1.4   5.0 3.52e-16 1.69e-16 6.07e-16   4.8   2.8   7.4 2.54e-15 1.50e-15 3.90e-15
 64 11268   11.5    8.0   15.6 3.18e-15 2.21e-15 4.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.08e-15   3.5   1.6   6.1 5.82e-16 2.56e-16 1.00e-15   6.7   4.2   9.6 1.00e-15 6.39e-16 1.45e-15   1.4   0.2   3.1 8.46e-16 1.33e-16 1.91e-15
 64 12095   30.3   24.7   36.4 4.49e-15 3.66e-15 5.39e-15   0.7   0.0   2.1 3.31e-16 0.00e+00 1.04e-15  14.8  10.9  19.2 1.30e-15 9.63e-16 1.70e-15   8.2   5.4  11.5 6.62e-16 4.40e-16 9.31e-16   7.4   4.8  10.5 2.46e-15 1.60e-15 3.51e-15
 64 13817   51.1   43.5   58.8 3.56e-15 3.03e-15 4.10e-15   2.2   0.8   4.3 6.35e-16 2.17e-16 1.22e-15  20.9  16.1  26.2 9.26e-16 7.15e-16 1.16e-15  16.0  12.0  20.5 5.86e-16 4.39e-16 7.52e-16  14.4  10.7  18.7 2.14e-15 1.58e-15 2.78e-15
 64 13819   15.2   11.0   19.9 2.50e-15 1.82e-15 3.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.62e-16   4.6   2.2   7.5 4.78e-16 2.27e-16 7.89e-16   1.4   0.3   3.2 1.23e-16 2.34e-17 2.73e-16   9.2   6.3  12.7 3.21e-15 2.19e-15 4.43e-15
 64 13820   51.6   43.8   59.4 3.36e-15 2.86e-15 3.87e-15   4.4   2.4   7.0 1.17e-15 6.42e-16 1.86e-15  20.6  15.7  26.0 8.53e-16 6.51e-16 1.08e-15  13.0   9.3  17.1 4.45e-16 3.20e-16 5.88e-16  18.1  13.9  22.9 2.51e-15 1.92e-15 3.17e-15
 64 13821   55.4   47.5   63.5 4.21e-15 3.61e-15 4.82e-15   1.2   0.1   2.9 3.85e-16 3.98e-17 9.02e-16  23.4  18.3  29.0 1.13e-15 8.88e-16 1.40e-15  18.5  14.2  23.4 7.39e-16 5.68e-16 9.35e-16  13.6   9.9  17.7 2.19e-15 1.61e-15 2.87e-15
 64 13822   45.2   38.2   52.7 3.46e-15 2.93e-15 4.03e-15   1.8   0.4   3.7 5.54e-16 1.09e-16 1.16e-15  15.9  11.7  20.7 7.76e-16 5.69e-16 1.01e-15  17.5  13.4  22.2 7.04e-16 5.38e-16 8.92e-16  11.7   8.4  15.7 1.91e-15 1.37e-15 2.55e-15
 64 14383   29.8   24.0   36.1 3.01e-15 2.43e-15 3.65e-15   1.4   0.2   3.1 5.68e-16 8.94e-17 1.28e-15  12.6   8.9  16.9 8.18e-16 5.73e-16 1.10e-15   8.7   5.8  12.2 4.62e-16 3.08e-16 6.48e-16   8.4   5.5  11.9 1.81e-15 1.18e-15 2.55e-15
 64 14384   16.3   12.2   21.0 2.82e-15 2.11e-15 3.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.17e-16   5.6   3.2   8.6 6.22e-16 3.55e-16 9.54e-16   5.2   3.0   8.0 4.71e-16 2.70e-16 7.24e-16   5.5   3.3   8.3 2.01e-15 1.20e-15 3.02e-15
 64 14419    5.0    2.6    8.0 1.31e-15 6.82e-16 2.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-15   1.8   0.4   3.8 2.97e-16 5.85e-17 6.26e-16   1.6   0.4   3.4 2.18e-16 5.83e-17 4.61e-16   1.7   0.5   3.4 9.09e-16 2.66e-16 1.89e-15
 64  2040   23.4   18.5   28.9 6.53e-15 5.15e-15 8.06e-15   0.5   0.0   2.0 2.35e-16 0.00e+00 8.81e-16   8.9   5.8  12.5 1.26e-15 8.30e-16 1.78e-15   6.1   3.7   9.1 1.02e-15 6.15e-16 1.52e-15   8.5   5.7  11.8 6.27e-15 4.23e-15 8.72e-15
 65 11268   33.7   27.9   40.1 7.17e-15 5.93e-15 8.52e-15   1.7   0.5   3.4 1.22e-15 3.45e-16 2.52e-15  15.2  11.3  19.6 1.93e-15 1.43e-15 2.49e-15  10.2   7.1  13.8 1.18e-15 8.26e-16 1.60e-15   8.4   5.6  11.7 3.95e-15 2.65e-15 5.51e-15
 65 12095   66.0   57.7   74.4 7.53e-15 6.58e-15 8.48e-15   0.3   0.0   1.9 1.25e-16 0.00e+00 7.47e-16  27.5  22.3  33.3 1.88e-15 1.52e-15 2.28e-15  19.3  15.1  24.1 1.20e-15 9.40e-16 1.50e-15  19.2  15.0  24.0 4.87e-15 3.80e-15 6.08e-15
 65 13817  165.9  152.7  179.1 8.91e-15 8.20e-15 9.62e-15   5.9   3.5   8.9 1.29e-15 7.60e-16 1.94e-15  66.1  57.8  74.6 2.26e-15 1.97e-15 2.55e-15  44.7  38.0  51.8 1.26e-15 1.08e-15 1.46e-15  55.1  47.7  62.7 6.27e-15 5.42e-15 7.12e-15
 65 13819   63.3   55.1   71.6 8.03e-15 6.99e-15 9.07e-15   3.2   1.4   5.5 1.64e-15 7.28e-16 2.85e-15  23.7  18.8  29.2 1.92e-15 1.52e-15 2.36e-15  20.0  15.7  24.8 1.33e-15 1.04e-15 1.66e-15  19.7  15.4  24.4 5.26e-15 4.13e-15 6.54e-15
 65 13820  156.4  143.5  169.4 7.85e-15 7.20e-15 8.50e-15   5.0   2.8   7.8 1.02e-15 5.64e-16 1.59e-15  50.0  42.7  57.8 1.60e-15 1.37e-15 1.85e-15  58.9  51.1  66.7 1.56e-15 1.35e-15 1.76e-15  47.7  40.9  55.1 5.06e-15 4.34e-15 5.84e-15
 65 13821  135.0  123.0  147.1 7.90e-15 7.20e-15 8.61e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.14e-16  45.3  38.4  52.8 1.69e-15 1.43e-15 1.97e-15  48.6  41.6  56.1 1.50e-15 1.28e-15 1.73e-15  41.1  34.9  48.0 5.08e-15 4.31e-15 5.93e-15
 65 13822  154.9  142.2  167.8 9.12e-15 8.38e-15 9.88e-15   3.0   1.2   5.3 7.11e-16 2.90e-16 1.27e-15  56.2  48.4  64.0 2.11e-15 1.82e-15 2.40e-15  59.8  52.0  67.7 1.86e-15 1.61e-15 2.10e-15  39.0  32.8  45.7 4.85e-15 4.09e-15 5.68e-15
 65 14383   95.7   85.6  105.8 7.45e-15 6.67e-15 8.24e-15   4.0   2.0   6.6 1.31e-15 6.61e-16 2.14e-15  40.3  33.9  47.2 2.02e-15 1.70e-15 2.36e-15  28.6  23.4  34.4 1.17e-15 9.59e-16 1.41e-15  26.8  21.8  32.4 4.37e-15 3.56e-15 5.28e-15
 65 14384   65.5   57.3   73.8 8.74e-15 7.64e-15 9.85e-15   2.8   1.3   4.9 1.55e-15 7.12e-16 2.70e-15  21.4  16.8  26.4 1.84e-15 1.45e-15 2.27e-15  21.0  16.6  26.0 1.48e-15 1.17e-15 1.83e-15  23.1  18.5  28.3 6.44e-15 5.16e-15 7.89e-15
 65 14419   50.5   43.3   57.8 1.01e-14 8.68e-15 1.16e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 9.51e-16  21.6  17.0  26.6 2.79e-15 2.20e-15 3.44e-15  17.5  13.5  22.0 1.84e-15 1.42e-15 2.32e-15  11.5   8.3  15.2 4.80e-15 3.46e-15 6.38e-15
 65  2040   20.9   16.1   26.2 4.24e-15 3.27e-15 5.31e-15   2.2   0.7   4.3 7.17e-16 2.33e-16 1.39e-15   7.2   4.3  10.8 7.56e-16 4.50e-16 1.12e-15   5.3   3.1   8.0 6.46e-16 3.74e-16 9.86e-16   8.3   5.6  11.7 4.43e-15 2.97e-15 6.19e-15
 66 11268    0.9    0.0    2.9 2.32e-16 0.00e+00 7.64e-16   0.9   0.1   2.3 7.99e-16 1.10e-16 2.11e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.70e-16   1.6   0.4   3.4 2.29e-16 6.16e-17 4.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.75e-16
 66 12095    1.2    0.0    3.3 1.66e-16 0.00e+00 4.70e-16   0.8   0.0   2.1 3.68e-16 4.93e-18 1.04e-15   0.3   0.0   2.3 2.84e-17 0.00e+00 1.96e-16   1.5   0.4   3.3 1.16e-16 2.76e-17 2.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.62e-16
 66 13817    2.8    0.4    5.7 1.88e-16 2.64e-17 3.80e-16   2.4   0.9   4.5 6.50e-16 2.53e-16 1.22e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 9.76e-17   0.0   0.0   1.6 0.00e+00 0.00e+00 5.70e-17   4.0   2.0   6.6 5.68e-16 2.88e-16 9.39e-16
 66 13819    5.4    2.8    8.6 8.53e-16 4.48e-16 1.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.28e-16   2.5   0.8   4.8 2.50e-16 8.07e-17 4.82e-16   1.4   0.2   3.1 1.14e-16 2.00e-17 2.57e-16   1.5   0.4   3.3 5.15e-16 1.33e-16 1.11e-15
 66 13820   11.2    7.1   15.9 6.97e-16 4.41e-16 9.92e-16   0.3   0.0   1.9 6.36e-17 0.00e+00 4.73e-16   6.3   3.2   9.9 2.48e-16 1.27e-16 3.93e-16   1.6   0.2   3.5 5.20e-17 6.88e-18 1.15e-16   3.4   1.5   6.0 4.53e-16 1.94e-16 7.96e-16
 66 13821   11.6    7.6   16.2 8.43e-16 5.53e-16 1.18e-15   0.4   0.0   1.9 1.23e-16 0.00e+00 5.70e-16   4.8   2.2   7.9 2.20e-16 1.02e-16 3.65e-16   3.2   1.2   5.7 1.21e-16 4.65e-17 2.19e-16   3.7   1.7   6.3 5.67e-16 2.60e-16 9.66e-16
 66 13822    5.7    2.5    9.4 4.13e-16 1.82e-16 6.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.37e-16   2.6   0.5   5.1 1.18e-16 2.42e-17 2.36e-16   2.7   0.9   5.0 1.02e-16 3.56e-17 1.91e-16   0.5   0.0   2.4 7.56e-17 0.00e+00 3.69e-16
 66 14383    1.7    0.0    4.1 1.68e-16 0.00e+00 3.96e-16   0.5   0.0   2.0 1.83e-16 0.00e+00 7.82e-16   1.7   0.1   3.8 1.06e-16 7.55e-18 2.34e-16   0.1   0.0   1.8 4.07e-18 0.00e+00 9.20e-17   0.0   0.0   1.8 0.00e+00 0.00e+00 3.62e-16
 66 14384    0.0    0.0    1.5 0.00e+00 0.00e+00 2.55e-16   0.9   0.1   2.3 6.02e-16 8.28e-17 1.59e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.99e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.03e-16
 66 14419    1.0    0.0    3.0 2.60e-16 0.00e+00 7.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.18e-15   1.9   0.4   3.9 3.01e-16 7.02e-17 6.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.06e-16
 66  2040    0.0    0.0    1.5 0.00e+00 0.00e+00 4.20e-16   1.6   0.5   3.4 7.22e-16 2.03e-16 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.63e-16   0.4   0.0   2.0 7.58e-17 0.00e+00 3.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.49e-16
 67 11268    0.8    0.1    2.2 1.71e-16 1.27e-17 4.64e-16   0.9   0.1   2.3 6.58e-16 1.02e-16 1.69e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   1.0   0.2   2.4 1.09e-16 2.18e-17 2.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.35e-16
 67 12095    3.6    1.9    6.0 4.08e-16 2.10e-16 6.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.45e-16   0.8   0.1   2.2 5.46e-17 4.06e-18 1.49e-16   1.9   0.7   3.7 1.17e-16 4.52e-17 2.29e-16   0.9   0.1   2.3 2.29e-16 3.54e-17 5.89e-16
 67 13817   44.5   38.0   51.6 2.39e-15 2.04e-15 2.76e-15   1.4   0.2   3.1 3.02e-16 5.30e-17 6.79e-16  14.7  11.1  18.9 5.01e-16 3.79e-16 6.44e-16  12.8   9.4  16.7 3.60e-16 2.65e-16 4.69e-16  17.0  13.1  21.6 1.94e-15 1.49e-15 2.46e-15
 67 13819   28.3   23.2   34.0 3.59e-15 2.94e-15 4.31e-15   0.8   0.1   2.2 4.19e-16 3.11e-17 1.14e-15   8.8   6.1  12.1 7.09e-16 4.88e-16 9.76e-16   6.9   4.5   9.9 4.60e-16 3.01e-16 6.59e-16  12.6   9.3  16.5 3.41e-15 2.50e-15 4.46e-15
 67 13820   50.3   43.1   57.5 2.52e-15 2.16e-15 2.88e-15   2.5   1.0   4.6 5.07e-16 2.03e-16 9.36e-16  12.6   9.2  16.5 4.01e-16 2.94e-16 5.26e-16  16.6  12.7  21.0 4.38e-16 3.36e-16 5.54e-16  21.1  16.7  26.1 2.25e-15 1.78e-15 2.78e-15
 67 13821   56.0   48.5   63.6 3.27e-15 2.83e-15 3.71e-15   2.6   1.1   4.7 6.26e-16 2.70e-16 1.13e-15  18.8  14.7  23.5 6.97e-16 5.46e-16 8.72e-16  24.8  20.1  30.1 7.61e-16 6.17e-16 9.24e-16  12.4   9.1  16.4 1.54e-15 1.13e-15 2.03e-15
 67 13822   43.9   37.5   50.9 2.58e-15 2.20e-15 2.99e-15   1.4   0.2   3.1 3.32e-16 5.82e-17 7.47e-16  10.6   7.5  14.2 3.95e-16 2.82e-16 5.31e-16  15.8  12.1  20.1 4.88e-16 3.73e-16 6.22e-16  17.5  13.5  22.1 2.19e-15 1.69e-15 2.76e-15
 67 14383   37.0   31.1   43.5 2.86e-15 2.40e-15 3.35e-15   2.8   1.3   4.9 9.05e-16 4.20e-16 1.60e-15  14.7  11.1  18.9 7.34e-16 5.55e-16 9.43e-16  10.8   7.7  14.4 4.35e-16 3.13e-16 5.82e-16  11.5   8.3  15.3 1.85e-15 1.34e-15 2.46e-15
 67 14384   21.6   17.2   26.6 2.87e-15 2.28e-15 3.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.41e-16   6.0   3.8   8.7 5.10e-16 3.23e-16 7.50e-16  11.0   7.9  14.6 7.61e-16 5.48e-16 1.01e-15   4.7   2.7   7.3 1.31e-15 7.57e-16 2.02e-15
 67 14419   20.7   16.4   25.6 4.13e-15 3.27e-15 5.10e-15   1.8   0.6   3.6 1.53e-15 5.39e-16 3.06e-15   7.0   4.6   9.9 8.97e-16 5.87e-16 1.28e-15   8.9   6.2  12.2 9.31e-16 6.46e-16 1.28e-15   4.9   2.9   7.5 2.02e-15 1.20e-15 3.10e-15
 67  2040    7.4    4.9   10.6 1.52e-15 9.96e-16 2.17e-15   0.9   0.1   2.3 2.84e-16 3.32e-17 7.54e-16   3.9   2.2   6.3 4.11e-16 2.27e-16 6.58e-16   2.0   0.8   3.8 2.41e-16 9.58e-17 4.64e-16   1.6   0.4   3.4 8.39e-16 2.19e-16 1.78e-15
 68 11268   89.8   80.3   99.4 1.91e-14 1.70e-14 2.11e-14   5.0   3.0   7.6 3.65e-15 2.20e-15 5.53e-15  33.5  27.9  39.7 4.25e-15 3.53e-15 5.03e-15  20.7  16.4  25.5 2.40e-15 1.90e-15 2.96e-15  35.6  29.9  41.9 1.69e-14 1.41e-14 1.98e-14
 68 12095  157.5  145.0  170.2 1.79e-14 1.65e-14 1.94e-14   0.4   0.0   1.9 1.58e-16 0.00e+00 7.56e-16  48.1  41.3  55.5 3.27e-15 2.81e-15 3.77e-15  59.3  51.7  67.1 3.69e-15 3.21e-15 4.17e-15  50.2  43.1  57.3 1.27e-14 1.09e-14 1.46e-14
 68 13817  352.3  333.5  371.2 1.89e-14 1.79e-14 2.00e-14   7.4   4.8  10.5 1.63e-15 1.06e-15 2.32e-15 117.3 106.4 128.3 4.03e-15 3.66e-15 4.41e-15 102.3  92.2 112.5 2.90e-15 2.61e-15 3.19e-15 132.8 121.3 144.3 1.50e-14 1.37e-14 1.63e-14
 68 13819  119.3  108.4  130.4 1.51e-14 1.38e-14 1.65e-14   5.8   3.6   8.6 3.01e-15 1.86e-15 4.45e-15  43.6  37.2  50.6 3.55e-15 3.02e-15 4.11e-15  44.3  37.9  51.3 2.96e-15 2.53e-15 3.43e-15  31.4  26.0  37.4 8.37e-15 6.94e-15 9.96e-15
 68 13820  366.4  347.2  385.7 1.84e-14 1.75e-14 1.94e-14  10.2   7.2  13.9 2.11e-15 1.48e-15 2.86e-15 137.8 126.0 149.7 4.43e-15 4.05e-15 4.82e-15 105.3  95.0 115.6 2.79e-15 2.51e-15 3.06e-15 123.4 112.3 134.6 1.30e-14 1.19e-14 1.42e-14
 68 13821  318.3  300.4  336.3 1.87e-14 1.76e-14 1.97e-14   3.5   1.7   5.8 8.32e-16 4.10e-16 1.40e-15 109.0  98.5 119.6 4.09e-15 3.70e-15 4.49e-15 101.8  91.7 112.0 3.14e-15 2.83e-15 3.46e-15 107.5  97.1 117.9 1.32e-14 1.20e-14 1.45e-14
 68 13822  343.7  325.2  362.4 2.03e-14 1.92e-14 2.14e-14  15.9  12.0  20.3 3.84e-15 2.91e-15 4.91e-15 121.3 110.3 132.5 4.58e-15 4.17e-15 5.01e-15 117.6 106.8 128.5 3.66e-15 3.32e-15 4.00e-15 104.8  94.6 115.1 1.30e-14 1.17e-14 1.43e-14
 68 14383  191.7  177.8  205.7 1.48e-14 1.38e-14 1.59e-14   7.4   4.8  10.5 2.38e-15 1.55e-15 3.38e-15  74.5  65.8  83.2 3.70e-15 3.27e-15 4.14e-15  69.3  61.0  77.7 2.82e-15 2.48e-15 3.16e-15  48.0  41.3  55.3 7.80e-15 6.70e-15 8.98e-15
 68 14384  111.7  101.1  122.4 1.49e-14 1.35e-14 1.63e-14   4.8   2.8   7.4 2.63e-15 1.54e-15 4.06e-15  49.1  42.4  56.5 4.20e-15 3.62e-15 4.83e-15  27.2  22.2  32.8 1.90e-15 1.55e-15 2.29e-15  35.4  29.7  41.7 9.92e-15 8.33e-15 1.17e-14
 68 14419   68.6   60.3   77.0 1.37e-14 1.21e-14 1.54e-14   3.7   2.0   6.1 3.09e-15 1.63e-15 5.03e-15  18.3  14.2  23.0 2.35e-15 1.82e-15 2.95e-15  30.8  25.5  36.6 3.24e-15 2.68e-15 3.85e-15  19.5  15.3  24.3 8.21e-15 6.44e-15 1.02e-14
 68  2040   67.1   58.8   75.5 1.36e-14 1.20e-14 1.53e-14   1.6   0.4   3.4 5.22e-16 1.44e-16 1.10e-15  22.4  17.7  27.5 2.33e-15 1.85e-15 2.87e-15  21.3  16.9  26.2 2.61e-15 2.06e-15 3.22e-15  23.5  18.9  28.7 1.25e-14 1.00e-14 1.52e-14
 69 11268    1.6    0.2    3.5 4.36e-16 5.35e-17 9.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.09e-15   1.2   0.1   2.8 1.92e-16 9.46e-18 4.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-16   0.7   0.0   2.1 4.40e-16 0.00e+00 1.30e-15
 69 12095    0.6    0.0    2.7 9.13e-17 0.00e+00 4.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.84e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.28e-17   1.4   0.3   3.1 4.61e-16 8.57e-17 1.04e-15
 69 13817    5.7    2.7    9.3 3.99e-16 1.88e-16 6.55e-16   1.4   0.2   3.1 3.88e-16 6.82e-17 8.75e-16   0.2   0.0   2.5 7.23e-18 0.00e+00 1.13e-16   1.6   0.2   3.5 5.90e-17 7.73e-18 1.30e-16   4.0   2.0   6.6 5.97e-16 3.01e-16 9.90e-16
 69 13819    4.8    2.4    7.8 7.88e-16 3.95e-16 1.28e-15   0.5   0.0   2.0 3.21e-16 0.00e+00 1.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   5.5   3.3   8.3 4.79e-16 2.89e-16 7.21e-16   0.5   0.0   2.0 1.82e-16 0.00e+00 7.00e-16
 69 13820    0.0    0.0    2.1 0.00e+00 0.00e+00 1.36e-16   1.4   0.3   3.1 3.72e-16 7.14e-17 8.31e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 8.98e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 5.93e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.59e-16
 69 13821    0.0    0.0    2.5 0.00e+00 0.00e+00 1.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.52e-17   1.8   0.4   3.8 7.11e-17 1.47e-17 1.51e-16   0.1   0.0   1.8 1.19e-17 0.00e+00 2.93e-16
 69 13822   11.0    7.2   15.3 8.43e-16 5.56e-16 1.18e-15   0.2   0.0   1.8 5.87e-17 0.00e+00 5.72e-16   6.3   3.6   9.7 3.09e-16 1.76e-16 4.72e-16   2.8   1.1   5.2 1.14e-16 4.46e-17 2.09e-16   1.9   0.5   3.9 3.11e-16 7.72e-17 6.44e-16
 69 14383    6.7    3.8   10.2 6.86e-16 3.93e-16 1.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16   0.3   0.0   2.3 2.01e-17 0.00e+00 1.49e-16   5.1   2.9   7.9 2.74e-16 1.56e-16 4.23e-16   1.3   0.2   3.0 2.82e-16 4.01e-17 6.54e-16
 69 14384    2.2    0.6    4.5 3.92e-16 9.91e-17 7.85e-16   0.9   0.1   2.3 6.14e-16 7.22e-17 1.64e-15   2.0   0.6   4.1 2.29e-16 6.62e-17 4.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.05e-16   0.5   0.0   2.0 1.95e-16 0.00e+00 7.42e-16
 69 14419    1.7    0.3    3.6 4.42e-16 7.37e-17 9.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-15   1.2   0.1   2.9 2.07e-16 2.16e-17 4.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.58e-16   0.8   0.0   2.2 4.37e-16 2.25e-17 1.22e-15
 69  2040    0.0    0.0    2.2 0.00e+00 0.00e+00 6.73e-16   2.7   1.2   4.8 1.34e-15 6.07e-16 2.38e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 2.78e-16   0.4   0.0   1.9 7.97e-17 0.00e+00 3.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.50e-16
 70 11268    2.6    1.1    4.7 5.44e-16 2.31e-16 9.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.33e-16   2.9   1.4   5.0 3.66e-16 1.79e-16 6.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.37e-16
 70 12095    5.5    3.3    8.3 6.20e-16 3.72e-16 9.36e-16   0.7   0.0   2.1 2.81e-16 0.00e+00 8.20e-16   2.9   1.4   5.0 1.93e-16 9.27e-17 3.36e-16   1.9   0.7   3.7 1.18e-16 4.54e-17 2.30e-16   0.7   0.0   2.1 1.81e-16 0.00e+00 5.28e-16
 70 13817   14.1   10.5   18.3 7.54e-16 5.62e-16 9.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   4.8   2.8   7.3 1.62e-16 9.43e-17 2.50e-16   3.9   2.1   6.2 1.09e-16 5.91e-17 1.74e-16   5.5   3.3   8.3 6.23e-16 3.74e-16 9.40e-16
 70 13819   10.4    7.4   14.1 1.32e-15 9.36e-16 1.78e-15   0.8   0.1   2.2 4.19e-16 3.11e-17 1.14e-15   7.0   4.6   9.9 5.59e-16 3.66e-16 7.98e-16   1.9   0.7   3.7 1.24e-16 4.52e-17 2.43e-16   1.6   0.5   3.4 4.37e-16 1.22e-16 9.16e-16
 70 13820   19.9   15.6   24.8 9.96e-16 7.82e-16 1.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.34e-16  10.9   7.8  14.5 3.46e-16 2.49e-16 4.61e-16   4.8   2.8   7.4 1.26e-16 7.41e-17 1.94e-16   4.2   2.3   6.8 4.51e-16 2.41e-16 7.27e-16
 70 13821   11.8    8.5   15.7 6.86e-16 4.92e-16 9.15e-16   2.3   0.9   4.4 5.60e-16 2.08e-16 1.06e-15   4.9   2.9   7.5 1.82e-16 1.09e-16 2.78e-16   2.6   1.1   4.7 8.03e-17 3.46e-17 1.45e-16   4.2   2.3   6.8 5.25e-16 2.80e-16 8.45e-16
 70 13822   11.6    8.3   15.6 6.83e-16 4.87e-16 9.13e-16   0.6   0.0   2.0 1.39e-16 0.00e+00 4.84e-16   6.8   4.4   9.7 2.52e-16 1.63e-16 3.64e-16   3.7   2.0   6.1 1.15e-16 6.05e-17 1.87e-16   1.2   0.1   2.8 1.44e-16 7.11e-18 3.48e-16
 70 14383    8.3    5.6   11.7 6.47e-16 4.34e-16 9.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   3.9   2.2   6.3 1.95e-16 1.08e-16 3.13e-16   3.9   2.2   6.3 1.59e-16 8.80e-17 2.55e-16   0.5   0.0   2.0 8.55e-17 0.00e+00 3.24e-16
 70 14384   11.6    8.4   15.4 1.54e-15 1.12e-15 2.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.36e-16   5.0   3.0   7.5 4.24e-16 2.55e-16 6.46e-16   2.9   1.4   5.0 2.00e-16 9.56e-17 3.46e-16   3.8   2.0   6.1 1.05e-15 5.63e-16 1.70e-15
 70 14419    3.8    2.0    6.1 7.53e-16 4.05e-16 1.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.57e-16   3.0   1.5   5.1 3.87e-16 1.94e-16 6.57e-16   1.0   0.2   2.5 1.05e-16 2.42e-17 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.77e-16
 70  2040    5.7    3.5    8.5 1.18e-15 7.27e-16 1.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-16   4.9   2.9   7.5 5.20e-16 3.10e-16 7.94e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.46e-16   0.8   0.1   2.2 4.36e-16 3.24e-17 1.19e-15
 71 11268   15.9   12.0   20.3 3.37e-15 2.54e-15 4.31e-15   1.8   0.6   3.6 1.30e-15 4.36e-16 2.62e-15   2.5   1.0   4.6 3.16e-16 1.26e-16 5.81e-16   5.8   3.6   8.6 6.69e-16 4.15e-16 9.93e-16   7.7   5.1  10.8 3.62e-15 2.39e-15 5.10e-15
 71 12095   35.3   29.3   41.7 4.01e-15 3.34e-15 4.75e-15   0.7   0.0   2.1 2.58e-16 0.00e+00 8.09e-16  12.8   9.3  16.8 8.72e-16 6.33e-16 1.15e-15  11.6   8.4  15.4 7.21e-16 5.22e-16 9.55e-16  10.9   7.6  14.6 2.75e-15 1.93e-15 3.70e-15
 71 13817  123.9  112.7  135.2 6.62e-15 6.02e-15 7.22e-15   5.0   2.8   7.8 1.09e-15 6.09e-16 1.69e-15  38.5  32.4  45.2 1.30e-15 1.10e-15 1.53e-15  45.4  38.9  52.5 1.28e-15 1.09e-15 1.48e-15  40.1  34.0  46.8 4.56e-15 3.87e-15 5.32e-15
 71 13819   45.2   38.6   52.3 5.72e-15 4.88e-15 6.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.87e-16  22.0  17.5  27.1 1.77e-15 1.41e-15 2.18e-15   6.6   4.2   9.6 4.40e-16 2.79e-16 6.37e-16  16.5  12.7  21.0 4.46e-15 3.42e-15 5.65e-15
 71 13820  135.1  123.4  147.0 6.76e-15 6.18e-15 7.36e-15   7.1   4.5  10.2 1.44e-15 9.20e-16 2.09e-15  45.0  38.4  52.3 1.43e-15 1.22e-15 1.66e-15  50.1  43.0  57.2 1.32e-15 1.13e-15 1.51e-15  40.1  34.0  46.8 4.27e-15 3.61e-15 4.98e-15
 71 13821   97.3   87.4  107.4 5.67e-15 5.09e-15 6.26e-15   3.3   1.5   5.6 7.74e-16 3.54e-16 1.33e-15  37.9  31.9  44.5 1.41e-15 1.18e-15 1.65e-15  34.3  28.6  40.5 1.05e-15 8.79e-16 1.24e-15  25.1  20.3  30.5 3.10e-15 2.51e-15 3.77e-15
 71 13822   90.2   80.5   99.9 5.30e-15 4.73e-15 5.87e-15   4.7   2.7   7.2 1.11e-15 6.36e-16 1.73e-15  35.6  29.8  42.1 1.33e-15 1.11e-15 1.57e-15  23.8  19.1  29.1 7.37e-16 5.91e-16 9.00e-16  30.7  25.4  36.7 3.86e-15 3.18e-15 4.60e-15
 71 14383   85.3   76.0   94.7 6.62e-15 5.90e-15 7.35e-15   0.3   0.0   1.9 1.00e-16 0.00e+00 6.06e-16  33.3  27.7  39.6 1.66e-15 1.38e-15 1.97e-15  21.5  17.1  26.5 8.75e-16 6.96e-16 1.08e-15  30.5  25.2  36.3 4.98e-15 4.11e-15 5.93e-15
 71 14384   39.6   33.5   46.3 5.27e-15 4.46e-15 6.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16  10.2   7.1  13.8 8.71e-16 6.10e-16 1.18e-15  15.7  11.9  20.0 1.09e-15 8.33e-16 1.39e-15  13.8  10.3  17.8 3.85e-15 2.88e-15 4.99e-15
 71 14419   21.9   17.4   27.0 4.39e-15 3.48e-15 5.40e-15   1.9   0.7   3.7 1.56e-15 5.75e-16 3.05e-15   8.3   5.6  11.6 1.07e-15 7.15e-16 1.49e-15   7.9   5.4  11.1 8.35e-16 5.65e-16 1.17e-15   5.7   3.5   8.4 2.38e-15 1.46e-15 3.55e-15
 71  2040   10.6    7.4   14.4 2.14e-15 1.50e-15 2.91e-15   2.7   1.2   4.8 8.73e-16 3.88e-16 1.55e-15   5.0   2.8   7.8 5.15e-16 2.86e-16 8.04e-16   2.9   1.4   5.0 3.51e-16 1.67e-16 6.05e-16   2.8   1.3   4.8 1.45e-15 6.60e-16 2.56e-15
 72 11268    2.4    0.9    4.5 5.00e-16 1.87e-16 9.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.28e-16   0.7   0.0   2.1 9.28e-17 0.00e+00 2.65e-16   0.8   0.0   2.2 9.11e-17 4.64e-18 2.51e-16   0.8   0.1   2.2 3.97e-16 3.78e-17 1.06e-15
 72 12095   15.6   11.8   20.1 1.77e-15 1.33e-15 2.27e-15   1.6   0.5   3.4 6.37e-16 1.83e-16 1.33e-15   8.3   5.6  11.6 5.61e-16 3.75e-16 7.85e-16   4.7   2.8   7.3 2.93e-16 1.70e-16 4.53e-16   2.6   1.1   4.7 6.51e-16 2.76e-16 1.18e-15
 72 13817   11.7    8.3   15.6 6.33e-16 4.51e-16 8.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.53e-16   4.4   2.4   7.0 1.53e-16 8.39e-17 2.42e-16   5.7   3.5   8.5 1.63e-16 9.97e-17 2.42e-16   1.6   0.4   3.3 1.80e-16 4.71e-17 3.81e-16
 72 13819    8.1    5.4   11.4 1.03e-15 6.82e-16 1.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.96e-16   4.7   2.8   7.3 3.86e-16 2.25e-16 5.97e-16   2.7   1.2   4.8 1.80e-16 8.05e-17 3.22e-16   0.7   0.0   2.1 1.83e-16 0.00e+00 5.57e-16
 72 13820   12.2    8.7   16.2 6.14e-16 4.38e-16 8.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16   7.4   4.8  10.5 2.38e-16 1.55e-16 3.40e-16   2.6   1.1   4.7 6.86e-17 2.92e-17 1.25e-16   2.2   0.7   4.3 2.35e-16 7.80e-17 4.55e-16
 72 13821   11.4    8.1   15.3 6.73e-16 4.76e-16 9.04e-16   0.6   0.0   2.0 1.52e-16 0.00e+00 4.93e-16   5.7   3.5   8.5 2.16e-16 1.33e-16 3.21e-16   3.7   2.0   6.1 1.16e-16 6.16e-17 1.89e-16   1.9   0.5   4.0 2.41e-16 6.29e-17 4.93e-16
 72 13822    7.9    5.0   11.4 4.71e-16 2.96e-16 6.80e-16   0.4   0.0   1.9 1.01e-16 0.00e+00 4.71e-16   4.4   2.4   7.0 1.66e-16 9.06e-17 2.65e-16   2.4   0.9   4.5 7.45e-17 2.80e-17 1.41e-16   1.2   0.0   2.8 1.45e-16 5.41e-18 3.52e-16
 72 14383   15.8   11.9   20.2 1.22e-15 9.19e-16 1.56e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-16   9.7   6.8  13.2 4.80e-16 3.36e-16 6.53e-16   2.7   1.2   4.8 1.09e-16 4.85e-17 1.94e-16   3.4   1.6   5.7 5.50e-16 2.65e-16 9.35e-16
 72 14384    3.0    1.3    5.4 3.99e-16 1.68e-16 7.12e-16   1.8   0.6   3.6 9.87e-16 3.36e-16 1.98e-15   0.7   0.0   2.1 6.29e-17 0.00e+00 1.79e-16   2.9   1.5   5.0 2.05e-16 1.01e-16 3.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-16
 72 14419    3.5    1.8    5.9 7.04e-16 3.56e-16 1.18e-15   2.0   0.8   3.8 1.66e-15 6.79e-16 3.15e-15   3.9   2.1   6.2 4.99e-16 2.74e-16 7.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.78e-16
 72  2040   10.3    7.2   13.9 2.10e-15 1.48e-15 2.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.76e-16   4.6   2.6   7.1 4.81e-16 2.71e-16 7.52e-16   0.9   0.2   2.4 1.17e-16 2.10e-17 2.94e-16   4.7   2.7   7.3 2.52e-15 1.45e-15 3.89e-15
 73 11268   79.6   70.7   88.6 1.69e-14 1.50e-14 1.88e-14   1.8   0.6   3.6 1.31e-15 4.39e-16 2.63e-15  33.3  27.7  39.4 4.24e-15 3.54e-15 5.02e-15  23.9  19.3  29.1 2.77e-15 2.24e-15 3.38e-15  22.5  18.0  27.6 1.06e-14 8.46e-15 1.30e-14
 73 12095  116.3  105.5  127.2 1.33e-14 1.20e-14 1.45e-14   5.3   3.1   8.1 2.11e-15 1.23e-15 3.20e-15  42.9  36.5  49.8 2.93e-15 2.50e-15 3.41e-15  43.4  37.1  50.4 2.70e-15 2.31e-15 3.14e-15  30.1  24.8  35.9 7.58e-15 6.24e-15 9.05e-15
 73 13817  221.7  206.8  236.7 1.19e-14 1.11e-14 1.27e-14   7.6   5.0  10.8 1.67e-15 1.11e-15 2.36e-15  97.7  87.8 107.7 3.35e-15 3.01e-15 3.70e-15  72.9  64.4  81.5 2.06e-15 1.82e-15 2.31e-15  51.2  44.0  58.4 5.81e-15 5.00e-15 6.63e-15
 73 13819   93.6   83.9  103.4 1.19e-14 1.06e-14 1.31e-14   4.7   2.7   7.2 2.43e-15 1.39e-15 3.76e-15  37.5  31.6  44.1 3.05e-15 2.56e-15 3.58e-15  26.6  21.7  32.1 1.78e-15 1.45e-15 2.14e-15  29.4  24.2  35.2 7.83e-15 6.45e-15 9.36e-15
 73 13820  264.3  248.0  280.8 1.33e-14 1.25e-14 1.41e-14   7.3   4.8  10.5 1.51e-15 9.82e-16 2.16e-15  93.9  84.1 103.7 3.02e-15 2.71e-15 3.34e-15  90.8  81.3 100.4 2.40e-15 2.15e-15 2.66e-15  79.7  70.7  88.7 8.41e-15 7.47e-15 9.36e-15
 73 13821  204.4  190.1  218.9 1.20e-14 1.11e-14 1.28e-14   3.5   1.7   5.9 8.41e-16 4.20e-16 1.41e-15  69.9  61.5  78.4 2.62e-15 2.31e-15 2.94e-15  68.8  60.5  77.1 2.12e-15 1.87e-15 2.38e-15  65.8  57.7  74.0 8.10e-15 7.10e-15 9.11e-15
 73 13822  205.1  190.8  219.6 1.21e-14 1.12e-14 1.29e-14   4.8   2.6   7.6 1.16e-15 6.28e-16 1.83e-15  59.2  51.4  67.1 2.23e-15 1.94e-15 2.53e-15  78.0  69.2  86.9 2.42e-15 2.15e-15 2.70e-15  67.9  59.7  76.2 8.41e-15 7.39e-15 9.44e-15
 73 14383  171.4  158.3  184.6 1.33e-14 1.22e-14 1.43e-14   4.7   2.7   7.3 1.51e-15 8.74e-16 2.34e-15  48.5  41.8  55.9 2.40e-15 2.07e-15 2.77e-15  71.6  63.2  80.1 2.90e-15 2.56e-15 3.25e-15  51.3  44.1  58.5 8.39e-15 7.22e-15 9.57e-15
 73 14384  106.4   96.1  116.8 1.41e-14 1.27e-14 1.55e-14   2.8   1.3   4.9 1.55e-15 7.33e-16 2.70e-15  36.1  30.3  42.5 3.07e-15 2.57e-15 3.61e-15  36.8  31.0  43.1 2.56e-15 2.15e-15 3.00e-15  33.6  28.0  39.7 9.40e-15 7.84e-15 1.11e-14
 73 14419   55.8   48.3   63.4 1.11e-14 9.64e-15 1.26e-14   2.8   1.3   4.9 2.29e-15 1.06e-15 4.03e-15  14.4  10.8  18.6 1.84e-15 1.38e-15 2.37e-15  19.8  15.6  24.6 2.07e-15 1.63e-15 2.57e-15  21.6  17.2  26.6 9.10e-15 7.23e-15 1.12e-14
 73  2040   71.1   62.6   79.6 1.46e-14 1.29e-14 1.64e-14   9.7   6.8  13.2 3.20e-15 2.24e-15 4.35e-15  23.8  19.0  29.0 2.51e-15 2.01e-15 3.07e-15  26.6  21.7  32.1 3.31e-15 2.69e-15 3.99e-15  20.7  16.4  25.6 1.11e-14 8.82e-15 1.37e-14
 74 11268   25.7   20.8   31.2 5.47e-15 4.43e-15 6.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.39e-16   2.3   0.9   4.4 2.99e-16 1.09e-16 5.65e-16   8.8   6.1  12.1 1.02e-15 7.04e-16 1.41e-15  14.6  11.0  18.8 6.87e-15 5.17e-15 8.84e-15
 74 12095   29.6   24.2   35.5 3.38e-15 2.76e-15 4.05e-15   2.4   0.9   4.5 9.50e-16 3.58e-16 1.77e-15  13.0   9.6  17.1 8.92e-16 6.54e-16 1.17e-15   8.7   5.9  12.0 5.42e-16 3.70e-16 7.48e-16   7.9   5.2  11.3 2.00e-15 1.31e-15 2.84e-15
 74 13817   85.7   76.3   95.2 4.61e-15 4.10e-15 5.12e-15   3.4   1.6   5.7 7.42e-16 3.55e-16 1.25e-15  30.0  24.7  36.0 1.03e-15 8.45e-16 1.23e-15  23.9  19.1  29.1 6.76e-16 5.42e-16 8.26e-16  31.9  26.5  38.0 3.63e-15 3.01e-15 4.32e-15
 74 13819   37.6   31.6   44.2 4.77e-15 4.01e-15 5.61e-15   1.6   0.5   3.4 8.49e-16 2.43e-16 1.77e-15  10.8   7.6  14.6 8.75e-16 6.16e-16 1.18e-15  12.3   9.0  16.2 8.25e-16 6.01e-16 1.09e-15  14.5  10.9  18.6 3.88e-15 2.91e-15 5.00e-15
 74 13820   84.1   74.7   93.6 4.22e-15 3.74e-15 4.69e-15   3.2   1.4   5.5 6.48e-16 2.89e-16 1.13e-15  28.0  22.7  33.9 8.98e-16 7.28e-16 1.09e-15  22.6  17.9  27.7 5.96e-16 4.73e-16 7.32e-16  33.5  27.8  39.7 3.54e-15 2.94e-15 4.19e-15
 74 13821   77.0   68.1   86.0 4.50e-15 3.98e-15 5.02e-15   4.3   2.3   6.9 1.02e-15 5.48e-16 1.64e-15  21.2  16.7  26.3 7.92e-16 6.23e-16 9.83e-16  22.7  18.1  27.9 6.99e-16 5.57e-16 8.59e-16  33.0  27.5  39.2 4.06e-15 3.38e-15 4.81e-15
 74 13822   89.3   79.6   99.0 5.27e-15 4.71e-15 5.85e-15   1.4   0.3   3.1 3.36e-16 6.16e-17 7.50e-16  26.5  21.4  32.2 9.99e-16 8.07e-16 1.21e-15  34.0  28.4  40.3 1.06e-15 8.85e-16 1.25e-15  28.7  23.5  34.5 3.59e-15 2.94e-15 4.31e-15
 74 14383   76.4   67.6   85.3 5.92e-15 5.24e-15 6.61e-15   0.8   0.1   2.2 2.63e-16 1.93e-17 7.08e-16  23.7  19.0  29.0 1.17e-15 9.41e-16 1.44e-15  30.6  25.3  36.4 1.24e-15 1.03e-15 1.48e-15  22.2  17.7  27.3 3.64e-15 2.90e-15 4.47e-15
 74 14384   44.4   38.0   51.5 5.90e-15 5.04e-15 6.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.26e-16   9.2   6.2  12.6 7.79e-16 5.31e-16 1.08e-15  17.7  13.7  22.2 1.23e-15 9.55e-16 1.55e-15  17.6  13.6  22.1 4.93e-15 3.81e-15 6.20e-15
 74 14419   26.3   21.4   31.8 5.26e-15 4.27e-15 6.35e-15   1.9   0.7   3.7 1.55e-15 5.74e-16 3.04e-15   5.8   3.6   8.5 7.38e-16 4.55e-16 1.09e-15  12.8   9.4  16.7 1.34e-15 9.87e-16 1.75e-15   7.8   5.2  10.9 3.28e-15 2.19e-15 4.60e-15
 74  2040   36.8   30.9   43.3 7.52e-15 6.32e-15 8.84e-15   0.8   0.0   2.1 2.48e-16 3.28e-18 6.93e-16  14.3  10.7  18.5 1.50e-15 1.12e-15 1.93e-15  11.8   8.6  15.6 1.46e-15 1.07e-15 1.93e-15  10.7   7.6  14.3 5.72e-15 4.08e-15 7.65e-15
 75 11268    3.7    1.9    6.1 8.00e-16 4.20e-16 1.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.53e-16   1.0   0.2   2.5 1.30e-16 2.98e-17 3.17e-16   1.9   0.7   3.7 2.25e-16 8.57e-17 4.40e-16   0.8   0.1   2.2 3.82e-16 2.40e-17 1.05e-15
 75 12095    5.2    3.0    8.0 6.03e-16 3.48e-16 9.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.58e-16   2.9   1.4   5.0 2.02e-16 9.76e-17 3.47e-16   0.8   0.1   2.3 5.41e-17 5.75e-18 1.44e-16   1.5   0.3   3.3 3.84e-16 8.75e-17 8.35e-16
 75 13817   10.7    7.5   14.5 5.84e-16 4.10e-16 7.89e-16   1.5   0.3   3.2 3.32e-16 7.58e-17 7.20e-16   4.8   2.8   7.4 1.66e-16 9.78e-17 2.56e-16   3.7   2.0   6.1 1.08e-16 5.76e-17 1.76e-16   2.2   0.7   4.3 2.51e-16 8.18e-17 4.87e-16
 75 13819    0.4    0.0    1.9 5.10e-17 0.00e+00 2.48e-16   0.7   0.0   2.1 3.93e-16 5.29e-18 1.12e-15   0.7   0.0   2.1 6.16e-17 8.28e-19 1.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.77e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16
 75 13820    9.6    6.6   13.3 4.92e-16 3.36e-16 6.77e-16   2.6   1.1   4.7 5.40e-16 2.31e-16 9.80e-16   6.6   4.2   9.6 2.15e-16 1.37e-16 3.13e-16   2.8   1.3   4.9 7.56e-17 3.51e-17 1.32e-16   0.2   0.0   1.9 2.63e-17 0.00e+00 1.99e-16
 75 13821    5.5    3.1    8.5 3.30e-16 1.87e-16 5.09e-16   0.4   0.0   1.9 1.08e-16 0.00e+00 4.73e-16   1.5   0.4   3.3 5.89e-17 1.46e-17 1.26e-16   2.7   1.2   4.8 8.67e-17 3.94e-17 1.53e-16   1.2   0.1   2.9 1.56e-16 1.61e-17 3.66e-16
 75 13822    8.4    5.5   11.9 5.01e-16 3.26e-16 7.10e-16   2.6   1.2   4.8 6.45e-16 2.84e-16 1.16e-15   5.3   3.1   8.1 2.02e-16 1.18e-16 3.08e-16   1.8   0.7   3.6 5.84e-17 2.10e-17 1.15e-16   1.2   0.1   2.9 1.56e-16 1.62e-17 3.69e-16
 75 14383    9.8    6.7   13.4 7.57e-16 5.22e-16 1.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   5.6   3.4   8.4 2.80e-16 1.70e-16 4.19e-16   2.7   1.2   4.8 1.10e-16 4.95e-17 1.96e-16   1.5   0.3   3.2 2.36e-16 5.10e-17 5.21e-16
 75 14384    4.7    2.7    7.3 6.25e-16 3.60e-16 9.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16   3.0   1.5   5.1 2.57e-16 1.29e-16 4.36e-16   1.9   0.7   3.7 1.33e-16 5.04e-17 2.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.17e-16
 75 14419    3.7    1.9    6.1 7.42e-16 3.90e-16 1.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.52e-16   0.9   0.1   2.3 1.16e-16 1.81e-17 3.01e-16   3.0   1.5   5.0 3.10e-16 1.53e-16 5.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.78e-16
 75  2040    4.8    2.8    7.3 9.78e-16 5.71e-16 1.51e-15   1.0   0.2   2.4 3.16e-16 5.98e-17 7.94e-16   3.9   2.1   6.2 4.12e-16 2.26e-16 6.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.9   0.1   2.3 4.84e-16 7.53e-17 1.25e-15
 76 11268   14.3   10.7   18.5 3.01e-15 2.25e-15 3.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.24e-16   2.8   1.3   4.9 3.56e-16 1.67e-16 6.18e-16   5.8   3.6   8.6 6.70e-16 4.16e-16 9.87e-16   5.7   3.5   8.5 2.65e-15 1.62e-15 3.95e-15
 76 12095   28.7   23.5   34.4 3.23e-15 2.64e-15 3.87e-15   2.9   1.4   5.0 1.12e-15 5.45e-16 1.94e-15   6.5   4.1   9.4 4.34e-16 2.73e-16 6.35e-16  10.8   7.7  14.4 6.63e-16 4.76e-16 8.86e-16  11.5   8.3  15.2 2.86e-15 2.06e-15 3.81e-15
 76 13817   88.7   79.3   98.3 4.76e-15 4.26e-15 5.28e-15   2.5   1.0   4.6 5.49e-16 2.24e-16 1.01e-15  26.9  21.9  32.5 9.19e-16 7.48e-16 1.11e-15  27.5  22.4  33.0 7.77e-16 6.35e-16 9.35e-16  34.4  28.8  40.6 3.90e-15 3.26e-15 4.61e-15
 76 13819   28.0   22.9   33.6 3.53e-15 2.89e-15 4.25e-15   0.8   0.1   2.2 4.31e-16 4.14e-17 1.16e-15  10.6   7.6  14.2 8.55e-16 6.09e-16 1.15e-15   6.8   4.4   9.8 4.51e-16 2.92e-16 6.50e-16  10.6   7.5  14.2 2.83e-15 2.01e-15 3.79e-15
 76 13820   88.8   79.4   98.4 4.44e-15 3.97e-15 4.92e-15   7.6   5.0  10.8 1.55e-15 1.03e-15 2.20e-15  38.1  32.2  44.7 1.22e-15 1.03e-15 1.42e-15  24.6  19.9  29.9 6.48e-16 5.24e-16 7.87e-16  26.1  21.2  31.6 2.76e-15 2.24e-15 3.34e-15
 76 13821   72.9   64.3   81.6 4.25e-15 3.75e-15 4.75e-15   5.5   3.3   8.3 1.31e-15 7.89e-16 1.98e-15  23.3  18.7  28.5 8.66e-16 6.94e-16 1.06e-15  23.3  18.7  28.5 7.15e-16 5.73e-16 8.74e-16  26.3  21.4  31.8 3.24e-15 2.63e-15 3.92e-15
 76 13822   73.5   64.8   82.2 4.33e-15 3.82e-15 4.85e-15   0.1   0.0   1.8 3.25e-17 0.00e+00 4.37e-16  29.1  24.0  34.9 1.09e-15 9.00e-16 1.31e-15  18.2  14.1  22.9 5.67e-16 4.39e-16 7.12e-16  26.1  21.2  31.6 3.26e-15 2.64e-15 3.94e-15
 76 14383   56.4   48.9   64.1 4.36e-15 3.78e-15 4.95e-15   3.6   1.8   5.9 1.14e-15 5.78e-16 1.89e-15  19.2  15.0  24.0 9.51e-16 7.43e-16 1.19e-15  12.8   9.5  16.7 5.19e-16 3.83e-16 6.77e-16  24.5  19.8  29.8 3.98e-15 3.22e-15 4.85e-15
 76 14384   24.2   19.5   29.5 3.20e-15 2.58e-15 3.90e-15   0.8   0.1   2.2 4.61e-16 4.41e-17 1.24e-15  10.7   7.7  14.3 9.12e-16 6.52e-16 1.22e-15   7.8   5.3  11.0 5.45e-16 3.66e-16 7.63e-16   5.6   3.4   8.4 1.57e-15 9.57e-16 2.34e-15
 76 14419   18.5   14.4   23.1 3.68e-15 2.86e-15 4.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.42e-16   3.8   2.0   6.1 4.84e-16 2.59e-16 7.84e-16   9.8   6.9  13.3 1.03e-15 7.26e-16 1.39e-15   4.8   2.8   7.4 2.03e-15 1.19e-15 3.11e-15
 76  2040    6.6    4.2    9.5 1.34e-15 8.49e-16 1.95e-15   2.7   1.2   4.8 8.93e-16 4.04e-16 1.58e-15   3.8   2.0   6.1 3.96e-16 2.12e-16 6.42e-16   1.9   0.8   3.8 2.39e-16 9.40e-17 4.61e-16   0.8   0.1   2.2 4.44e-16 4.27e-17 1.19e-15
 77 11268   11.2    8.1   15.0 2.39e-15 1.71e-15 3.19e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.33e-16   2.6   1.1   4.7 3.26e-16 1.37e-16 5.91e-16   2.8   1.3   4.9 3.23e-16 1.49e-16 5.66e-16   5.9   3.7   8.7 2.79e-15 1.75e-15 4.11e-15
 77 12095   16.1   12.1   20.6 1.83e-15 1.38e-15 2.35e-15   0.6   0.0   2.0 2.23e-16 0.00e+00 7.86e-16   4.1   2.1   6.7 2.82e-16 1.45e-16 4.57e-16   9.7   6.8  13.2 6.03e-16 4.22e-16 8.20e-16   2.2   0.8   4.3 5.70e-16 1.95e-16 1.10e-15
 77 13817   24.9   19.9   30.5 1.33e-15 1.06e-15 1.63e-15   1.3   0.2   3.0 2.81e-16 3.71e-17 6.49e-16   8.7   5.7  12.2 2.93e-16 1.94e-16 4.11e-16   7.5   4.9  10.6 2.10e-16 1.38e-16 2.98e-16   8.9   6.0  12.4 1.02e-15 6.83e-16 1.41e-15
 77 13819   12.3    8.9   16.4 1.55e-15 1.11e-15 2.06e-15   0.8   0.1   2.2 4.28e-16 4.10e-17 1.15e-15   7.1   4.6  10.3 5.69e-16 3.64e-16 8.21e-16   3.6   1.9   6.0 2.40e-16 1.23e-16 3.95e-16   1.6   0.4   3.3 4.21e-16 1.11e-16 8.97e-16
 77 13820   40.5   34.0   47.5 2.02e-15 1.70e-15 2.37e-15   0.4   0.0   1.9 8.21e-17 0.00e+00 3.91e-16  15.4  11.4  19.9 4.85e-16 3.59e-16 6.29e-16  16.0  12.2  20.5 4.20e-16 3.19e-16 5.37e-16   9.1   6.2  12.6 9.66e-16 6.58e-16 1.34e-15
 77 13821   28.6   23.2   34.5 1.66e-15 1.35e-15 2.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.69e-16   6.4   3.8   9.6 2.35e-16 1.40e-16 3.52e-16  13.2   9.7  17.2 4.04e-16 2.97e-16 5.27e-16   9.1   6.2  12.6 1.13e-15 7.70e-16 1.57e-15
 77 13822   29.0   23.6   34.9 1.70e-15 1.38e-15 2.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.71e-16   6.8   4.2  10.0 2.53e-16 1.57e-16 3.70e-16  12.1   8.8  16.0 3.74e-16 2.70e-16 4.94e-16  10.1   7.0  13.7 1.26e-15 8.75e-16 1.71e-15
 77 14383   21.7   17.1   26.9 1.68e-15 1.33e-15 2.09e-15   1.3   0.2   3.0 4.17e-16 5.48e-17 9.59e-16   4.9   2.7   7.7 2.42e-16 1.33e-16 3.82e-16   5.5   3.3   8.2 2.23e-16 1.33e-16 3.36e-16  11.4   8.2  15.1 1.86e-15 1.33e-15 2.47e-15
 77 14384   17.7   13.5   22.3 2.35e-15 1.80e-15 2.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16   5.3   3.1   8.1 4.52e-16 2.64e-16 6.89e-16   5.6   3.4   8.4 3.93e-16 2.40e-16 5.88e-16   6.7   4.3   9.7 1.89e-15 1.22e-15 2.72e-15
 77 14419    5.1    3.0    7.9 1.03e-15 5.91e-16 1.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.44e-16   0.6   0.0   2.0 7.32e-17 0.00e+00 2.58e-16   1.9   0.8   3.8 2.05e-16 8.04e-17 3.95e-16   2.7   1.2   4.8 1.13e-15 4.98e-16 2.01e-15
 77  2040   13.1    9.6   17.2 2.67e-15 1.96e-15 3.49e-15   0.8   0.0   2.1 2.51e-16 6.57e-18 7.00e-16   1.5   0.3   3.2 1.54e-16 3.42e-17 3.37e-16   5.8   3.6   8.6 7.14e-16 4.45e-16 1.05e-15   5.8   3.6   8.6 3.09e-15 1.93e-15 4.57e-15
 78 11268   22.3   17.8   27.4 4.67e-15 3.72e-15 5.73e-15   2.9   1.4   5.0 2.08e-15 1.00e-15 3.59e-15   7.8   5.2  10.9 9.71e-16 6.50e-16 1.36e-15  10.0   7.1  13.5 1.14e-15 8.09e-16 1.54e-15   4.5   2.6   7.1 2.12e-15 1.19e-15 3.33e-15
 78 12095   58.6   51.0   66.4 6.58e-15 5.72e-15 7.45e-15   4.8   2.8   7.4 1.87e-15 1.10e-15 2.87e-15  26.5  21.6  32.0 1.78e-15 1.45e-15 2.15e-15  25.7  20.9  31.1 1.57e-15 1.28e-15 1.90e-15   6.4   4.0   9.4 1.61e-15 1.01e-15 2.36e-15
 78 13817   16.1   12.1   20.7 9.14e-16 6.88e-16 1.17e-15   2.4   0.9   4.5 2.50e-16 9.69e-17 4.67e-16  10.4   7.3  14.0 2.95e-16 2.08e-16 3.98e-16   2.4   0.9   4.5 1.08e-16 4.20e-17 2.02e-16   3.3   1.5   5.7 3.89e-16 1.82e-16 6.65e-16
 78 13819   10.2    7.1   13.8 1.29e-15 9.06e-16 1.75e-15   0.8   0.1   2.2 4.32e-16 3.65e-17 1.16e-15   4.8   2.8   7.3 3.87e-16 2.25e-16 5.95e-16   2.8   1.3   4.9 1.85e-16 8.58e-17 3.26e-16   2.8   1.3   4.9 7.40e-16 3.42e-16 1.30e-15
 78 13820   86.9   77.6   96.4 4.37e-15 3.90e-15 4.84e-15   0.5   0.0   2.0 1.02e-16 0.00e+00 4.05e-16  37.2  31.3  43.6 1.19e-15 1.00e-15 1.40e-15  36.6  30.8  43.0 9.68e-16 8.15e-16 1.14e-15  13.2   9.7  17.2 1.39e-15 1.02e-15 1.82e-15
 78 13821   73.2   64.6   81.9 4.29e-15 3.79e-15 4.80e-15   4.3   2.3   6.9 1.04e-15 5.61e-16 1.66e-15  34.3  28.7  40.5 1.29e-15 1.08e-15 1.52e-15  23.6  19.0  28.8 7.28e-16 5.85e-16 8.88e-16  15.3  11.5  19.6 1.88e-15 1.42e-15 2.42e-15
 78 13822   11.7    8.2   15.7 7.15e-16 5.00e-16 9.63e-16   1.9   0.4   3.9 2.57e-16 5.82e-17 5.33e-16   7.2   4.6  10.4 2.93e-16 1.88e-16 4.21e-16   5.4   3.2   8.2 9.50e-17 5.63e-17 1.44e-16   0.0   0.0   1.8 2.95e-18 0.00e+00 1.77e-16
 78 14383   63.6   55.7   71.7 4.92e-15 4.31e-15 5.55e-15   0.5   0.0   2.0 1.58e-16 0.00e+00 6.32e-16  33.4  27.9  39.6 1.66e-15 1.38e-15 1.96e-15  20.8  16.5  25.6 8.43e-16 6.68e-16 1.04e-15   9.4   6.5  12.9 1.54e-15 1.06e-15 2.11e-15
 78 14384   38.0   32.1   44.6 5.05e-15 4.25e-15 5.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.28e-16  22.7  18.2  27.8 1.93e-15 1.55e-15 2.36e-15  14.5  10.9  18.7 1.01e-15 7.58e-16 1.30e-15   0.8   0.1   2.2 2.32e-16 1.97e-17 6.23e-16
 78 14419   28.4   23.3   34.1 5.68e-15 4.66e-15 6.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.45e-16   9.8   6.9  13.3 1.25e-15 8.80e-16 1.70e-15  14.9  11.3  19.1 1.56e-15 1.18e-15 2.00e-15   3.8   2.0   6.1 1.59e-15 8.51e-16 2.58e-15
 78  2040    7.2    4.7   10.4 1.48e-15 9.54e-16 2.13e-15   2.8   1.3   4.9 9.18e-16 4.25e-16 1.61e-15   3.6   1.8   5.9 3.74e-16 1.88e-16 6.22e-16   1.9   0.8   3.8 2.40e-16 9.43e-17 4.63e-16   1.7   0.5   3.5 9.18e-16 2.88e-16 1.87e-15
 79 11268   25.2   20.4   30.6 5.29e-15 4.28e-15 6.42e-15   0.8   0.1   2.2 6.04e-16 5.09e-17 1.62e-15   6.7   4.3   9.7 8.40e-16 5.39e-16 1.21e-15   9.9   7.0  13.4 1.14e-15 8.03e-16 1.53e-15   8.6   5.8  11.9 4.03e-15 2.73e-15 5.59e-15
 79 12095   42.8   36.4   49.7 4.81e-15 4.10e-15 5.59e-15   0.7   0.0   2.1 2.59e-16 0.00e+00 8.00e-16  17.7  13.7  22.2 1.18e-15 9.16e-16 1.49e-15  13.4  10.0  17.5 8.25e-16 6.11e-16 1.07e-15  11.7   8.5  15.4 2.94e-15 2.14e-15 3.89e-15
 79 13817   92.3   82.6  102.0 4.91e-15 4.39e-15 5.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.47e-16  21.0  16.6  26.0 7.13e-16 5.63e-16 8.81e-16  32.3  26.8  38.3 9.06e-16 7.52e-16 1.07e-15  38.9  32.9  45.5 4.38e-15 3.70e-15 5.13e-15
 79 13819   42.5   36.2   49.5 5.34e-15 4.54e-15 6.21e-15   2.8   1.3   4.9 1.42e-15 6.59e-16 2.50e-15  15.6  11.8  19.9 1.24e-15 9.44e-16 1.59e-15  16.6  12.7  21.0 1.10e-15 8.42e-16 1.39e-15  10.5   7.4  14.1 2.79e-15 1.98e-15 3.76e-15
 79 13820   94.8   85.0  104.7 4.71e-15 4.23e-15 5.21e-15   2.8   1.3   4.9 5.64e-16 2.61e-16 9.92e-16  36.5  30.6  43.0 1.16e-15 9.70e-16 1.36e-15  30.2  24.9  36.0 7.89e-16 6.50e-16 9.42e-16  28.2  23.1  33.8 2.97e-15 2.43e-15 3.57e-15
 79 13821   90.7   81.1  100.4 5.25e-15 4.70e-15 5.82e-15   1.6   0.4   3.4 3.81e-16 1.05e-16 8.02e-16  29.6  24.3  35.5 1.09e-15 8.98e-16 1.31e-15  31.1  25.7  37.0 9.48e-16 7.83e-16 1.13e-15  30.0  24.7  35.8 3.68e-15 3.03e-15 4.40e-15
 79 13822   85.5   76.2   94.9 5.00e-15 4.45e-15 5.54e-15   0.2   0.0   1.8 3.81e-17 0.00e+00 4.36e-16  23.9  19.2  29.2 8.90e-16 7.15e-16 1.09e-15  30.4  25.1  36.3 9.36e-16 7.72e-16 1.11e-15  31.2  25.8  37.1 3.86e-15 3.19e-15 4.59e-15
 79 14383   48.6   41.8   56.1 3.76e-15 3.23e-15 4.33e-15   2.3   0.8   4.4 7.31e-16 2.57e-16 1.40e-15  15.6  11.7  20.0 7.71e-16 5.79e-16 9.91e-16  15.6  11.9  19.9 6.33e-16 4.82e-16 8.09e-16  17.4  13.5  22.0 2.84e-15 2.19e-15 3.58e-15
 79 14384   26.7   21.7   32.3 3.54e-15 2.87e-15 4.28e-15   0.3   0.0   1.9 1.85e-16 0.00e+00 1.05e-15   9.7   6.8  13.2 8.22e-16 5.76e-16 1.12e-15  10.6   7.5  14.2 7.35e-16 5.22e-16 9.87e-16   6.4   4.1   9.4 1.80e-15 1.13e-15 2.64e-15
 79 14419   23.5   18.9   28.7 4.70e-15 3.77e-15 5.73e-15   0.9   0.1   2.3 7.36e-16 9.96e-17 1.91e-15   5.8   3.6   8.6 7.47e-16 4.64e-16 1.10e-15  11.8   8.6  15.6 1.24e-15 9.05e-16 1.64e-15   5.8   3.6   8.6 2.46e-15 1.53e-15 3.63e-15
 79  2040   24.0   19.3   29.3 4.91e-15 3.95e-15 6.00e-15   1.7   0.5   3.5 5.62e-16 1.77e-16 1.15e-15   9.5   6.6  13.0 9.95e-16 6.88e-16 1.36e-15   6.8   4.4   9.7 8.35e-16 5.39e-16 1.20e-15   7.8   5.2  10.9 4.14e-15 2.78e-15 5.82e-15
 80 11268   10.5    7.4   14.1 2.22e-15 1.57e-15 2.99e-15   0.7   0.0   2.1 5.26e-16 0.00e+00 1.53e-15   5.7   3.5   8.5 7.23e-16 4.46e-16 1.08e-15   2.0   0.8   3.8 2.31e-16 9.49e-17 4.40e-16   2.8   1.3   4.9 1.34e-15 6.31e-16 2.33e-15
 80 12095   11.0    7.7   15.0 1.25e-15 8.75e-16 1.70e-15   2.8   1.3   4.9 1.11e-15 5.23e-16 1.93e-15   2.2   0.8   4.3 1.50e-16 5.08e-17 2.91e-16   5.7   3.5   8.5 3.54e-16 2.19e-16 5.27e-16   3.1   1.3   5.5 7.85e-16 3.41e-16 1.38e-15
 80 13817   25.4   20.3   31.1 1.35e-15 1.08e-15 1.65e-15   4.3   2.3   6.8 9.21e-16 4.90e-16 1.48e-15   6.4   3.8   9.5 2.15e-16 1.28e-16 3.22e-16  12.0   8.7  15.9 3.37e-16 2.43e-16 4.47e-16   7.0   4.5  10.2 7.97e-16 5.05e-16 1.15e-15
 80 13819   13.6   10.0   17.8 1.71e-15 1.25e-15 2.23e-15   1.8   0.6   3.6 9.05e-16 3.04e-16 1.82e-15   5.4   3.2   8.2 4.28e-16 2.52e-16 6.49e-16   5.8   3.6   8.6 3.82e-16 2.37e-16 5.65e-16   2.4   0.9   4.5 6.52e-16 2.52e-16 1.21e-15
 80 13820   55.3   47.7   63.0 2.75e-15 2.37e-15 3.13e-15   2.5   1.1   4.6 5.15e-16 2.14e-16 9.38e-16  19.7  15.3  24.7 6.22e-16 4.83e-16 7.80e-16  23.4  18.8  28.6 6.13e-16 4.92e-16 7.49e-16  12.2   8.8  16.1 1.29e-15 9.33e-16 1.70e-15
 80 13821   36.4   30.3   43.0 2.11e-15 1.75e-15 2.49e-15   1.3   0.1   2.9 2.98e-16 3.37e-17 6.94e-16  11.2   7.9  15.1 4.11e-16 2.89e-16 5.56e-16  12.3   8.9  16.2 3.74e-16 2.72e-16 4.93e-16  13.0   9.5  17.0 1.60e-15 1.17e-15 2.10e-15
 80 13822   43.9   37.4   51.1 2.57e-15 2.18e-15 2.99e-15   4.0   2.0   6.6 9.58e-16 4.86e-16 1.57e-15  23.6  18.9  28.9 8.77e-16 7.02e-16 1.07e-15  10.3   7.3  14.0 3.18e-16 2.24e-16 4.29e-16  10.0   6.9  13.6 1.24e-15 8.60e-16 1.69e-15
 80 14383   36.9   30.9   43.4 2.85e-15 2.39e-15 3.36e-15   2.3   0.8   4.3 7.27e-16 2.51e-16 1.39e-15  13.9  10.3  18.1 6.90e-16 5.11e-16 8.98e-16  10.7   7.6  14.3 4.33e-16 3.09e-16 5.80e-16  12.3   8.9  16.2 2.00e-15 1.45e-15 2.64e-15
 80 14384   18.5   14.3   23.3 2.45e-15 1.89e-15 3.09e-15   1.8   0.7   3.6 1.00e-15 3.58e-16 1.99e-15   9.3   6.4  12.8 7.93e-16 5.47e-16 1.09e-15   1.6   0.4   3.4 1.12e-16 3.07e-17 2.36e-16   7.6   5.0  10.7 2.11e-15 1.39e-15 2.99e-15
 80 14419   13.2    9.7   17.3 2.64e-15 1.95e-15 3.45e-15   0.8   0.1   2.2 6.87e-16 5.81e-17 1.84e-15   2.4   1.0   4.5 3.12e-16 1.23e-16 5.81e-16   3.9   2.2   6.3 4.14e-16 2.29e-16 6.60e-16   6.8   4.4   9.8 2.88e-15 1.86e-15 4.13e-15
 80  2040   19.3   15.0   24.0 3.92e-15 3.07e-15 4.90e-15   2.9   1.4   5.0 9.45e-16 4.54e-16 1.63e-15   7.4   4.8  10.5 7.72e-16 5.02e-16 1.10e-15   7.0   4.6  10.0 8.61e-16 5.66e-16 1.23e-15   4.9   2.9   7.5 2.59e-15 1.53e-15 3.95e-15
 81 11268    6.2    3.8    9.2 1.32e-15 8.09e-16 1.96e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.45e-16   3.8   2.0   6.1 4.84e-16 2.59e-16 7.86e-16   1.9   0.8   3.8 2.26e-16 8.90e-17 4.37e-16   0.5   0.0   2.0 2.31e-16 0.00e+00 9.27e-16
 81 12095    3.8    1.8    6.4 4.36e-16 2.09e-16 7.31e-16   0.7   0.0   2.1 2.85e-16 0.00e+00 8.35e-16   1.5   0.3   3.2 1.02e-16 2.25e-17 2.22e-16   0.7   0.0   2.1 4.48e-17 0.00e+00 1.31e-16   1.7   0.5   3.4 4.19e-16 1.22e-16 8.68e-16
 81 13817   23.4   18.6   28.8 1.25e-15 9.95e-16 1.54e-15   1.9   0.7   3.7 4.12e-16 1.52e-16 8.04e-16   6.1   3.7   9.1 2.08e-16 1.26e-16 3.10e-16  12.5   9.1  16.4 3.52e-16 2.58e-16 4.62e-16   4.8   2.6   7.6 5.46e-16 2.96e-16 8.64e-16
 81 13819    8.8    5.9   12.3 1.12e-15 7.49e-16 1.56e-15   0.8   0.0   2.1 4.00e-16 1.04e-17 1.11e-15   3.5   1.7   5.8 2.82e-16 1.40e-16 4.73e-16   2.5   1.1   4.6 1.70e-16 7.09e-17 3.10e-16   2.8   1.3   4.9 7.44e-16 3.40e-16 1.30e-15
 81 13820    9.6    6.2   13.5 4.81e-16 3.12e-16 6.78e-16   1.5   0.3   3.2 3.06e-16 6.73e-17 6.64e-16   3.5   1.5   6.1 1.13e-16 4.91e-17 1.95e-16   4.9   2.7   7.7 1.28e-16 7.02e-17 2.02e-16   1.2   0.1   2.9 1.27e-16 9.08e-18 3.03e-16
 81 13821   11.5    8.0   15.6 6.71e-16 4.68e-16 9.09e-16   1.6   0.4   3.4 3.83e-16 1.02e-16 8.06e-16   5.0   2.8   7.8 1.88e-16 1.06e-16 2.92e-16   2.5   1.0   4.6 7.65e-17 3.05e-17 1.41e-16   4.0   2.0   6.6 4.89e-16 2.43e-16 8.07e-16
 81 13822   16.5   12.3   21.3 9.71e-16 7.22e-16 1.25e-15   1.4   0.3   3.2 3.43e-16 6.83e-17 7.59e-16  10.5   7.3  14.3 3.93e-16 2.73e-16 5.35e-16   1.4   0.2   3.1 4.26e-17 7.07e-18 9.59e-17   4.7   2.5   7.5 5.85e-16 3.10e-16 9.34e-16
 81 14383   11.1    7.8   15.1 8.61e-16 6.02e-16 1.17e-15   0.8   0.0   2.1 2.48e-16 6.45e-18 6.87e-16   4.0   2.0   6.6 2.00e-16 1.01e-16 3.29e-16   2.8   1.3   4.9 1.15e-16 5.43e-17 2.00e-16   4.3   2.3   6.8 6.95e-16 3.70e-16 1.12e-15
 81 14384    7.8    5.1   11.1 1.04e-15 6.72e-16 1.48e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16   2.8   1.3   4.9 2.41e-16 1.14e-16 4.19e-16   3.6   1.8   6.0 2.51e-16 1.29e-16 4.15e-16   1.4   0.2   3.1 3.85e-16 6.39e-17 8.67e-16
 81 14419    8.2    5.4   11.5 1.64e-15 1.09e-15 2.30e-15   0.9   0.1   2.3 7.34e-16 9.97e-17 1.91e-15   4.7   2.7   7.3 6.04e-16 3.50e-16 9.36e-16   1.8   0.6   3.6 1.86e-16 6.25e-17 3.75e-16   1.7   0.5   3.5 7.24e-16 2.28e-16 1.48e-15
 81  2040    0.2    0.0    1.9 4.44e-17 0.00e+00 3.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   0.6   0.0   2.0 6.03e-17 0.00e+00 2.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.05e-16
 82 11268    1.3    0.2    3.0 2.75e-16 3.63e-17 6.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.39e-16   1.6   0.5   3.4 2.10e-16 6.15e-17 4.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.35e-16
 82 12095    5.9    3.6    8.9 6.77e-16 4.05e-16 1.02e-15   0.4   0.0   1.9 1.57e-16 0.00e+00 7.62e-16   1.7   0.6   3.5 1.20e-16 3.98e-17 2.42e-16   2.7   1.3   4.9 1.71e-16 7.88e-17 3.02e-16   1.4   0.3   3.2 3.64e-16 7.51e-17 8.01e-16
 82 13817   14.4   10.5   18.8 7.73e-16 5.66e-16 1.01e-15   1.8   0.6   3.5 3.85e-16 1.28e-16 7.80e-16   7.7   5.0  11.0 2.65e-16 1.71e-16 3.80e-16   2.6   1.1   4.6 7.24e-17 3.01e-17 1.32e-16   4.1   2.1   6.7 4.66e-16 2.40e-16 7.61e-16
 82 13819   11.2    7.9   14.9 1.41e-15 1.01e-15 1.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.94e-16   5.6   3.4   8.3 4.51e-16 2.73e-16 6.78e-16   3.9   2.1   6.2 2.57e-16 1.40e-16 4.14e-16   1.8   0.6   3.6 4.78e-16 1.65e-16 9.55e-16
 82 13820   12.5    8.9   16.7 6.28e-16 4.47e-16 8.39e-16   4.5   2.5   7.0 9.20e-16 5.10e-16 1.45e-15   3.8   1.8   6.3 1.21e-16 5.72e-17 2.04e-16   5.4   3.1   8.1 1.41e-16 8.31e-17 2.15e-16   3.4   1.6   5.8 3.58e-16 1.73e-16 6.06e-16
 82 13821    5.7    3.1    8.8 3.31e-16 1.80e-16 5.17e-16   1.5   0.3   3.2 3.50e-16 7.20e-17 7.69e-16   3.2   1.4   5.5 1.18e-16 5.29e-17 2.07e-16   1.4   0.2   3.1 4.17e-17 6.59e-18 9.45e-17   1.2   0.1   2.8 1.41e-16 7.02e-18 3.44e-16
 82 13822   11.6    8.1   15.7 6.84e-16 4.78e-16 9.24e-16   1.5   0.3   3.2 3.51e-16 7.22e-17 7.70e-16   3.7   1.7   6.2 1.38e-16 6.28e-17 2.35e-16   3.6   1.8   6.0 1.12e-16 5.73e-17 1.85e-16   4.4   2.4   6.9 5.39e-16 2.92e-16 8.59e-16
 82 14383    2.4    0.7    4.6 1.82e-16 5.15e-17 3.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.65e-17   1.9   0.7   3.7 7.71e-17 2.93e-17 1.51e-16   1.2   0.1   2.9 1.96e-16 1.63e-17 4.67e-16
 82 14384    6.2    3.8    9.2 8.23e-16 5.07e-16 1.22e-15   0.9   0.1   2.3 4.94e-16 7.69e-17 1.28e-15   1.7   0.5   3.5 1.45e-16 4.46e-17 2.97e-16   1.8   0.6   3.5 1.22e-16 4.05e-17 2.47e-16   2.8   1.3   4.9 7.69e-16 3.54e-16 1.36e-15
 82 14419    1.4    0.2    3.1 2.71e-16 4.27e-17 6.12e-16   0.9   0.1   2.3 7.42e-16 1.16e-16 1.92e-15   1.8   0.6   3.6 2.30e-16 7.98e-17 4.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.80e-16
 82  2040    7.2    4.6   10.3 1.45e-15 9.27e-16 2.08e-15   1.0   0.2   2.4 3.23e-16 7.11e-17 7.89e-16   5.5   3.3   8.3 5.73e-16 3.45e-16 8.61e-16   0.8   0.1   2.3 1.03e-16 1.10e-17 2.75e-16   0.8   0.0   2.2 4.19e-16 2.13e-17 1.15e-15
 83 11268    1.3    0.2    3.0 2.72e-16 3.60e-17 6.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.27e-16   0.8   0.1   2.3 1.06e-16 1.13e-17 2.83e-16   0.8   0.1   2.2 9.16e-17 5.77e-18 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.35e-16
 83 12095    0.6    0.0    2.4 7.19e-17 0.00e+00 2.74e-16   0.8   0.1   2.2 3.11e-16 1.96e-17 8.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.67e-17   1.7   0.6   3.5 1.08e-16 3.58e-17 2.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.87e-16
 83 13817   14.0   10.3   18.3 7.63e-16 5.59e-16 9.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.53e-16   6.3   3.9   9.3 2.19e-16 1.35e-16 3.23e-16   5.6   3.4   8.4 1.61e-16 9.79e-17 2.41e-16   2.1   0.7   4.2 2.45e-16 7.79e-17 4.81e-16
 83 13819    6.4    4.0    9.4 8.17e-16 5.12e-16 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.99e-16   1.9   0.7   3.7 1.55e-16 5.91e-17 3.04e-16   3.7   1.9   6.1 2.49e-16 1.31e-16 4.08e-16   0.8   0.1   2.3 2.27e-16 2.42e-17 6.06e-16
 83 13820   17.2   13.1   21.8 8.69e-16 6.61e-16 1.11e-15   1.5   0.4   3.3 3.21e-16 8.00e-17 6.90e-16  11.1   7.9  14.9 3.61e-16 2.58e-16 4.84e-16   4.6   2.6   7.2 1.23e-16 6.93e-17 1.91e-16   1.4   0.3   3.2 1.53e-16 3.18e-17 3.39e-16
 83 13821    5.7    3.1    8.9 3.38e-16 1.85e-16 5.26e-16   0.6   0.0   2.0 1.57e-16 0.00e+00 4.98e-16   3.3   1.6   5.7 1.26e-16 6.01e-17 2.16e-16   1.3   0.2   3.1 4.17e-17 6.66e-18 9.50e-17   1.0   0.0   2.7 1.28e-16 0.00e+00 3.31e-16
 83 13822   13.5    9.7   17.8 8.03e-16 5.80e-16 1.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.79e-16   5.0   2.8   7.8 1.92e-16 1.08e-16 2.98e-16   4.3   2.3   6.9 1.35e-16 7.27e-17 2.17e-16   4.1   2.2   6.7 5.18e-16 2.70e-16 8.44e-16
 83 14383    3.5    1.5    6.1 2.72e-16 1.19e-16 4.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   2.1   0.7   4.2 1.07e-16 3.40e-17 2.10e-16   0.6   0.0   2.0 2.45e-17 0.00e+00 8.30e-17   0.7   0.0   2.1 1.23e-16 1.65e-18 3.48e-16
 83 14384    4.1    2.1    6.7 5.47e-16 2.82e-16 8.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.31e-16   1.7   0.6   3.5 1.50e-16 4.98e-17 3.04e-16   2.8   1.3   4.9 1.96e-16 9.12e-17 3.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-16
 83 14419    2.4    1.0    4.5 4.91e-16 1.92e-16 9.11e-16   0.9   0.2   2.4 7.91e-16 1.50e-16 1.99e-15   0.8   0.1   2.3 1.09e-16 1.16e-17 2.91e-16   0.8   0.1   2.2 8.43e-17 5.30e-18 2.32e-16   0.8   0.1   2.2 3.37e-16 2.12e-17 9.27e-16
 83  2040    0.3    0.0    1.9 6.43e-17 0.00e+00 3.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.9   0.2   2.4 1.17e-16 2.10e-17 2.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.09e-16
 84 11268    3.1    1.4    5.5 7.05e-16 3.15e-16 1.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.83e-16   1.6   0.4   3.4 2.14e-16 5.91e-17 4.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   1.6   0.4   3.4 7.95e-16 2.20e-16 1.69e-15
 84 12095    0.2    0.0    2.3 2.89e-17 0.00e+00 2.72e-16   1.8   0.7   3.6 7.56e-16 2.71e-16 1.51e-15   0.2   0.0   1.9 1.68e-17 0.00e+00 1.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.48e-17   0.2   0.0   1.9 6.22e-17 0.00e+00 4.97e-16
 84 13817   21.6   17.0   26.8 1.21e-15 9.56e-16 1.51e-15   2.6   1.1   4.7 5.90e-16 2.53e-16 1.07e-15   9.1   6.2  12.6 3.25e-16 2.22e-16 4.50e-16   4.5   2.5   7.0 1.32e-16 7.30e-17 2.08e-16   8.0   5.3  11.4 9.70e-16 6.42e-16 1.37e-15
 84 13819    7.0    4.4   10.1 9.23e-16 5.83e-16 1.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.15e-16   1.5   0.4   3.3 1.30e-16 3.35e-17 2.80e-16   3.6   1.9   6.0 2.54e-16 1.31e-16 4.18e-16   1.8   0.6   3.6 5.02e-16 1.72e-16 1.01e-15
 84 13820   22.8   17.9   28.2 1.20e-15 9.44e-16 1.48e-15   1.5   0.4   3.3 3.21e-16 7.61e-17 7.00e-16   6.2   3.6   9.4 2.07e-16 1.20e-16 3.12e-16  13.2   9.8  17.3 3.66e-16 2.70e-16 4.78e-16   3.4   1.6   5.7 3.78e-16 1.83e-16 6.45e-16
 84 13821   16.9   12.8   21.5 1.04e-15 7.83e-16 1.32e-15   0.5   0.0   2.0 1.37e-16 0.00e+00 4.99e-16   7.0   4.5  10.2 2.73e-16 1.73e-16 3.97e-16   5.5   3.4   8.3 1.79e-16 1.08e-16 2.69e-16   4.4   2.4   7.0 5.73e-16 3.12e-16 9.12e-16
 84 13822   22.5   17.8   27.9 1.39e-15 1.10e-15 1.72e-15   0.4   0.0   1.9 9.10e-17 0.00e+00 4.79e-16   8.0   5.2  11.3 3.11e-16 2.03e-16 4.41e-16   5.6   3.4   8.4 1.82e-16 1.11e-16 2.73e-16   9.1   6.2  12.6 1.20e-15 8.19e-16 1.67e-15
 84 14383    4.7    2.5    7.5 3.82e-16 2.03e-16 6.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-16   2.2   0.7   4.3 1.13e-16 3.72e-17 2.21e-16   2.9   1.4   5.0 1.22e-16 5.86e-17 2.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.97e-16
 84 14384    5.0    2.8    7.7 6.91e-16 3.84e-16 1.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.57e-16   2.5   1.0   4.6 2.19e-16 8.68e-17 4.06e-16   0.9   0.1   2.3 6.32e-17 8.08e-18 1.67e-16   1.6   0.5   3.4 4.84e-16 1.39e-16 1.01e-15
 84 14419    1.4    0.3    3.1 2.96e-16 5.67e-17 6.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.9   0.1   2.3 9.50e-17 1.21e-17 2.52e-16   0.7   0.0   2.1 3.23e-16 0.00e+00 9.34e-16
 84  2040    0.4    0.0    1.9 8.77e-17 0.00e+00 4.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.96e-16   0.6   0.0   2.0 7.03e-17 0.00e+00 2.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.51e-16
 85 11268   10.4    7.4   14.0 2.25e-15 1.59e-15 3.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.52e-16   3.7   2.0   6.1 4.82e-16 2.57e-16 7.88e-16   4.0   2.2   6.3 4.67e-16 2.60e-16 7.44e-16   2.7   1.2   4.8 1.31e-15 6.00e-16 2.33e-15
 85 12095   26.9   21.9   32.5 3.12e-15 2.54e-15 3.77e-15   0.8   0.1   2.2 3.28e-16 2.82e-17 8.94e-16  13.6  10.1  17.6 9.44e-16 7.02e-16 1.22e-15  11.8   8.6  15.6 7.48e-16 5.46e-16 9.87e-16   1.5   0.4   3.3 3.86e-16 9.16e-17 8.43e-16
 85 13817   57.7   50.0   65.4 3.13e-15 2.71e-15 3.55e-15   0.5   0.0   2.0 1.17e-16 0.00e+00 4.35e-16  20.2  15.9  25.1 6.92e-16 5.45e-16 8.59e-16  20.5  16.2  25.4 5.85e-16 4.62e-16 7.24e-16  17.0  13.0  21.5 1.97e-15 1.51e-15 2.50e-15
 85 13819   24.2   19.5   29.5 3.10e-15 2.50e-15 3.77e-15   0.6   0.0   2.0 3.04e-16 0.00e+00 1.05e-15  13.7  10.3  17.8 1.11e-15 8.33e-16 1.44e-15   5.7   3.5   8.5 3.85e-16 2.37e-16 5.72e-16   4.8   2.8   7.4 1.30e-15 7.62e-16 2.00e-15
 85 13820   64.5   56.4   72.7 3.27e-15 2.86e-15 3.69e-15   2.5   1.1   4.6 5.24e-16 2.19e-16 9.57e-16  25.7  20.8  31.2 8.27e-16 6.70e-16 1.00e-15  25.5  20.7  30.9 6.81e-16 5.52e-16 8.24e-16  13.3   9.8  17.3 1.43e-15 1.06e-15 1.87e-15
 85 13821   53.2   45.9   60.7 3.15e-15 2.72e-15 3.59e-15   3.6   1.8   6.0 8.62e-16 4.44e-16 1.43e-15  16.2  12.3  20.6 6.07e-16 4.62e-16 7.74e-16  19.7  15.5  24.5 6.13e-16 4.83e-16 7.62e-16  17.4  13.4  22.0 2.20e-15 1.69e-15 2.77e-15
 85 13822   48.0   41.2   55.3 2.86e-15 2.45e-15 3.30e-15   1.4   0.3   3.2 3.47e-16 7.18e-17 7.66e-16  18.1  14.0  22.8 6.82e-16 5.27e-16 8.57e-16  13.8  10.3  17.9 4.33e-16 3.24e-16 5.60e-16  16.1  12.2  20.5 2.05e-15 1.56e-15 2.62e-15
 85 14383   36.8   31.0   43.3 3.14e-15 2.64e-15 3.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.02e-16  13.3   9.9  17.4 7.28e-16 5.39e-16 9.50e-16  11.8   8.6  15.6 5.29e-16 3.86e-16 6.98e-16  11.7   8.5  15.5 2.11e-15 1.54e-15 2.80e-15
 85 14384   26.1   21.2   31.6 3.51e-15 2.85e-15 4.25e-15   0.8   0.0   2.2 4.27e-16 1.12e-17 1.20e-15   9.7   6.8  13.2 8.37e-16 5.89e-16 1.14e-15  10.7   7.7  14.3 7.56e-16 5.41e-16 1.01e-15   5.7   3.5   8.5 1.61e-15 9.89e-16 2.40e-15
 85 14419   10.6    7.6   14.2 2.16e-15 1.54e-15 2.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.57e-16   4.0   2.2   6.3 5.13e-16 2.86e-16 8.18e-16   3.9   2.1   6.2 4.11e-16 2.24e-16 6.60e-16   2.8   1.3   4.9 1.21e-15 5.66e-16 2.11e-15
 85  2040    8.4    5.7   11.7 1.86e-15 1.25e-15 2.59e-15   1.0   0.2   2.5 3.54e-16 8.14e-17 8.67e-16   2.7   1.2   4.8 3.09e-16 1.41e-16 5.47e-16   4.9   2.9   7.5 6.48e-16 3.84e-16 9.92e-16   0.8   0.1   2.2 4.77e-16 4.08e-17 1.29e-15
 86 11268    8.4    5.7   11.8 1.78e-15 1.21e-15 2.49e-15   2.0   0.8   3.8 1.42e-15 5.66e-16 2.74e-15   0.9   0.1   2.3 1.08e-16 1.26e-17 2.87e-16   3.9   2.1   6.2 4.45e-16 2.42e-16 7.16e-16   3.7   2.0   6.1 1.75e-15 9.26e-16 2.86e-15
 86 12095   38.5   32.5   45.0 4.36e-15 3.69e-15 5.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.44e-16  13.0   9.7  16.9 8.79e-16 6.53e-16 1.14e-15  15.0  11.3  19.1 9.25e-16 7.02e-16 1.18e-15  10.5   7.5  14.2 2.66e-15 1.90e-15 3.58e-15
 86 13817   68.4   60.1   76.7 3.65e-15 3.20e-15 4.09e-15   2.5   1.0   4.6 5.51e-16 2.27e-16 1.01e-15  28.4  23.3  34.1 9.67e-16 7.93e-16 1.16e-15  19.8  15.6  24.6 5.57e-16 4.39e-16 6.92e-16  20.2  15.9  25.0 2.26e-15 1.78e-15 2.81e-15
 86 13819   37.8   31.9   44.4 4.76e-15 4.01e-15 5.58e-15   0.9   0.1   2.3 4.65e-16 7.20e-17 1.20e-15   6.7   4.3   9.7 5.39e-16 3.46e-16 7.78e-16  16.8  12.9  21.2 1.11e-15 8.58e-16 1.41e-15  14.3  10.7  18.5 3.79e-15 2.84e-15 4.91e-15
 86 13820   97.6   87.8  107.6 4.86e-15 4.37e-15 5.36e-15   3.7   2.0   6.1 7.56e-16 3.99e-16 1.23e-15  31.7  26.4  37.7 1.01e-15 8.38e-16 1.20e-15  29.5  24.3  35.3 7.75e-16 6.38e-16 9.26e-16  36.4  30.6  42.8 3.83e-15 3.22e-15 4.50e-15
 86 13821   76.2   67.4   85.0 4.42e-15 3.91e-15 4.93e-15   2.5   1.0   4.6 5.89e-16 2.39e-16 1.09e-15  29.2  24.0  34.9 1.08e-15 8.87e-16 1.29e-15  22.6  18.1  27.7 6.90e-16 5.53e-16 8.46e-16  24.4  19.7  29.7 2.99e-15 2.41e-15 3.64e-15
 86 13822   96.3   86.5  106.2 5.64e-15 5.06e-15 6.22e-15   3.6   1.9   6.0 8.66e-16 4.46e-16 1.43e-15  32.6  27.1  38.6 1.22e-15 1.01e-15 1.44e-15  31.5  26.1  37.5 9.73e-16 8.07e-16 1.16e-15  32.2  26.7  38.2 3.97e-15 3.29e-15 4.71e-15
 86 14383   45.0   38.5   52.0 3.90e-15 3.34e-15 4.51e-15   0.7   0.0   2.1 2.41e-16 0.00e+00 7.45e-16  14.6  11.0  18.8 8.11e-16 6.11e-16 1.04e-15  15.8  12.0  20.1 7.18e-16 5.48e-16 9.15e-16  14.7  11.1  18.9 2.67e-15 2.02e-15 3.43e-15
 86 14384   35.5   29.8   41.8 4.69e-15 3.94e-15 5.52e-15   0.9   0.1   2.3 4.98e-16 7.72e-17 1.28e-15  14.9  11.3  19.1 1.27e-15 9.61e-16 1.62e-15  10.9   7.9  14.5 7.56e-16 5.45e-16 1.01e-15   9.7   6.8  13.2 2.68e-15 1.88e-15 3.64e-15
 86 14419   18.7   14.6   23.3 3.72e-15 2.90e-15 4.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.44e-16   7.9   5.3  11.0 1.01e-15 6.77e-16 1.41e-15   4.9   2.9   7.4 5.08e-16 2.99e-16 7.77e-16   6.0   3.8   8.7 2.48e-15 1.57e-15 3.65e-15
 86  2040   23.8   19.2   29.0 4.81e-15 3.88e-15 5.85e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   9.9   7.0  13.4 1.02e-15 7.23e-16 1.38e-15  10.0   7.1  13.4 1.21e-15 8.59e-16 1.64e-15   4.0   2.2   6.3 2.09e-15 1.16e-15 3.33e-15
 87 11268    4.3    2.4    6.9 9.44e-16 5.12e-16 1.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.55e-16   2.6   1.1   4.7 3.44e-16 1.49e-16 6.16e-16   0.9   0.1   2.3 1.07e-16 1.55e-17 2.76e-16   0.8   0.1   2.2 3.87e-16 2.44e-17 1.06e-15
 87 12095    2.9    1.1    5.2 3.37e-16 1.34e-16 6.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.59e-16   1.6   0.4   3.4 1.11e-16 2.97e-17 2.35e-16   0.6   0.0   2.0 4.11e-17 0.00e+00 1.31e-16   0.6   0.0   2.0 1.68e-16 0.00e+00 5.34e-16
 87 13817   17.9   13.6   22.8 9.84e-16 7.48e-16 1.25e-15   0.1   0.0   1.8 1.68e-17 0.00e+00 4.01e-16   7.8   5.0  11.1 2.70e-16 1.75e-16 3.86e-16   5.2   3.0   8.0 1.50e-16 8.60e-17 2.30e-16   5.0   2.8   7.8 5.84e-16 3.27e-16 9.14e-16
 87 13819    2.8    1.1    5.2 3.69e-16 1.42e-16 6.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.01e-16   1.6   0.5   3.4 1.36e-16 3.98e-17 2.83e-16   0.6   0.0   2.0 4.07e-17 0.00e+00 1.39e-16   0.6   0.0   2.0 1.66e-16 0.00e+00 5.65e-16
 87 13820    2.3    0.4    4.6 1.16e-16 2.11e-17 2.37e-16   0.5   0.0   2.0 1.13e-16 0.00e+00 4.16e-16   1.9   0.5   3.9 6.31e-17 1.60e-17 1.29e-16   0.3   0.0   1.9 9.20e-18 0.00e+00 5.16e-17   0.0   0.0   1.8 3.72e-18 0.00e+00 1.98e-16
 87 13821   10.7    7.3   14.6 6.41e-16 4.40e-16 8.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   4.9   2.7   7.7 1.86e-16 1.02e-16 2.92e-16   1.5   0.4   3.3 4.88e-17 1.22e-17 1.05e-16   4.3   2.3   6.9 5.52e-16 2.95e-16 8.84e-16
 87 13822   10.4    7.2   14.1 6.24e-16 4.32e-16 8.53e-16   0.8   0.0   2.5 2.00e-16 0.00e+00 6.21e-16   6.4   4.0   9.4 2.46e-16 1.54e-16 3.59e-16   2.6   1.1   4.7 8.21e-17 3.47e-17 1.48e-16   1.4   0.2   3.1 1.78e-16 3.12e-17 4.01e-16
 87 14383   26.4   21.4   32.0 2.27e-15 1.84e-15 2.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.07e-16   5.3   3.1   8.1 2.94e-16 1.73e-16 4.48e-16  13.6  10.2  17.7 6.16e-16 4.60e-16 7.99e-16   7.4   4.9  10.6 1.35e-15 8.85e-16 1.93e-15
 87 14384   13.2    9.7   17.3 1.82e-15 1.34e-15 2.37e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.48e-16   2.7   1.2   4.8 2.37e-16 1.05e-16 4.22e-16   5.8   3.6   8.6 4.18e-16 2.60e-16 6.18e-16   4.7   2.8   7.3 1.37e-15 7.98e-16 2.12e-15
 87 14419    9.6    6.7   13.1 2.04e-15 1.42e-15 2.77e-15   0.9   0.1   2.3 7.89e-16 1.14e-16 2.04e-15   2.8   1.4   4.9 3.87e-16 1.84e-16 6.71e-16   3.9   2.2   6.3 4.40e-16 2.45e-16 7.02e-16   2.8   1.3   4.9 1.25e-15 5.84e-16 2.19e-15
 87  2040    5.4    3.2    8.2 1.18e-15 7.07e-16 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.98e-16   1.7   0.5   3.5 1.91e-16 6.02e-17 3.92e-16   2.9   1.4   5.0 3.76e-16 1.80e-16 6.52e-16   0.9   0.1   2.3 4.89e-16 5.73e-17 1.30e-15
 88 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.55e-16
 88 12095    2.9    1.2    5.3 3.39e-16 1.36e-16 6.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.59e-16   2.5   1.0   4.6 1.74e-16 7.13e-17 3.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.24e-17   0.6   0.0   2.0 1.66e-16 0.00e+00 5.34e-16
 88 13817    4.0    1.6    6.9 2.17e-16 8.82e-17 3.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.98e-17   1.3   0.1   3.0 3.65e-17 4.13e-18 8.54e-17   3.8   1.8   6.3 4.40e-16 2.08e-16 7.43e-16
 88 13819    1.1    0.0    2.8 1.46e-16 3.71e-18 3.58e-16   0.7   0.0   2.1 3.81e-16 0.00e+00 1.11e-15   1.6   0.5   3.4 1.34e-16 3.85e-17 2.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.78e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.16e-16
 88 13820    3.8    1.7    6.6 1.97e-16 8.50e-17 3.40e-16   2.8   1.3   4.9 5.88e-16 2.79e-16 1.03e-15   0.9   0.0   2.6 3.05e-17 0.00e+00 8.48e-17   1.5   0.4   3.3 4.15e-17 1.04e-17 8.94e-17   1.4   0.3   3.1 1.53e-16 2.81e-17 3.43e-16
 88 13821    1.1    0.0    3.0 6.33e-17 0.00e+00 1.78e-16   1.7   0.5   3.5 4.08e-16 1.24e-16 8.47e-16   0.1   0.0   1.8 4.62e-18 0.00e+00 6.89e-17   0.5   0.0   2.0 1.69e-17 0.00e+00 6.26e-17   0.4   0.0   1.9 5.68e-17 0.00e+00 2.48e-16
 88 13822    4.4    2.2    7.2 2.67e-16 1.35e-16 4.37e-16   1.2   0.1   2.9 2.99e-16 2.45e-17 7.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.37e-17   1.6   0.4   3.4 5.03e-17 1.35e-17 1.07e-16   3.5   1.7   5.9 4.49e-16 2.24e-16 7.53e-16
 88 14383    6.9    4.3   10.1 5.82e-16 3.66e-16 8.49e-16   0.2   0.0   1.9 7.65e-17 0.00e+00 6.49e-16   3.6   1.8   6.0 1.93e-16 9.95e-17 3.21e-16   2.8   1.3   4.9 1.23e-16 5.68e-17 2.16e-16   0.5   0.0   2.0 9.63e-17 0.00e+00 3.55e-16
 88 14384    3.2    1.5    5.6 4.61e-16 2.10e-16 7.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.76e-16   1.6   0.4   3.4 1.45e-16 3.91e-17 3.09e-16   1.9   0.7   3.7 1.43e-16 5.53e-17 2.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.45e-16
 88 14419    1.7    0.6    3.5 4.06e-16 1.30e-16 8.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.11e-15   0.9   0.1   2.3 1.30e-16 1.67e-17 3.45e-16   1.0   0.2   2.5 1.24e-16 2.84e-17 3.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.67e-16
 88  2040    0.5    0.0    2.0 1.13e-16 0.00e+00 4.33e-16   0.9   0.1   2.3 3.05e-16 3.88e-17 8.08e-16   0.8   0.0   2.2 8.75e-17 4.51e-18 2.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.53e-16
 89 11268   13.1    9.7   17.2 2.78e-15 2.05e-15 3.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.37e-16   4.8   2.8   7.3 6.06e-16 3.53e-16 9.34e-16   3.9   2.1   6.2 4.47e-16 2.43e-16 7.18e-16   4.5   2.5   7.1 2.12e-15 1.19e-15 3.33e-15
 89 12095   13.1    9.7   17.2 1.49e-15 1.10e-15 1.95e-15   0.8   0.0   2.1 3.01e-16 7.93e-18 8.45e-16   2.9   1.4   5.0 1.95e-16 9.35e-17 3.38e-16   5.8   3.6   8.6 3.61e-16 2.25e-16 5.34e-16   4.5   2.5   7.1 1.12e-15 6.25e-16 1.77e-15
 89 13817   69.2   60.8   77.6 3.71e-15 3.26e-15 4.16e-15   2.8   1.3   4.9 6.15e-16 2.88e-16 1.07e-15  19.2  15.0  24.0 6.58e-16 5.14e-16 8.21e-16  29.6  24.4  35.3 8.35e-16 6.88e-16 9.97e-16  20.3  16.1  25.2 2.30e-15 1.82e-15 2.86e-15
 89 13819   37.3   31.5   43.8 4.71e-15 3.97e-15 5.53e-15   1.7   0.5   3.5 8.62e-16 2.57e-16 1.78e-15   9.8   6.9  13.3 7.90e-16 5.56e-16 1.07e-15  15.9  12.1  20.2 1.05e-15 8.05e-16 1.34e-15  11.7   8.5  15.5 3.11e-15 2.27e-15 4.12e-15
 89 13820   69.2   60.9   77.7 3.45e-15 3.04e-15 3.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.33e-16  33.3  27.8  39.4 1.06e-15 8.85e-16 1.26e-15  24.5  19.8  29.8 6.42e-16 5.19e-16 7.81e-16  11.4   8.3  15.2 1.20e-15 8.68e-16 1.60e-15
 89 13821   67.6   59.4   75.9 3.93e-15 3.45e-15 4.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16  20.6  16.3  25.5 7.66e-16 6.07e-16 9.47e-16  23.6  19.0  28.8 7.22e-16 5.81e-16 8.81e-16  23.3  18.7  28.5 2.86e-15 2.29e-15 3.49e-15
 89 13822   54.1   46.7   61.6 3.19e-15 2.75e-15 3.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16  20.3  16.0  25.2 7.62e-16 6.01e-16 9.46e-16  21.4  17.0  26.4 6.63e-16 5.27e-16 8.18e-16  12.4   9.1  16.3 1.54e-15 1.13e-15 2.03e-15
 89 14383   31.9   26.4   37.9 2.61e-15 2.16e-15 3.10e-15   2.9   1.4   5.0 9.68e-16 4.64e-16 1.68e-15  12.5   9.1  16.4 6.51e-16 4.76e-16 8.55e-16  13.9  10.4  17.9 5.94e-16 4.46e-16 7.68e-16   5.6   3.4   8.4 9.73e-16 5.95e-16 1.46e-15
 89 14384   17.5   13.5   22.1 2.50e-15 1.93e-15 3.15e-15   0.7   0.0   2.1 4.21e-16 0.00e+00 1.23e-15   5.9   3.7   8.7 5.38e-16 3.39e-16 7.92e-16   6.9   4.5   9.8 5.12e-16 3.34e-16 7.36e-16   4.8   2.8   7.3 1.44e-15 8.38e-16 2.22e-15
 89 14419   10.5    7.5   14.1 2.30e-15 1.63e-15 3.09e-15   0.8   0.1   2.2 7.32e-16 5.45e-17 2.00e-15   1.9   0.7   3.7 2.66e-16 1.01e-16 5.18e-16   6.8   4.4   9.7 7.75e-16 5.01e-16 1.12e-15   1.9   0.7   3.7 8.58e-16 3.14e-16 1.69e-15
 89  2040   13.4    9.9   17.4 2.71e-15 2.01e-15 3.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   3.7   1.9   6.0 3.80e-16 1.98e-16 6.25e-16   3.8   2.1   6.2 4.66e-16 2.53e-16 7.55e-16   5.9   3.7   8.7 3.14e-15 1.97e-15 4.61e-15
 90 11268   13.6   10.1   17.7 2.93e-15 2.18e-15 3.80e-15   0.9   0.1   2.3 6.40e-16 7.48e-17 1.70e-15   0.9   0.1   2.3 1.17e-16 1.81e-17 3.01e-16   9.9   7.0  13.3 1.16e-15 8.17e-16 1.57e-15   2.9   1.4   5.0 1.36e-15 6.51e-16 2.36e-15
 90 12095   12.3    9.0   16.2 1.42e-15 1.04e-15 1.87e-15   0.9   0.1   2.3 3.43e-16 4.01e-17 9.11e-16   4.7   2.7   7.3 3.26e-16 1.89e-16 5.04e-16   4.9   2.9   7.5 3.06e-16 1.82e-16 4.69e-16   2.8   1.3   4.9 7.05e-16 3.27e-16 1.24e-15
 90 13817    9.4    6.3   13.0 5.12e-16 3.46e-16 7.12e-16   0.5   0.0   2.0 1.09e-16 0.00e+00 4.39e-16   4.6   2.6   7.2 1.62e-16 9.24e-17 2.52e-16   3.6   1.8   5.9 1.04e-16 5.28e-17 1.72e-16   1.2   0.1   2.8 1.33e-16 6.54e-18 3.21e-16
 90 13819    6.4    4.0    9.4 8.27e-16 5.18e-16 1.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.00e-16   5.8   3.6   8.6 4.81e-16 3.00e-16 7.12e-16   0.9   0.1   2.3 5.89e-17 6.88e-18 1.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.09e-16
 90 13820   21.1   16.6   26.2 1.08e-15 8.50e-16 1.34e-15   3.9   2.1   6.2 8.06e-16 4.39e-16 1.30e-15   9.3   6.4  12.8 3.06e-16 2.11e-16 4.20e-16   1.6   0.4   3.4 4.28e-17 1.12e-17 9.10e-17  10.2   7.1  13.8 1.09e-15 7.63e-16 1.48e-15
 90 13821   22.5   18.0   27.8 1.35e-15 1.07e-15 1.66e-15   0.6   0.0   2.0 1.41e-16 0.00e+00 4.92e-16   6.7   4.3   9.7 2.57e-16 1.65e-16 3.71e-16   8.8   6.1  12.1 2.79e-16 1.92e-16 3.84e-16   7.1   4.5  10.2 8.86e-16 5.66e-16 1.28e-15
 90 13822    9.1    6.1   12.8 5.49e-16 3.66e-16 7.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.80e-16   4.3   2.4   6.9 1.67e-16 9.05e-17 2.66e-16   3.6   1.9   6.0 1.15e-16 5.99e-17 1.91e-16   1.2   0.1   2.8 1.46e-16 7.19e-18 3.52e-16
 90 14383    9.0    6.1   12.5 7.28e-16 4.94e-16 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.85e-16   3.8   2.0   6.1 1.96e-16 1.05e-16 3.19e-16   5.8   3.6   8.6 2.45e-16 1.52e-16 3.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.95e-16
 90 14384    2.3    0.8    4.3 3.24e-16 1.13e-16 6.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.80e-16   0.5   0.0   2.0 4.92e-17 0.00e+00 1.83e-16   0.9   0.1   2.3 6.83e-17 1.06e-17 1.76e-16   0.8   0.1   2.2 2.46e-16 1.82e-17 6.71e-16
 90 14419    3.5    1.8    5.9 7.52e-16 3.80e-16 1.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-15   2.7   1.2   4.8 3.64e-16 1.61e-16 6.51e-16   1.0   0.2   2.4 1.06e-16 2.12e-17 2.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.12e-16
 90  2040    3.6    1.8    5.9 7.34e-16 3.75e-16 1.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.76e-16   1.7   0.6   3.5 1.81e-16 5.83e-17 3.71e-16   2.0   0.8   3.8 2.48e-16 1.02e-16 4.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.12e-16
 91 11268    1.6    0.5    3.4 3.43e-16 9.62e-17 7.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.35e-16   0.9   0.2   2.4 1.20e-16 2.16e-17 3.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.8   0.0   2.2 3.68e-16 1.42e-17 1.02e-15
 91 12095    7.0    4.4   10.1 7.91e-16 4.99e-16 1.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   4.7   2.7   7.3 3.21e-16 1.86e-16 4.96e-16   1.9   0.7   3.7 1.17e-16 4.39e-17 2.29e-16   0.4   0.0   1.9 8.86e-17 0.00e+00 4.79e-16
 91 13817    2.9    0.9    5.4 1.56e-16 5.11e-17 2.91e-16   0.1   0.0   1.8 1.78e-17 0.00e+00 3.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.88e-17   2.6   1.1   4.7 7.43e-17 3.20e-17 1.34e-16   1.0   0.0   2.7 1.18e-16 0.00e+00 3.06e-16
 91 13819    2.1    0.7    4.2 2.70e-16 8.40e-17 5.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.86e-16   0.7   0.0   2.1 5.42e-17 0.00e+00 1.66e-16   0.8   0.1   2.2 5.58e-17 5.36e-18 1.49e-16   0.6   0.0   2.0 1.67e-16 0.00e+00 5.50e-16
 91 13820    5.2    2.7    8.4 2.62e-16 1.33e-16 4.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.32e-16   0.9   0.0   2.6 2.74e-17 0.00e+00 8.13e-17   5.4   3.2   8.2 1.43e-16 8.42e-17 2.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16
 91 13821    4.2    2.0    6.9 2.43e-16 1.14e-16 4.05e-16   1.3   0.2   3.0 3.08e-16 4.07e-17 7.12e-16   4.0   2.0   6.6 1.49e-16 7.50e-17 2.45e-16   0.6   0.0   2.0 1.74e-17 0.00e+00 6.16e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
 91 13822    3.3    1.3    5.8 1.93e-16 7.72e-17 3.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.26e-17   1.7   0.5   3.5 5.21e-17 1.59e-17 1.08e-16   2.1   0.6   4.1 2.62e-16 7.91e-17 5.21e-16
 91 14383    7.1    4.6   10.3 5.78e-16 3.70e-16 8.35e-16   0.3   0.0   1.9 1.00e-16 0.00e+00 6.40e-16   3.5   1.7   5.9 1.83e-16 9.07e-17 3.05e-16   1.9   0.8   3.8 8.28e-17 3.25e-17 1.60e-16   1.7   0.5   3.5 2.86e-16 8.49e-17 5.90e-16
 91 14384    1.0    0.0    2.6 1.39e-16 0.00e+00 3.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.79e-16   0.6   0.0   2.0 5.71e-17 0.00e+00 1.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.58e-17   0.5   0.0   2.0 1.55e-16 0.00e+00 5.96e-16
 91 14419    2.7    1.2    4.8 5.69e-16 2.51e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-15   0.8   0.0   2.2 1.07e-16 4.12e-18 2.95e-16   0.9   0.2   2.4 1.06e-16 1.90e-17 2.65e-16   0.9   0.2   2.4 4.24e-16 7.63e-17 1.06e-15
 91  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.09e-16
 92 11268    2.7    1.2    4.8 5.76e-16 2.61e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.31e-16   1.0   0.2   2.5 1.27e-16 2.91e-17 3.10e-16   2.0   0.8   3.8 2.26e-16 9.01e-17 4.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
 92 12095   14.1   10.5   18.3 1.60e-15 1.19e-15 2.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.46e-16   8.9   6.1  12.2 6.02e-16 4.16e-16 8.27e-16   3.7   1.9   6.0 2.28e-16 1.19e-16 3.74e-16   1.6   0.4   3.4 4.00e-16 1.04e-16 8.50e-16
 92 13817   34.7   29.0   41.0 1.84e-15 1.54e-15 2.18e-15   2.3   0.8   4.4 4.95e-16 1.77e-16 9.46e-16  16.9  13.1  21.4 5.71e-16 4.41e-16 7.21e-16  10.7   7.6  14.3 2.98e-16 2.13e-16 3.99e-16   7.2   4.7  10.4 8.18e-16 5.29e-16 1.18e-15
 92 13819   12.5    9.2   16.5 1.57e-15 1.15e-15 2.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.84e-16   8.0   5.4  11.1 6.35e-16 4.31e-16 8.88e-16   3.0   1.5   5.1 1.98e-16 9.93e-17 3.35e-16   1.6   0.5   3.4 4.31e-16 1.21e-16 9.07e-16
 92 13820   28.7   23.5   34.4 1.42e-15 1.17e-15 1.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.32e-16  13.7  10.2  17.7 4.32e-16 3.22e-16 5.60e-16   9.7   6.8  13.2 2.54e-16 1.78e-16 3.44e-16   5.3   3.1   8.1 5.58e-16 3.27e-16 8.53e-16
 92 13821   30.6   25.3   36.6 1.77e-15 1.46e-15 2.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.70e-16  12.4   9.1  16.4 4.58e-16 3.35e-16 6.03e-16  11.8   8.6  15.6 3.59e-16 2.62e-16 4.74e-16   6.4   4.0   9.4 7.82e-16 4.91e-16 1.15e-15
 92 13822   16.5   12.5   21.1 9.64e-16 7.31e-16 1.23e-15   1.0   0.0   2.6 2.38e-16 0.00e+00 6.29e-16   4.9   2.9   7.4 1.80e-16 1.06e-16 2.75e-16   9.5   6.6  13.0 2.92e-16 2.03e-16 3.99e-16   2.2   0.7   4.3 2.72e-16 9.09e-17 5.30e-16
 92 14383   18.3   14.2   22.9 1.47e-15 1.14e-15 1.85e-15   1.7   0.5   3.5 5.68e-16 1.74e-16 1.18e-15   4.9   2.9   7.5 2.52e-16 1.50e-16 3.86e-16   7.9   5.3  11.1 3.35e-16 2.27e-16 4.69e-16   5.5   3.3   8.3 9.31e-16 5.58e-16 1.40e-15
 92 14384    9.4    6.5   12.9 1.31e-15 9.07e-16 1.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.69e-16   3.9   2.2   6.3 3.51e-16 1.94e-16 5.63e-16   6.0   3.8   8.7 4.36e-16 2.77e-16 6.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.34e-16
 92 14419    9.8    6.9   13.3 2.04e-15 1.44e-15 2.77e-15   0.8   0.1   2.2 7.17e-16 5.31e-17 1.96e-15   3.0   1.5   5.1 3.97e-16 1.98e-16 6.80e-16   4.0   2.2   6.3 4.34e-16 2.42e-16 6.92e-16   2.9   1.4   5.0 1.26e-15 6.02e-16 2.18e-15
 92  2040    8.6    5.9   12.0 1.75e-15 1.20e-15 2.43e-15   0.8   0.0   2.1 2.49e-16 6.59e-18 7.02e-16   2.9   1.4   5.0 3.03e-16 1.48e-16 5.23e-16   4.0   2.2   6.3 4.84e-16 2.70e-16 7.72e-16   1.8   0.6   3.6 9.36e-16 3.09e-16 1.89e-15
 93 11268    1.4    0.3    3.2 3.06e-16 6.15e-17 6.83e-16   0.9   0.1   2.3 6.74e-16 1.05e-16 1.74e-15   0.7   0.0   2.1 8.56e-17 0.00e+00 2.66e-16   1.0   0.2   2.4 1.13e-16 2.14e-17 2.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.43e-16
 93 12095    2.1    0.6    4.1 2.41e-16 7.28e-17 4.79e-16   1.8   0.6   3.6 7.23e-16 2.55e-16 1.45e-15   0.7   0.0   2.1 4.93e-17 0.00e+00 1.45e-16   0.8   0.1   2.2 5.13e-17 3.83e-18 1.41e-16   0.6   0.0   2.0 1.44e-16 0.00e+00 5.14e-16
 93 13817   26.5   21.5   32.1 1.42e-15 1.15e-15 1.72e-15   2.5   1.0   4.6 5.53e-16 2.29e-16 1.01e-15   9.8   6.9  13.3 3.36e-16 2.36e-16 4.55e-16   7.5   5.0  10.7 2.13e-16 1.40e-16 3.02e-16   9.2   6.3  12.7 1.05e-15 7.20e-16 1.45e-15
 93 13819   15.3   11.5   19.6 1.94e-15 1.46e-15 2.49e-15   1.8   0.6   3.6 9.13e-16 3.02e-16 1.85e-15   6.8   4.4   9.8 5.50e-16 3.58e-16 7.92e-16   4.9   2.9   7.5 3.28e-16 1.96e-16 5.01e-16   3.6   1.8   5.9 9.61e-16 4.86e-16 1.59e-15
 93 13820   36.5   30.6   42.9 1.83e-15 1.54e-15 2.16e-15   3.7   2.0   6.1 7.64e-16 4.04e-16 1.25e-15  18.4  14.3  23.1 5.90e-16 4.58e-16 7.39e-16  12.8   9.4  16.7 3.37e-16 2.49e-16 4.41e-16   5.3   3.1   8.1 5.67e-16 3.32e-16 8.64e-16
 93 13821   27.8   22.7   33.5 1.63e-15 1.33e-15 1.96e-15   0.5   0.0   2.0 1.13e-16 0.00e+00 4.70e-16  11.6   8.4  15.4 4.33e-16 3.14e-16 5.74e-16   6.8   4.4   9.7 2.08e-16 1.35e-16 3.00e-16   9.5   6.6  13.0 1.17e-15 8.12e-16 1.61e-15
 93 13822   33.1   27.5   39.3 1.96e-15 1.63e-15 2.33e-15   3.3   1.6   5.7 8.02e-16 3.78e-16 1.37e-15  14.5  10.9  18.7 5.46e-16 4.11e-16 7.05e-16  15.5  11.8  19.8 4.83e-16 3.67e-16 6.17e-16   3.1   1.3   5.4 3.88e-16 1.69e-16 6.85e-16
 93 14383    8.3    5.6   11.6 6.73e-16 4.52e-16 9.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.88e-16   3.8   2.1   6.2 1.97e-16 1.07e-16 3.20e-16   2.8   1.3   4.9 1.18e-16 5.40e-17 2.07e-16   1.7   0.5   3.5 2.96e-16 9.30e-17 6.04e-16
 93 14384    4.2    2.2    6.8 5.87e-16 3.11e-16 9.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.58e-16   1.6   0.5   3.4 1.44e-16 4.03e-17 3.01e-16   0.8   0.1   2.2 5.88e-17 4.38e-18 1.60e-16   1.8   0.6   3.6 5.30e-16 1.87e-16 1.06e-15
 93 14419    0.8    0.0    2.1 1.59e-16 4.20e-18 4.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.25e-16   1.0   0.2   2.5 4.43e-16 1.02e-16 1.09e-15
 93  2040    2.6    1.1    4.7 5.39e-16 2.30e-16 9.74e-16   1.9   0.7   3.7 6.12e-16 2.25e-16 1.21e-15   0.8   0.0   2.1 7.95e-17 1.06e-18 2.25e-16   1.0   0.2   2.4 1.19e-16 2.25e-17 2.98e-16   0.9   0.1   2.3 4.91e-16 7.65e-17 1.27e-15
 94 11268  249.4  233.7  265.2 5.27e-14 4.94e-14 5.61e-14  14.8  11.2  18.9 1.08e-14 8.15e-15 1.38e-14 127.0 115.8 138.2 1.61e-14 1.46e-14 1.75e-14  78.0  69.2  86.8 9.00e-15 7.99e-15 1.00e-14  44.5  38.0  51.5 2.09e-14 1.79e-14 2.42e-14
 94 12095  437.2  416.4  458.1 4.96e-14 4.72e-14 5.19e-14  18.8  14.7  23.5 7.36e-15 5.76e-15 9.19e-15 196.7 182.8 210.8 1.33e-14 1.24e-14 1.43e-14 145.8 133.8 157.9 9.03e-15 8.29e-15 9.78e-15  94.6  85.0 104.4 2.39e-14 2.14e-14 2.63e-14
 94 13817 1231.6 1196.8 1266.7 6.61e-14 6.42e-14 6.80e-14  49.5  42.7  56.9 1.08e-14 9.35e-15 1.24e-14 537.2 514.2 560.4 1.84e-14 1.76e-14 1.92e-14 435.3 414.6 456.1 1.23e-14 1.17e-14 1.29e-14 259.1 243.2 275.2 2.94e-14 2.76e-14 3.13e-14
 94 13819  760.6  733.3  788.3 9.61e-14 9.27e-14 9.96e-14  34.7  29.1  40.9 1.79e-14 1.50e-14 2.11e-14 289.5 272.7 306.6 2.34e-14 2.20e-14 2.47e-14 303.6 286.4 321.1 2.02e-14 1.91e-14 2.14e-14 167.5 154.7 180.4 4.46e-14 4.12e-14 4.80e-14
 94 13820 2020.9 1976.3 2065.9 1.01e-13 9.88e-14 1.03e-13  64.5  56.5  72.6 1.32e-14 1.16e-14 1.48e-14 798.0 770.0 826.3 2.55e-14 2.46e-14 2.64e-14 719.0 692.4 745.8 1.89e-14 1.82e-14 1.96e-14 504.0 481.7 526.4 5.31e-14 5.07e-14 5.54e-14
 94 13821 1658.7 1618.4 1699.5 9.68e-14 9.44e-14 9.91e-14  47.4  40.7  54.6 1.13e-14 9.72e-15 1.30e-14 650.1 624.8 675.6 2.42e-14 2.33e-14 2.52e-14 626.5 601.7 651.6 1.92e-14 1.85e-14 2.00e-14 382.2 362.8 401.7 4.70e-14 4.46e-14 4.94e-14
 94 13822  877.1  847.7  906.7 5.16e-14 4.99e-14 5.34e-14  46.4  39.8  53.6 1.11e-14 9.57e-15 1.29e-14 394.4 374.8 414.3 1.48e-14 1.41e-14 1.56e-14 279.6 263.1 296.4 8.67e-15 8.15e-15 9.18e-15 203.0 188.8 217.3 2.52e-14 2.35e-14 2.70e-14
 94 14383  692.9  666.8  719.3 5.57e-14 5.36e-14 5.78e-14  31.6  26.3  37.6 1.06e-14 8.82e-15 1.26e-14 302.6 285.4 320.0 1.55e-14 1.46e-14 1.64e-14 240.9 225.5 256.4 1.02e-14 9.51e-15 1.08e-14 149.4 137.3 161.7 2.55e-14 2.34e-14 2.76e-14
 94 14384  428.1  407.6  448.8 5.89e-14 5.61e-14 6.17e-14  17.8  13.8  22.4 1.02e-14 7.94e-15 1.28e-14 177.7 164.5 191.1 1.56e-14 1.45e-14 1.68e-14 154.8 142.4 167.2 1.12e-14 1.03e-14 1.21e-14  95.7  86.0 105.5 2.79e-14 2.50e-14 3.07e-14
 94 14419  260.4  244.4  276.5 5.40e-14 5.07e-14 5.73e-14  12.0   8.8  15.7 1.04e-14 7.59e-15 1.36e-14 112.8 102.3 123.4 1.49e-14 1.35e-14 1.63e-14  86.8  77.6  96.1 9.44e-15 8.44e-15 1.05e-14  60.8  53.0  68.6 2.67e-14 2.33e-14 3.01e-14
 94  2040  274.5  258.1  291.1 5.59e-14 5.26e-14 5.93e-14  24.8  20.1  30.1 8.10e-15 6.56e-15 9.83e-15 150.9 138.7 163.2 1.58e-14 1.45e-14 1.70e-14  85.9  76.7  95.2 1.06e-14 9.44e-15 1.17e-14  37.7  31.8  44.1 2.01e-14 1.69e-14 2.35e-14
 95 11268   11.6    8.4   15.4 2.43e-15 1.76e-15 3.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.28e-16   5.0   3.0   7.5 6.22e-16 3.73e-16 9.46e-16   5.9   3.7   8.7 6.72e-16 4.22e-16 9.92e-16   0.8   0.0   2.1 3.57e-16 9.42e-18 1.00e-15
 95 12095   19.5   15.3   24.3 2.20e-15 1.73e-15 2.74e-15   1.3   0.2   3.0 5.03e-16 6.68e-17 1.17e-15  10.8   7.8  14.4 7.28e-16 5.23e-16 9.73e-16   5.9   3.7   8.7 3.61e-16 2.26e-16 5.33e-16   2.9   1.4   5.0 7.21e-16 3.45e-16 1.25e-15
 95 13817   40.5   34.3   47.3 2.18e-15 1.84e-15 2.54e-15   1.3   0.2   3.1 2.92e-16 4.67e-17 6.69e-16  18.8  14.7  23.5 6.39e-16 5.01e-16 7.99e-16  16.8  12.9  21.2 4.74e-16 3.65e-16 5.99e-16   5.0   2.8   7.8 5.74e-16 3.21e-16 8.93e-16
 95 13819   10.4    7.3   14.0 1.31e-15 9.29e-16 1.77e-15   1.8   0.6   3.6 9.11e-16 3.08e-16 1.85e-15   7.9   5.3  11.0 6.33e-16 4.26e-16 8.86e-16   3.0   1.5   5.1 1.97e-16 9.80e-17 3.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16
 95 13820   36.2   30.3   42.6 1.81e-15 1.52e-15 2.14e-15   0.3   0.0   1.9 5.89e-17 0.00e+00 3.85e-16  16.3  12.4  20.7 5.19e-16 3.96e-16 6.61e-16  12.5   9.2  16.5 3.30e-16 2.42e-16 4.33e-16   7.4   4.8  10.5 7.86e-16 5.13e-16 1.12e-15
 95 13821   34.3   28.6   40.6 2.00e-15 1.67e-15 2.37e-15   0.5   0.0   2.0 1.25e-16 0.00e+00 4.76e-16  16.6  12.7  21.0 6.16e-16 4.72e-16 7.81e-16  11.7   8.5  15.5 3.58e-16 2.61e-16 4.74e-16   6.1   3.7   9.1 7.49e-16 4.53e-16 1.12e-15
 95 13822   33.8   28.2   40.0 1.99e-15 1.66e-15 2.35e-15   0.4   0.0   1.9 1.04e-16 0.00e+00 4.67e-16  15.7  12.0  20.0 5.87e-16 4.49e-16 7.49e-16   8.6   5.9  12.0 2.67e-16 1.82e-16 3.70e-16   9.5   6.6  13.0 1.19e-15 8.28e-16 1.63e-15
 95 14383   36.4   30.6   42.8 2.98e-15 2.51e-15 3.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.97e-16  10.9   7.9  14.5 5.73e-16 4.13e-16 7.64e-16  17.9  13.9  22.4 7.69e-16 5.98e-16 9.64e-16   7.6   5.0  10.7 1.31e-15 8.66e-16 1.85e-15
 95 14384   12.6    9.2   16.5 1.75e-15 1.29e-15 2.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.75e-16   3.9   2.1   6.2 3.45e-16 1.88e-16 5.54e-16   3.0   1.5   5.1 2.15e-16 1.07e-16 3.69e-16   5.8   3.6   8.6 1.69e-15 1.05e-15 2.51e-15
 95 14419   12.8    9.4   16.7 2.67e-15 1.97e-15 3.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-15   5.0   3.0   7.5 6.66e-16 4.00e-16 1.01e-15   5.9   3.7   8.7 6.47e-16 4.08e-16 9.54e-16   1.9   0.7   3.7 8.39e-16 3.24e-16 1.64e-15
 95  2040   13.4    9.9   17.4 2.76e-15 2.04e-15 3.60e-15   0.7   0.0   2.1 2.37e-16 0.00e+00 7.00e-16   6.7   4.3   9.7 7.11e-16 4.58e-16 1.03e-15   3.9   2.2   6.3 4.85e-16 2.68e-16 7.78e-16   2.8   1.3   4.9 1.49e-15 6.84e-16 2.63e-15
 96 11268   16.4   12.5   20.8 3.54e-15 2.70e-15 4.50e-15   1.0   0.2   2.4 7.12e-16 1.35e-16 1.79e-15   7.8   5.2  11.0 1.01e-15 6.79e-16 1.42e-15   5.8   3.6   8.5 6.84e-16 4.22e-16 1.01e-15   2.8   1.3   4.9 1.34e-15 6.29e-16 2.34e-15
 96 12095   27.0   22.0   32.6 3.13e-15 2.55e-15 3.78e-15   1.7   0.5   3.5 6.86e-16 2.17e-16 1.41e-15  10.5   7.5  14.1 7.31e-16 5.20e-16 9.84e-16  10.9   7.8  14.5 6.91e-16 4.96e-16 9.21e-16   5.6   3.4   8.4 1.43e-15 8.72e-16 2.14e-15
 96 13817   66.3   58.2   74.6 3.57e-15 3.13e-15 4.01e-15   2.5   1.0   4.6 5.42e-16 2.15e-16 1.00e-15  37.6  31.7  44.0 1.29e-15 1.09e-15 1.51e-15  24.8  20.1  30.1 7.01e-16 5.68e-16 8.51e-16   4.1   2.1   6.7 4.69e-16 2.43e-16 7.65e-16
 96 13819   26.2   21.3   31.7 3.34e-15 2.72e-15 4.05e-15   1.9   0.7   3.7 9.93e-16 3.77e-16 1.94e-15  15.7  12.0  20.0 1.28e-15 9.74e-16 1.63e-15  10.8   7.7  14.4 7.23e-16 5.17e-16 9.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16
 96 13820   49.0   42.2   56.5 2.47e-15 2.13e-15 2.85e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16  20.4  16.1  25.3 6.58e-16 5.18e-16 8.14e-16  21.7  17.3  26.7 5.77e-16 4.60e-16 7.09e-16   6.9   4.4  10.1 7.37e-16 4.65e-16 1.07e-15
 96 13821   57.4   49.8   65.1 3.37e-15 2.93e-15 3.82e-15   5.5   3.3   8.2 1.32e-15 7.88e-16 1.99e-15  22.6  18.0  27.6 8.47e-16 6.77e-16 1.04e-15  22.9  18.3  27.9 7.08e-16 5.67e-16 8.64e-16  12.0   8.6  15.9 1.48e-15 1.07e-15 1.97e-15
 96 13822   65.1   57.0   73.3 3.85e-15 3.37e-15 4.34e-15   2.2   0.7   4.3 5.36e-16 1.81e-16 1.04e-15  32.3  26.8  38.3 1.22e-15 1.01e-15 1.44e-15  23.7  19.1  28.9 7.38e-16 5.95e-16 9.00e-16   9.1   6.1  12.6 1.14e-15 7.71e-16 1.57e-15
 96 14383   30.8   25.4   36.7 2.58e-15 2.13e-15 3.08e-15   2.7   1.2   4.8 9.50e-16 4.26e-16 1.69e-15  18.6  14.5  23.3 9.94e-16 7.75e-16 1.24e-15   8.8   6.1  12.1 3.87e-16 2.66e-16 5.33e-16   3.4   1.6   5.7 5.99e-16 2.89e-16 1.02e-15
 96 14384   16.6   12.7   21.0 2.31e-15 1.77e-15 2.92e-15   0.8   0.1   2.2 4.70e-16 3.51e-17 1.29e-15   6.8   4.4   9.8 6.05e-16 3.93e-16 8.70e-16   5.0   3.0   7.5 3.62e-16 2.17e-16 5.50e-16   4.8   2.8   7.4 1.42e-15 8.33e-16 2.18e-15
 96 14419   15.8   12.0   20.1 3.32e-15 2.54e-15 4.24e-15   1.0   0.2   2.4 8.42e-16 1.59e-16 2.12e-15   9.0   6.3  12.3 1.21e-15 8.44e-16 1.66e-15   3.9   2.2   6.3 4.32e-16 2.39e-16 6.93e-16   2.9   1.4   5.0 1.28e-15 6.13e-16 2.22e-15
 96  2040   15.4   11.7   19.7 3.18e-15 2.41e-15 4.07e-15   3.7   1.9   6.1 1.22e-15 6.42e-16 2.00e-15   9.7   6.8  13.2 1.02e-15 7.15e-16 1.39e-15   2.8   1.4   4.9 3.54e-16 1.68e-16 6.15e-16   2.8   1.4   4.9 1.55e-15 7.36e-16 2.69e-15
 97 11268   22.8   18.3   27.9 4.81e-15 3.86e-15 5.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.32e-16  17.0  13.1  21.4 2.14e-15 1.65e-15 2.70e-15   5.0   3.0   7.6 5.76e-16 3.48e-16 8.73e-16   0.9   0.1   2.3 4.03e-16 4.71e-17 1.07e-15
 97 12095   30.1   24.8   35.9 3.40e-15 2.81e-15 4.07e-15   1.9   0.7   3.7 7.28e-16 2.66e-16 1.43e-15  18.9  14.8  23.5 1.28e-15 1.00e-15 1.59e-15   8.8   6.1  12.1 5.44e-16 3.75e-16 7.49e-16   2.4   1.0   4.5 6.14e-16 2.41e-16 1.14e-15
 97 13817   50.5   43.4   57.7 2.70e-15 2.32e-15 3.09e-15   4.8   2.8   7.3 1.04e-15 6.08e-16 1.61e-15  27.6  22.5  33.1 9.40e-16 7.69e-16 1.13e-15  19.7  15.5  24.5 5.56e-16 4.38e-16 6.91e-16   3.3   1.5   5.7 3.71e-16 1.74e-16 6.39e-16
 97 13819   21.8   17.4   26.7 2.77e-15 2.21e-15 3.40e-15   1.8   0.6   3.6 9.17e-16 3.09e-16 1.85e-15  14.9  11.3  19.1 1.20e-15 9.14e-16 1.54e-15   5.0   3.0   7.5 3.32e-16 1.99e-16 5.04e-16   1.9   0.7   3.7 5.14e-16 1.98e-16 1.00e-15
 97 13820   56.0   48.5   63.5 2.82e-15 2.44e-15 3.20e-15  10.6   7.5  14.2 2.18e-15 1.55e-15 2.92e-15  29.7  24.5  35.4 9.50e-16 7.84e-16 1.13e-15  18.7  14.7  23.4 4.96e-16 3.88e-16 6.21e-16   7.6   5.1  10.8 8.14e-16 5.41e-16 1.15e-15
 97 13821   36.6   30.7   43.1 2.15e-15 1.80e-15 2.52e-15   1.4   0.3   3.2 3.45e-16 7.17e-17 7.65e-16  21.9  17.5  26.8 8.16e-16 6.51e-16 1.00e-15  12.7   9.4  16.6 3.93e-16 2.90e-16 5.13e-16   2.1   0.6   4.1 2.56e-16 7.58e-17 5.11e-16
 97 13822   80.8   71.8   89.9 4.76e-15 4.23e-15 5.30e-15   4.4   2.4   7.0 1.07e-15 5.88e-16 1.69e-15  42.8  36.5  49.6 1.60e-15 1.37e-15 1.86e-15  30.5  25.2  36.4 9.48e-16 7.84e-16 1.13e-15   7.5   5.0  10.7 9.39e-16 6.18e-16 1.33e-15
 97 14383   27.8   22.7   33.5 2.34e-15 1.91e-15 2.82e-15   2.7   1.2   4.8 9.57e-16 4.34e-16 1.70e-15  19.6  15.4  24.4 1.05e-15 8.29e-16 1.31e-15   6.9   4.5   9.8 3.03e-16 1.97e-16 4.35e-16   1.3   0.2   3.1 2.39e-16 3.80e-17 5.45e-16
 97 14384   15.5   11.8   19.9 2.19e-15 1.67e-15 2.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.70e-16  12.0   8.8  15.7 1.08e-15 7.90e-16 1.42e-15   2.9   1.4   5.0 2.15e-16 1.05e-16 3.71e-16   0.7   0.0   2.1 2.01e-16 0.00e+00 6.18e-16
 97 14419    8.7    5.9   12.0 1.85e-15 1.27e-15 2.57e-15   1.0   0.2   2.4 8.51e-16 1.70e-16 2.15e-15   5.0   3.0   7.5 6.76e-16 4.06e-16 1.03e-15   3.0   1.5   5.1 3.37e-16 1.69e-16 5.72e-16   0.7   0.0   2.1 3.26e-16 0.00e+00 9.50e-16
 97  2040   12.6    9.2   16.5 2.56e-15 1.88e-15 3.36e-15   1.7   0.6   3.5 5.62e-16 1.81e-16 1.15e-15   2.8   1.3   4.9 2.94e-16 1.38e-16 5.13e-16   8.9   6.1  12.2 1.09e-15 7.52e-16 1.50e-15   0.9   0.1   2.3 4.83e-16 7.49e-17 1.25e-15
 98 11268    5.5    3.3    8.3 1.18e-15 7.14e-16 1.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.51e-16   3.9   2.1   6.2 4.96e-16 2.70e-16 7.97e-16   0.9   0.1   2.3 1.06e-16 1.64e-17 2.73e-16   0.8   0.0   2.2 3.62e-16 9.50e-18 1.02e-15
 98 12095    4.1    2.1    6.7 4.71e-16 2.45e-16 7.70e-16   1.8   0.6   3.6 7.27e-16 2.56e-16 1.45e-15   2.8   1.3   4.9 1.91e-16 8.85e-17 3.36e-16   0.8   0.1   2.2 5.09e-17 3.78e-18 1.38e-16   0.5   0.0   2.0 1.35e-16 0.00e+00 5.04e-16
 98 13817   16.0   12.0   20.6 8.73e-16 6.55e-16 1.12e-15   0.3   0.0   1.9 5.60e-17 0.00e+00 4.14e-16   3.5   1.7   5.9 1.21e-16 6.07e-17 2.04e-16   6.6   4.2   9.6 1.91e-16 1.22e-16 2.77e-16   5.9   3.5   8.9 6.76e-16 4.03e-16 1.02e-15
 98 13819   10.3    7.3   14.0 1.32e-15 9.35e-16 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.99e-16   3.8   2.0   6.1 3.08e-16 1.65e-16 5.01e-16   3.9   2.2   6.3 2.64e-16 1.46e-16 4.23e-16   2.7   1.2   4.8 7.17e-16 3.17e-16 1.28e-15
 98 13820   17.5   13.4   22.2 8.86e-16 6.79e-16 1.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.37e-16   6.6   4.2   9.6 2.13e-16 1.36e-16 3.10e-16   6.7   4.3   9.7 1.78e-16 1.15e-16 2.58e-16   4.2   2.3   6.8 4.52e-16 2.41e-16 7.29e-16
 98 13821   14.7   11.0   19.0 8.71e-16 6.50e-16 1.13e-15   0.5   0.0   2.0 1.16e-16 0.00e+00 4.77e-16   8.7   5.9  12.0 3.28e-16 2.25e-16 4.54e-16   2.8   1.3   4.9 8.62e-17 4.01e-17 1.52e-16   3.3   1.5   5.7 4.10e-16 1.93e-16 7.05e-16
 98 13822   14.8   11.1   19.1 8.84e-16 6.61e-16 1.14e-15   0.6   0.0   2.0 1.53e-16 0.00e+00 4.98e-16   5.8   3.6   8.6 2.22e-16 1.39e-16 3.29e-16   6.4   4.0   9.4 2.02e-16 1.26e-16 2.96e-16   2.6   1.1   4.7 3.23e-16 1.37e-16 5.86e-16
 98 14383   21.9   17.4   27.0 1.70e-15 1.35e-15 2.09e-15   0.7   0.0   2.1 2.20e-16 0.00e+00 6.73e-16   8.8   6.1  12.1 4.36e-16 3.00e-16 6.00e-16   7.7   5.2  10.9 3.14e-16 2.10e-16 4.42e-16   5.4   3.2   8.2 8.86e-16 5.24e-16 1.34e-15
 98 14384    6.5    4.1    9.5 9.37e-16 5.92e-16 1.36e-15   0.9   0.1   2.3 5.44e-16 8.41e-17 1.40e-15   0.9   0.1   2.3 8.30e-17 1.28e-17 2.14e-16   4.0   2.2   6.3 2.97e-16 1.65e-16 4.74e-16   1.7   0.5   3.5 5.09e-16 1.55e-16 1.05e-15
 98 14419    8.9    6.1   12.2 1.95e-15 1.34e-15 2.68e-15   0.8   0.0   2.2 7.07e-16 1.85e-17 1.98e-15   4.9   2.9   7.5 6.87e-16 4.11e-16 1.05e-15   2.0   0.8   3.8 2.30e-16 9.45e-17 4.38e-16   2.0   0.8   3.8 9.11e-16 3.63e-16 1.75e-15
 98  2040    6.6    4.2    9.6 1.36e-15 8.67e-16 1.97e-15   1.0   0.2   2.5 3.27e-16 7.52e-17 8.01e-16   1.8   0.6   3.6 1.89e-16 6.66e-17 3.78e-16   4.0   2.2   6.3 4.87e-16 2.71e-16 7.77e-16   0.9   0.1   2.3 4.65e-16 5.44e-17 1.23e-15
 99 11268   45.4   38.9   52.5 9.72e-15 8.33e-15 1.12e-14   1.8   0.6   3.6 1.34e-15 4.72e-16 2.68e-15  11.7   8.5  15.5 1.50e-15 1.09e-15 1.98e-15  16.9  13.0  21.3 1.97e-15 1.52e-15 2.49e-15  16.9  13.0  21.3 8.02e-15 6.18e-15 1.01e-14
 99 12095   89.0   79.7   98.5 1.02e-14 9.14e-15 1.13e-14   1.6   0.5   3.4 6.43e-16 1.81e-16 1.35e-15  31.7  26.4  37.7 2.18e-15 1.81e-15 2.58e-15  31.9  26.5  37.8 2.00e-15 1.66e-15 2.37e-15  25.5  20.7  30.9 6.50e-15 5.27e-15 7.87e-15
 99 13817  212.4  197.9  227.0 1.13e-14 1.06e-14 1.21e-14   4.3   2.3   6.9 9.33e-16 5.03e-16 1.50e-15  80.7  71.8  89.7 2.74e-15 2.44e-15 3.05e-15  59.5  51.8  67.2 1.67e-15 1.46e-15 1.89e-15  72.2  63.8  80.8 8.13e-15 7.18e-15 9.09e-15
 99 13819  108.5   98.2  119.0 1.36e-14 1.23e-14 1.49e-14   2.8   1.3   4.9 1.42e-15 6.52e-16 2.50e-15  46.0  39.5  53.0 3.68e-15 3.16e-15 4.24e-15  32.8  27.3  38.8 2.16e-15 1.80e-15 2.56e-15  29.8  24.6  35.6 7.90e-15 6.52e-15 9.42e-15
 99 13820  218.1  203.4  233.0 1.08e-14 1.01e-14 1.16e-14   6.7   4.3   9.6 1.36e-15 8.70e-16 1.97e-15  66.3  58.2  74.5 2.10e-15 1.84e-15 2.36e-15  84.8  75.6  94.0 2.21e-15 1.98e-15 2.45e-15  67.1  59.0  75.4 7.05e-15 6.19e-15 7.92e-15
 99 13821  172.6  159.6  185.8 1.00e-14 9.26e-15 1.08e-14   5.7   3.5   8.5 1.36e-15 8.41e-16 2.03e-15  46.7  40.1  53.8 1.73e-15 1.48e-15 1.99e-15  56.7  49.2  64.3 1.73e-15 1.50e-15 1.96e-15  69.2  60.9  77.6 8.51e-15 7.49e-15 9.54e-15
 99 13822  170.1  157.2  183.3 9.97e-15 9.21e-15 1.07e-14   8.9   6.0  12.4 2.13e-15 1.43e-15 2.97e-15  56.6  49.1  64.1 2.11e-15 1.83e-15 2.40e-15  59.5  51.9  67.3 1.84e-15 1.60e-15 2.08e-15  54.1  46.8  61.5 6.69e-15 5.78e-15 7.61e-15
 99 14383  145.3  133.4  157.4 1.12e-14 1.03e-14 1.21e-14   0.6   0.0   2.0 1.86e-16 0.00e+00 6.54e-16  45.8  39.3  52.9 2.26e-15 1.94e-15 2.61e-15  46.9  40.3  54.0 1.90e-15 1.63e-15 2.19e-15  52.7  45.5  59.9 8.57e-15 7.39e-15 9.75e-15
 99 14384   80.3   71.4   89.3 1.11e-14 9.82e-15 1.23e-14   1.6   0.4   3.3 9.12e-16 2.39e-16 1.94e-15  27.7  22.7  33.2 2.44e-15 2.00e-15 2.93e-15  20.0  15.7  24.7 1.44e-15 1.14e-15 1.79e-15  32.7  27.2  38.7 9.49e-15 7.90e-15 1.12e-14
 99 14419   61.8   54.0   69.6 1.23e-14 1.08e-14 1.39e-14   1.0   0.2   2.5 8.41e-16 1.93e-16 2.06e-15  21.0  16.6  25.8 2.67e-15 2.12e-15 3.29e-15  18.9  14.8  23.6 1.98e-15 1.55e-15 2.47e-15  21.9  17.5  26.9 9.22e-15 7.36e-15 1.13e-14
 99  2040   45.7   39.1   52.7 9.38e-15 8.04e-15 1.08e-14   3.8   2.0   6.1 1.23e-15 6.59e-16 2.01e-15  20.9  16.5  25.7 2.19e-15 1.74e-15 2.71e-15  11.0   7.9  14.6 1.36e-15 9.78e-16 1.80e-15  13.9  10.4  17.9 7.48e-15 5.60e-15 9.66e-15
100 11268    5.6    3.4    8.4 1.18e-15 7.17e-16 1.77e-15   2.8   1.3   4.9 2.02e-15 9.36e-16 3.55e-15   4.8   2.8   7.3 6.02e-16 3.51e-16 9.28e-16   1.0   0.2   2.5 1.16e-16 2.66e-17 2.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.37e-16
100 12095   10.2    7.1   13.8 1.15e-15 8.07e-16 1.57e-15   1.4   0.3   3.1 5.44e-16 1.00e-16 1.22e-15   3.9   2.1   6.2 2.62e-16 1.43e-16 4.21e-16   2.9   1.4   5.0 1.80e-16 8.82e-17 3.11e-16   3.4   1.7   5.8 8.69e-16 4.26e-16 1.47e-15
100 13817   32.8   27.3   39.0 1.76e-15 1.46e-15 2.09e-15   6.3   3.8   9.2 1.35e-15 8.33e-16 2.00e-15  20.5  16.2  25.4 6.97e-16 5.51e-16 8.63e-16   6.7   4.3   9.7 1.90e-16 1.22e-16 2.73e-16   5.6   3.4   8.4 6.36e-16 3.86e-16 9.54e-16
100 13819    9.6    6.7   13.1 1.22e-15 8.52e-16 1.66e-15   2.6   1.1   4.7 1.35e-15 5.90e-16 2.44e-15   9.9   7.0  13.3 7.93e-16 5.60e-16 1.07e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 7.74e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-16
100 13820   32.1   26.6   38.1 1.60e-15 1.33e-15 1.91e-15   7.3   4.7  10.4 1.48e-15 9.55e-16 2.12e-15  19.6  15.4  24.4 6.25e-16 4.92e-16 7.78e-16  10.8   7.8  14.4 2.85e-16 2.04e-16 3.80e-16   1.6   0.5   3.4 1.72e-16 4.97e-17 3.63e-16
100 13821   21.7   17.2   26.8 1.26e-15 1.00e-15 1.56e-15   2.4   0.9   4.5 5.70e-16 2.20e-16 1.07e-15  12.6   9.3  16.6 4.69e-16 3.46e-16 6.15e-16   1.9   0.7   3.7 5.71e-17 2.13e-17 1.13e-16   7.3   4.7  10.4 8.95e-16 5.77e-16 1.28e-15
100 13822   22.6   18.0   27.8 1.33e-15 1.05e-15 1.63e-15   8.2   5.5  11.5 1.95e-15 1.30e-15 2.75e-15  17.8  13.8  22.3 6.62e-16 5.14e-16 8.32e-16   4.6   2.6   7.2 1.41e-16 8.03e-17 2.22e-16   0.3   0.0   1.9 3.70e-17 0.00e+00 2.34e-16
100 14383   16.4   12.5   20.8 1.27e-15 9.71e-16 1.61e-15   6.7   4.3   9.7 2.18e-15 1.40e-15 3.15e-15   8.8   6.1  12.1 4.35e-16 2.99e-16 5.98e-16   7.9   5.3  11.0 3.19e-16 2.15e-16 4.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16
100 14384   10.5    7.4   14.1 1.39e-15 9.87e-16 1.87e-15   4.0   2.2   6.3 2.20e-15 1.23e-15 3.51e-15   6.8   4.4   9.7 5.73e-16 3.70e-16 8.25e-16   2.8   1.3   4.9 1.93e-16 8.94e-17 3.40e-16   1.0   0.2   2.4 2.68e-16 5.07e-17 6.73e-16
100 14419   10.6    7.6   14.2 2.12e-15 1.51e-15 2.85e-15   1.0   0.2   2.5 8.39e-16 1.93e-16 2.06e-15   4.9   2.9   7.5 6.26e-16 3.74e-16 9.56e-16   3.0   1.5   5.1 3.10e-16 1.55e-16 5.31e-16   2.8   1.3   4.9 1.17e-15 5.45e-16 2.07e-15
100  2040    9.7    6.8   13.2 2.37e-15 1.66e-15 3.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.45e-16   8.9   6.2  12.2 1.11e-15 7.73e-16 1.53e-15   1.0   0.2   2.5 1.47e-16 3.38e-17 3.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.30e-16
101 11268    5.5    3.3    8.3 1.17e-15 7.06e-16 1.76e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 8.68e-16   3.0   1.5   5.1 3.75e-16 1.87e-16 6.42e-16   2.9   1.4   5.0 3.36e-16 1.64e-16 5.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.33e-16
101 12095   27.5   22.5   33.1 3.12e-15 2.55e-15 3.76e-15   1.6   0.5   3.4 6.42e-16 1.80e-16 1.35e-15  14.9  11.3  19.1 1.02e-15 7.71e-16 1.30e-15   6.9   4.5   9.8 4.25e-16 2.77e-16 6.11e-16   5.7   3.5   8.5 1.44e-15 8.87e-16 2.14e-15
101 13817   49.4   42.5   56.8 2.66e-15 2.29e-15 3.06e-15   1.7   0.6   3.5 3.81e-16 1.23e-16 7.80e-16  21.7  17.3  26.7 7.47e-16 5.95e-16 9.18e-16  15.8  12.0  20.1 4.47e-16 3.41e-16 5.69e-16  11.9   8.6  15.8 1.35e-15 9.70e-16 1.79e-15
101 13819   20.4   16.1   25.3 2.58e-15 2.04e-15 3.20e-15   1.8   0.6   3.6 9.22e-16 3.11e-16 1.87e-15   7.8   5.2  10.9 6.29e-16 4.22e-16 8.85e-16   7.0   4.6   9.9 4.63e-16 3.03e-16 6.61e-16   5.7   3.5   8.5 1.51e-15 9.29e-16 2.26e-15
101 13820   45.7   39.1   52.8 2.29e-15 1.96e-15 2.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16  16.7  12.9  21.2 5.36e-16 4.13e-16 6.79e-16  15.8  12.0  20.1 4.16e-16 3.18e-16 5.30e-16  13.2   9.7  17.2 1.39e-15 1.03e-15 1.82e-15
101 13821   43.2   36.8   50.2 2.53e-15 2.15e-15 2.94e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.75e-16  17.6  13.7  22.2 6.60e-16 5.12e-16 8.31e-16  16.6  12.7  21.0 5.12e-16 3.93e-16 6.48e-16   9.0   6.1  12.5 1.11e-15 7.48e-16 1.54e-15
101 13822   55.0   47.6   62.4 3.25e-15 2.81e-15 3.70e-15   0.7   0.0   2.1 1.75e-16 0.00e+00 5.10e-16  12.0   8.8  15.7 4.52e-16 3.31e-16 5.95e-16  27.7  22.7  33.3 8.63e-16 7.07e-16 1.04e-15  15.3  11.6  19.6 1.91e-15 1.45e-15 2.45e-15
101 14383   20.3   16.0   25.2 1.56e-15 1.23e-15 1.94e-15   1.9   0.7   3.7 5.97e-16 2.18e-16 1.17e-15   3.9   2.2   6.3 1.92e-16 1.06e-16 3.08e-16   8.8   6.1  12.1 3.56e-16 2.45e-16 4.90e-16   7.6   5.0  10.7 1.23e-15 8.16e-16 1.75e-15
101 14384   19.4   15.2   24.2 2.56e-15 2.00e-15 3.19e-15   0.6   0.0   2.0 3.44e-16 0.00e+00 1.12e-15   9.8   6.9  13.3 8.22e-16 5.78e-16 1.12e-15   6.9   4.5   9.8 4.75e-16 3.10e-16 6.82e-16   2.8   1.3   4.9 7.71e-16 3.58e-16 1.36e-15
101 14419   11.5    8.3   15.3 2.29e-15 1.66e-15 3.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.46e-16  10.0   7.1  13.5 1.27e-15 9.03e-16 1.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   1.6   0.5   3.4 6.85e-16 1.92e-16 1.44e-15
101  2040   21.7   17.3   26.7 4.43e-15 3.53e-15 5.45e-15   1.0   0.2   2.4 3.12e-16 5.89e-17 7.82e-16   7.0   4.6   9.9 7.26e-16 4.75e-16 1.04e-15  10.9   7.9  14.5 1.34e-15 9.69e-16 1.79e-15   3.8   2.1   6.2 2.06e-15 1.11e-15 3.33e-15
102 11268    6.5    4.1    9.5 1.45e-15 9.13e-16 2.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   6.8   4.4   9.7 3.37e-15 2.18e-15 4.86e-15
102 12095   11.7    8.5   15.5 1.41e-15 1.03e-15 1.87e-15   0.7   0.0   2.1 2.84e-16 0.00e+00 8.74e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 8.52e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.49e-17  11.8   8.6  15.5 3.16e-15 2.30e-15 4.17e-15
102 13817   44.0   37.5   50.9 2.34e-15 1.99e-15 2.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.51e-16   0.8   0.0   2.1 2.60e-17 6.85e-19 7.30e-17   3.8   2.1   6.2 1.07e-16 5.77e-17 1.72e-16  39.4  33.3  46.0 4.40e-15 3.73e-15 5.14e-15
102 13819   15.4   11.7   19.7 2.18e-15 1.65e-15 2.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.03e-16   1.0   0.2   2.5 7.40e-17 1.70e-17 1.81e-16  14.6  11.0  18.8 4.34e-15 3.27e-15 5.59e-15
102 13820   33.8   28.1   40.0 1.78e-15 1.48e-15 2.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.7   0.0   2.1 2.26e-17 0.00e+00 6.97e-17   0.6   0.0   2.0 1.73e-17 0.00e+00 5.64e-17  32.5  27.0  38.5 3.62e-15 3.01e-15 4.29e-15
102 13821   29.2   24.1   35.0 1.79e-15 1.47e-15 2.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.45e-17   0.9   0.1   2.3 2.76e-17 3.22e-18 7.31e-17  28.5  23.4  34.2 3.68e-15 3.02e-15 4.41e-15
102 13822   35.0   29.2   41.2 2.04e-15 1.71e-15 2.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.8   0.0   2.1 2.86e-17 7.53e-19 8.02e-17   3.0   1.5   5.1 9.07e-17 4.53e-17 1.55e-16  31.2  25.9  37.2 3.85e-15 3.19e-15 4.58e-15
102 14383   29.2   24.0   35.0 2.24e-15 1.84e-15 2.68e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.59e-17   0.9   0.1   2.3 3.45e-17 4.03e-18 9.16e-17  28.5  23.4  34.2 4.65e-15 3.82e-15 5.58e-15
102 14384    9.3    6.4   12.8 1.22e-15 8.42e-16 1.68e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.86e-17   9.5   6.6  13.0 2.65e-15 1.84e-15 3.63e-15
102 14419    4.4    2.4    7.0 8.77e-16 4.84e-16 1.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.18e-16   4.8   2.8   7.4 2.02e-15 1.18e-15 3.10e-15
102  2040    6.8    4.4    9.8 1.40e-15 9.06e-16 2.01e-15   0.8   0.1   2.2 2.69e-16 1.99e-17 7.33e-16   1.0   0.2   2.5 1.05e-16 2.42e-17 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   6.0   3.8   8.7 3.19e-15 2.02e-15 4.69e-15
103 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.42e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 8.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
103 12095    1.2    0.1    2.9 1.42e-16 1.46e-17 3.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.51e-16   0.9   0.1   2.3 5.84e-17 6.83e-18 1.55e-16   0.9   0.1   2.3 5.62e-17 8.70e-18 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16
103 13817   39.7   33.6   46.4 2.11e-15 1.79e-15 2.47e-15   1.4   0.3   3.1 3.03e-16 5.60e-17 6.81e-16  17.6  13.7  22.2 6.01e-16 4.66e-16 7.57e-16   9.8   6.9  13.3 2.75e-16 1.94e-16 3.73e-16  12.2   8.9  16.2 1.37e-15 1.00e-15 1.81e-15
103 13819   12.5    9.2   16.4 1.57e-15 1.15e-15 2.07e-15   1.7   0.5   3.5 8.65e-16 2.64e-16 1.79e-15   2.9   1.4   5.0 2.30e-16 1.10e-16 3.99e-16   5.0   3.0   7.5 3.28e-16 1.97e-16 4.99e-16   4.7   2.7   7.3 1.24e-15 7.11e-16 1.92e-15
103 13820   20.5   16.1   25.5 1.02e-15 8.00e-16 1.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.34e-16  10.8   7.7  14.4 3.43e-16 2.47e-16 4.59e-16   2.6   1.1   4.7 6.76e-17 2.87e-17 1.23e-16   7.2   4.6  10.3 7.49e-16 4.81e-16 1.08e-15
103 13821    5.6    3.2    8.6 3.28e-16 1.89e-16 5.02e-16   0.8   0.0   2.2 1.83e-16 4.81e-18 5.15e-16   2.7   1.2   4.8 1.01e-16 4.59e-17 1.80e-16   2.6   1.1   4.7 8.03e-17 3.46e-17 1.45e-16   0.3   0.0   1.9 3.61e-17 0.00e+00 2.30e-16
103 13822   41.0   34.8   47.8 2.40e-15 2.04e-15 2.80e-15   0.3   0.0   1.9 7.41e-17 0.00e+00 4.12e-16  16.8  12.9  21.2 6.22e-16 4.79e-16 7.86e-16  14.8  11.2  18.9 4.23e-16 3.19e-16 5.42e-16   9.5   6.6  13.0 1.31e-15 9.13e-16 1.80e-15
103 14383    0.3    0.0    1.9 2.61e-17 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.60e-17   0.9   0.1   2.3 3.67e-17 5.68e-18 9.46e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16
103 14384    0.8    0.0    2.1 1.01e-16 2.65e-18 2.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.31e-16   1.0   0.2   2.4 8.02e-17 1.52e-17 2.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.89e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-16
103 14419    0.8    0.0    2.1 1.52e-16 4.00e-18 4.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.49e-16   1.0   0.2   2.5 1.27e-16 2.92e-17 3.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
103  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.79e-16
104 11268   22.7   18.2   27.8 4.79e-15 3.84e-15 5.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.32e-16   9.9   7.0  13.3 1.25e-15 8.82e-16 1.69e-15   8.9   6.1  12.2 1.02e-15 7.07e-16 1.41e-15   4.0   2.2   6.3 1.85e-15 1.03e-15 2.95e-15
104 12095   43.2   36.9   50.2 4.90e-15 4.18e-15 5.69e-15   1.7   0.5   3.5 6.55e-16 2.00e-16 1.36e-15  16.0  12.2  20.3 1.08e-15 8.32e-16 1.38e-15  24.7  20.0  30.0 1.53e-15 1.24e-15 1.85e-15   2.6   1.1   4.7 6.59e-16 2.84e-16 1.19e-15
104 13817   51.6   44.4   58.9 2.77e-15 2.38e-15 3.16e-15   3.5   1.8   5.9 7.71e-16 3.90e-16 1.29e-15  24.7  20.0  30.0 8.42e-16 6.81e-16 1.02e-15  15.7  11.9  20.0 4.41e-16 3.36e-16 5.63e-16  11.3   8.0  15.0 1.28e-15 9.16e-16 1.71e-15
104 13819   11.3    8.2   15.1 1.44e-15 1.03e-15 1.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.86e-16   6.0   3.8   8.7 4.78e-16 3.03e-16 7.02e-16   2.8   1.3   4.9 1.88e-16 8.80e-17 3.28e-16   2.6   1.1   4.7 7.06e-16 3.08e-16 1.28e-15
104 13820   38.6   32.5   45.2 1.93e-15 1.63e-15 2.26e-15   1.5   0.3   3.2 3.03e-16 6.95e-17 6.60e-16  19.6  15.4  24.4 6.22e-16 4.89e-16 7.74e-16  14.8  11.2  19.0 3.91e-16 2.96e-16 5.01e-16   4.2   2.2   6.8 4.47e-16 2.36e-16 7.22e-16
104 13821   37.9   32.0   44.5 2.21e-15 1.87e-15 2.60e-15   2.6   1.1   4.7 6.23e-16 2.72e-16 1.13e-15  15.9  12.2  20.2 5.89e-16 4.50e-16 7.48e-16  15.6  11.9  19.9 4.81e-16 3.66e-16 6.13e-16   6.4   4.0   9.4 7.92e-16 4.96e-16 1.16e-15
104 13822   39.8   33.7   46.5 2.34e-15 1.98e-15 2.73e-15   4.4   2.4   7.0 1.05e-15 5.75e-16 1.67e-15  19.7  15.5  24.5 7.35e-16 5.79e-16 9.15e-16  15.8  12.1  20.1 4.88e-16 3.73e-16 6.21e-16   4.4   2.4   7.0 5.46e-16 2.98e-16 8.67e-16
104 14383   42.2   35.9   49.0 3.28e-15 2.79e-15 3.82e-15   0.8   0.0   2.2 2.50e-16 6.56e-18 7.02e-16  17.8  13.8  22.3 8.83e-16 6.85e-16 1.11e-15  16.9  13.0  21.3 6.89e-16 5.31e-16 8.69e-16   7.5   5.0  10.7 1.24e-15 8.19e-16 1.76e-15
104 14384   42.6   36.3   49.5 5.68e-15 4.85e-15 6.59e-15   1.9   0.7   3.7 1.07e-15 4.12e-16 2.09e-15  21.8  17.4  26.8 1.86e-15 1.48e-15 2.28e-15  15.0  11.4  19.2 1.05e-15 7.97e-16 1.34e-15   5.8   3.6   8.6 1.64e-15 1.02e-15 2.43e-15
104 14419   24.5   19.8   29.8 4.92e-15 3.97e-15 5.98e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.61e-16  13.0   9.6  16.9 1.66e-15 1.23e-15 2.16e-15   7.9   5.3  11.1 8.33e-16 5.63e-16 1.17e-15   3.6   1.9   6.0 1.54e-15 8.02e-16 2.55e-15
104  2040   11.6    8.4   15.4 2.86e-15 2.07e-15 3.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   8.9   6.2  12.2 1.13e-15 7.82e-16 1.55e-15   0.9   0.1   2.3 1.34e-16 2.08e-17 3.47e-16   1.8   0.6   3.6 1.14e-15 3.86e-16 2.32e-15
105 11268    2.6    1.1    4.7 5.48e-16 2.33e-16 9.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   1.0   0.2   2.4 1.11e-16 2.09e-17 2.78e-16   1.7   0.6   3.5 8.09e-16 2.61e-16 1.66e-15
105 12095    4.4    2.4    7.0 5.05e-16 2.79e-16 8.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.54e-16   0.8   0.1   2.2 5.55e-17 4.12e-18 1.51e-16   3.0   1.5   5.1 1.84e-16 9.17e-17 3.15e-16   0.7   0.0   2.1 1.69e-16 0.00e+00 5.22e-16
105 13817    7.0    4.4   10.1 3.75e-16 2.37e-16 5.45e-16   0.4   0.0   1.9 9.68e-17 0.00e+00 4.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-17   0.7   0.0   2.1 2.03e-17 0.00e+00 5.92e-17   6.5   4.1   9.5 7.34e-16 4.62e-16 1.07e-15
105 13819    1.7    0.6    3.5 2.18e-16 7.04e-17 4.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.29e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.64e-17   1.9   0.7   3.7 4.95e-16 1.81e-16 9.74e-16
105 13820    7.9    5.2   11.3 3.99e-16 2.61e-16 5.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.38e-16   0.9   0.1   2.3 2.92e-17 4.53e-18 7.54e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-17   7.2   4.6  10.3 7.61e-16 4.88e-16 1.09e-15
105 13821    7.8    5.1   11.2 4.61e-16 3.00e-16 6.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.77e-16   2.9   1.4   5.0 1.08e-16 5.16e-17 1.87e-16   1.7   0.6   3.5 5.33e-17 1.72e-17 1.09e-16   3.2   1.5   5.6 4.02e-16 1.84e-16 6.94e-16
105 13822    7.0    4.4   10.1 4.12e-16 2.60e-16 5.99e-16   0.5   0.0   2.0 1.29e-16 0.00e+00 4.88e-16   0.9   0.1   2.3 3.43e-17 5.31e-18 8.84e-17   0.9   0.1   2.3 2.67e-17 3.12e-18 7.08e-17   5.2   3.0   8.0 6.48e-16 3.73e-16 9.95e-16
105 14383    7.3    4.8   10.5 5.68e-16 3.71e-16 8.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.61e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   7.6   5.1  10.8 1.26e-15 8.37e-16 1.78e-15
105 14384    6.6    4.2    9.6 8.79e-16 5.62e-16 1.28e-15   0.9   0.1   2.3 5.02e-16 7.78e-17 1.29e-15   0.9   0.1   2.3 7.65e-17 1.18e-17 1.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.93e-17   5.8   3.6   8.6 1.64e-15 1.03e-15 2.43e-15
105 14419    5.8    3.6    8.6 1.16e-15 7.24e-16 1.72e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   5.9   3.7   8.7 2.51e-15 1.58e-15 3.70e-15
105  2040    2.8    1.3    4.9 5.79e-16 2.71e-16 1.01e-15   1.0   0.2   2.4 3.13e-16 5.91e-17 7.85e-16   1.0   0.2   2.4 1.00e-16 1.90e-17 2.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   1.9   0.7   3.7 1.03e-15 3.99e-16 2.02e-15
106 11268   68.6   60.3   76.9 1.61e-14 1.42e-14 1.80e-14   0.9   0.1   2.3 7.13e-16 8.34e-17 1.89e-15  20.9  16.5  25.7 2.96e-15 2.34e-15 3.64e-15  22.9  18.4  28.0 2.93e-15 2.35e-15 3.58e-15  24.8  20.1  30.1 1.28e-14 1.03e-14 1.55e-14
106 12095  159.8  147.2  172.5 2.06e-14 1.90e-14 2.23e-14   3.5   1.7   5.8 1.59e-15 7.90e-16 2.67e-15  45.9  39.3  52.9 3.58e-15 3.07e-15 4.13e-15  54.7  47.4  62.1 3.85e-15 3.33e-15 4.37e-15  59.2  51.6  67.0 1.68e-14 1.46e-14 1.90e-14
106 13817  346.4  327.9  365.1 1.85e-14 1.75e-14 1.95e-14  10.2   7.1  13.8 2.30e-15 1.61e-15 3.12e-15 101.7  91.7 111.8 3.50e-15 3.15e-15 3.85e-15 118.7 107.9 129.6 3.32e-15 3.02e-15 3.62e-15 126.0 114.8 137.3 1.40e-14 1.28e-14 1.53e-14
106 13819  119.5  108.6  130.4 1.68e-14 1.52e-14 1.83e-14   0.7   0.0   2.1 4.24e-16 0.00e+00 1.24e-15  38.0  32.1  44.4 3.44e-15 2.90e-15 4.02e-15  45.9  39.3  52.9 3.38e-15 2.90e-15 3.90e-15  35.7  29.9  41.9 1.04e-14 8.74e-15 1.22e-14
106 13820  301.2  284.0  318.6 1.58e-14 1.49e-14 1.67e-14  10.4   7.4  14.0 2.32e-15 1.64e-15 3.12e-15  82.4  73.4  91.5 2.79e-15 2.48e-15 3.10e-15 103.8  93.7 114.0 2.85e-15 2.58e-15 3.13e-15 115.0 104.4 125.8 1.26e-14 1.14e-14 1.37e-14
106 13821  343.0  324.6  361.5 2.08e-14 1.97e-14 2.19e-14   8.2   5.4  11.5 2.11e-15 1.40e-15 2.97e-15 108.8  98.4 119.2 4.26e-15 3.85e-15 4.66e-15 117.7 107.0 128.6 3.75e-15 3.41e-15 4.10e-15 116.5 105.8 127.3 1.47e-14 1.34e-14 1.61e-14
106 13822  306.4  289.1  324.0 1.79e-14 1.69e-14 1.89e-14  15.3  11.6  19.6 3.79e-15 2.86e-15 4.86e-15  91.7  82.2 101.3 3.46e-15 3.10e-15 3.82e-15 104.6  94.5 114.9 3.21e-15 2.90e-15 3.52e-15 110.2  99.7 120.7 1.34e-14 1.21e-14 1.47e-14
106 14383  282.0  265.3  298.8 2.19e-14 2.06e-14 2.32e-14   7.6   5.0  10.7 2.51e-15 1.66e-15 3.55e-15  72.8  64.4  81.4 3.62e-15 3.20e-15 4.05e-15  91.8  82.3 101.4 3.74e-15 3.35e-15 4.13e-15 117.3 106.6 128.2 1.94e-14 1.76e-14 2.12e-14
106 14384  150.5  138.4  162.8 2.01e-14 1.85e-14 2.17e-14   6.9   4.5   9.8 3.89e-15 2.54e-15 5.59e-15  33.0  27.5  39.0 2.81e-15 2.35e-15 3.33e-15  58.8  51.2  66.4 4.10e-15 3.57e-15 4.64e-15  58.8  51.2  66.5 1.67e-14 1.45e-14 1.89e-14
106 14419  106.6   96.3  116.9 2.14e-14 1.94e-14 2.35e-14   1.0   0.2   2.4 8.14e-16 1.54e-16 2.05e-15  30.9  25.6  36.7 3.97e-15 3.28e-15 4.72e-15  41.0  34.8  47.6 4.31e-15 3.67e-15 5.01e-15  34.8  29.1  40.9 1.49e-14 1.24e-14 1.75e-14
106  2040   81.5   72.5   90.5 1.66e-14 1.48e-14 1.85e-14   3.9   2.1   6.2 1.27e-15 6.95e-16 2.05e-15  31.9  26.5  37.8 3.34e-15 2.78e-15 3.96e-15  28.9  23.8  34.6 3.55e-15 2.92e-15 4.25e-15  20.7  16.4  25.5 1.10e-14 8.74e-15 1.36e-14
107 11268   27.8   22.8   33.3 5.86e-15 4.80e-15 7.04e-15   1.0   0.2   2.4 7.06e-16 1.41e-16 1.78e-15   7.0   4.6   9.9 8.81e-16 5.77e-16 1.26e-15  12.0   8.8  15.7 1.38e-15 1.01e-15 1.81e-15   8.9   6.1  12.2 4.15e-15 2.87e-15 5.71e-15
107 12095   40.5   34.4   47.2 4.59e-15 3.89e-15 5.34e-15   0.9   0.1   2.3 3.42e-16 3.99e-17 9.06e-16  10.9   7.9  14.5 7.41e-16 5.34e-16 9.87e-16  15.9  12.2  20.2 9.82e-16 7.51e-16 1.25e-15  13.7  10.3  17.8 3.44e-15 2.58e-15 4.46e-15
107 13817  110.6  100.1  121.2 5.94e-15 5.38e-15 6.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.56e-16  26.7  21.8  32.2 9.22e-16 7.53e-16 1.11e-15  45.8  39.3  52.8 1.29e-15 1.11e-15 1.49e-15  38.1  32.2  44.7 4.29e-15 3.62e-15 5.03e-15
107 13819   35.3   29.6   41.6 4.47e-15 3.75e-15 5.27e-15   1.0   0.2   2.4 5.07e-16 1.01e-16 1.28e-15  12.9   9.6  16.8 1.05e-15 7.79e-16 1.37e-15  15.0  11.3  19.1 9.96e-16 7.56e-16 1.27e-15   7.4   4.9  10.6 1.97e-15 1.29e-15 2.81e-15
107 13820  109.6   99.2  120.2 5.50e-15 4.98e-15 6.03e-15   2.6   1.1   4.7 5.53e-16 2.38e-16 9.95e-16  36.8  31.0  43.1 1.19e-15 1.00e-15 1.39e-15  38.9  32.9  45.4 1.02e-15 8.68e-16 1.20e-15  34.1  28.4  40.3 3.57e-15 2.98e-15 4.22e-15
107 13821   94.9   85.2  104.7 5.55e-15 4.98e-15 6.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.80e-16  30.9  25.6  36.7 1.16e-15 9.62e-16 1.38e-15  37.8  31.9  44.3 1.16e-15 9.81e-16 1.36e-15  26.2  21.3  31.7 3.20e-15 2.60e-15 3.87e-15
107 13822   69.5   61.2   78.0 4.10e-15 3.61e-15 4.59e-15   0.7   0.0   2.1 1.77e-16 0.00e+00 5.16e-16  21.8  17.4  26.8 8.26e-16 6.59e-16 1.01e-15  23.8  19.2  29.0 7.38e-16 5.95e-16 8.99e-16  23.9  19.2  29.2 2.95e-15 2.37e-15 3.60e-15
107 14383   77.1   68.3   85.9 5.93e-15 5.26e-15 6.61e-15   0.8   0.1   2.2 2.60e-16 1.94e-17 7.10e-16  27.8  22.8  33.3 1.36e-15 1.11e-15 1.63e-15  27.9  22.9  33.4 1.12e-15 9.23e-16 1.35e-15  21.5  17.1  26.5 3.54e-15 2.81e-15 4.36e-15
107 14384   41.3   35.1   48.0 5.45e-15 4.63e-15 6.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.28e-16   8.9   6.2  12.2 7.46e-16 5.18e-16 1.03e-15  17.7  13.7  22.2 1.22e-15 9.49e-16 1.54e-15  14.7  11.1  18.9 4.15e-15 3.14e-15 5.34e-15
107 14419   36.8   31.0   43.2 7.30e-15 6.15e-15 8.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.45e-16  12.0   8.8  15.7 1.51e-15 1.10e-15 1.98e-15  11.9   8.7  15.7 1.24e-15 9.08e-16 1.63e-15  13.0   9.6  16.9 5.48e-15 4.08e-15 7.15e-15
107  2040    8.8    6.0   12.1 2.33e-15 1.60e-15 3.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.83e-16   4.0   2.3   6.4 5.43e-16 3.07e-16 8.63e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.88e-16   4.8   2.8   7.3 3.34e-15 1.95e-15 5.15e-15
108 13817   69.6   61.3   77.9 1.02e-14 8.96e-15 1.14e-14   1.0   0.2   2.4 2.05e-15 3.87e-16 5.14e-15  30.0  24.8  35.8 3.53e-15 2.92e-15 4.21e-15  25.9  21.1  31.3 1.84e-15 1.50e-15 2.23e-15  13.7  10.3  17.8 3.53e-15 2.64e-15 4.58e-15
108 14383  123.1  112.1  134.3 9.65e-15 8.79e-15 1.05e-14   3.7   1.9   6.0 1.22e-15 6.42e-16 2.01e-15  70.8  62.5  79.2 3.55e-15 3.13e-15 3.97e-15  37.9  32.0  44.3 1.55e-15 1.31e-15 1.82e-15  14.5  10.9  18.7 2.41e-15 1.82e-15 3.11e-15
108 14384   64.6   56.6   72.7 8.68e-15 7.61e-15 9.76e-15   1.7   0.5   3.5 9.56e-16 2.93e-16 1.99e-15  28.9  23.8  34.6 2.49e-15 2.05e-15 2.97e-15  28.8  23.7  34.5 2.03e-15 1.67e-15 2.42e-15   6.9   4.5   9.9 1.96e-15 1.29e-15 2.81e-15
108 14419   55.6   48.2   63.1 1.13e-14 9.76e-15 1.28e-14   3.9   2.2   6.3 3.37e-15 1.86e-15 5.40e-15  28.9  23.8  34.6 3.74e-15 3.08e-15 4.48e-15  17.0  13.1  21.4 1.80e-15 1.39e-15 2.27e-15   9.8   6.9  13.3 4.19e-15 2.94e-15 5.68e-15
108  2040   54.1   46.8   61.5 1.13e-14 9.75e-15 1.28e-14   6.8   4.4   9.7 2.23e-15 1.44e-15 3.22e-15  26.7  21.8  32.2 2.86e-15 2.34e-15 3.45e-15  20.9  16.6  25.8 2.62e-15 2.08e-15 3.23e-15   6.5   4.1   9.5 3.53e-15 2.23e-15 5.16e-15
109 11268    9.4    6.5   12.9 2.02e-15 1.40e-15 2.78e-15  12.0   8.8  15.7 9.27e-15 6.80e-15 1.22e-14   9.8   6.9  13.3 1.27e-15 8.96e-16 1.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.38e-16
109 12095   20.2   16.0   25.1 2.34e-15 1.85e-15 2.91e-15  15.5  11.8  19.8 6.44e-15 4.90e-15 8.24e-15  20.8  16.5  25.7 1.46e-15 1.16e-15 1.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.17e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16
109 13817   12.6    9.1   16.7 6.83e-16 4.95e-16 9.04e-16  12.4   9.1  16.3 2.92e-15 2.14e-15 3.85e-15  12.8   9.4  16.7 4.48e-16 3.31e-16 5.85e-16   0.7   0.0   2.1 2.04e-17 0.00e+00 5.94e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16
109 13819   13.4   10.0   17.5 1.72e-15 1.28e-15 2.25e-15   6.7   4.3   9.7 3.75e-15 2.41e-15 5.41e-15  14.0  10.5  18.0 1.16e-15 8.72e-16 1.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.65e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-16
109 13820   22.7   18.1   27.9 1.15e-15 9.19e-16 1.42e-15   8.6   5.9  12.0 1.90e-15 1.30e-15 2.64e-15  20.8  16.5  25.6 6.84e-16 5.42e-16 8.44e-16   0.8   0.1   2.2 2.16e-17 1.60e-18 5.87e-17   1.2   0.1   2.8 1.22e-16 6.05e-18 2.96e-16
109 13821   16.5   12.5   21.0 9.77e-16 7.41e-16 1.25e-15   7.6   5.1  10.8 1.96e-15 1.30e-15 2.78e-15  16.8  12.9  21.2 6.45e-16 4.97e-16 8.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.53e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.16e-16
109 13822   17.7   13.6   22.4 1.05e-15 8.09e-16 1.33e-15  13.5  10.0  17.5 3.48e-15 2.58e-15 4.53e-15  18.8  14.7  23.5 7.23e-16 5.66e-16 9.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.55e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
109 14383    9.0    6.1   12.5 7.10e-16 4.80e-16 9.87e-16   8.3   5.6  11.7 2.82e-15 1.89e-15 3.94e-15   8.9   6.1  12.2 4.47e-16 3.09e-16 6.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.71e-17   0.5   0.0   2.0 8.99e-17 0.00e+00 3.38e-16
109 14384    5.1    2.9    7.9 6.93e-16 3.97e-16 1.07e-15   3.7   1.9   6.0 2.13e-15 1.11e-15 3.50e-15   5.8   3.6   8.6 5.03e-16 3.14e-16 7.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.07e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.31e-16
109 14419    2.6    1.1    4.7 5.37e-16 2.31e-16 9.67e-16   3.8   2.1   6.2 3.33e-15 1.80e-15 5.39e-15   2.0   0.8   3.8 2.61e-16 1.07e-16 4.96e-16   0.9   0.1   2.3 9.16e-17 1.07e-17 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.00e-16
109  2040    2.7    1.2    4.8 5.68e-16 2.58e-16 1.01e-15   4.9   2.9   7.4 1.64e-15 9.67e-16 2.51e-15   2.8   1.3   4.9 3.00e-16 1.41e-16 5.25e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.32e-16
110 11268    9.4    6.5   12.9 1.99e-15 1.38e-15 2.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.58e-16   1.9   0.7   3.7 2.38e-16 8.69e-17 4.67e-16   4.8   2.8   7.3 5.51e-16 3.21e-16 8.49e-16   2.8   1.3   4.9 1.29e-15 5.99e-16 2.27e-15
110 12095   15.4   11.7   19.7 1.75e-15 1.33e-15 2.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.60e-16   3.9   2.2   6.3 2.68e-16 1.48e-16 4.30e-16   8.9   6.2  12.2 5.52e-16 3.83e-16 7.59e-16   2.6   1.1   4.7 6.56e-16 2.82e-16 1.18e-15
110 13817   31.9   26.4   37.9 1.71e-15 1.42e-15 2.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.58e-16   7.8   5.2  11.0 2.70e-16 1.81e-16 3.79e-16  15.7  12.0  20.0 4.44e-16 3.39e-16 5.66e-16   8.4   5.6  11.7 9.40e-16 6.34e-16 1.31e-15
110 13819   15.4   11.7   19.7 1.95e-15 1.48e-15 2.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.11e-16   1.9   0.7   3.7 1.55e-16 5.86e-17 3.01e-16   6.9   4.5   9.9 4.57e-16 2.99e-16 6.55e-16   6.6   4.2   9.6 1.75e-15 1.12e-15 2.55e-15
110 13820   28.8   23.6   34.6 1.44e-15 1.18e-15 1.73e-15   0.4   0.0   1.9 9.20e-17 0.00e+00 4.13e-16   5.8   3.6   8.6 1.85e-16 1.15e-16 2.75e-16  10.8   7.8  14.4 2.83e-16 2.03e-16 3.78e-16  12.2   8.9  16.2 1.28e-15 9.34e-16 1.69e-15
110 13821   20.0   15.7   24.9 1.16e-15 9.12e-16 1.45e-15   0.5   0.0   2.0 1.19e-16 0.00e+00 4.85e-16   5.7   3.5   8.5 2.12e-16 1.30e-16 3.17e-16   3.9   2.1   6.2 1.18e-16 6.40e-17 1.89e-16  10.5   7.4  14.1 1.28e-15 9.06e-16 1.72e-15
110 13822   44.9   38.3   51.9 2.64e-15 2.26e-15 3.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.84e-16  11.9   8.7  15.6 4.50e-16 3.29e-16 5.93e-16  21.8  17.4  26.8 6.76e-16 5.39e-16 8.30e-16  11.2   8.0  15.0 1.38e-15 9.86e-16 1.84e-15
110 14383    8.1    5.4   11.4 6.33e-16 4.18e-16 8.93e-16   0.7   0.0   2.1 2.19e-16 0.00e+00 6.76e-16   1.9   0.7   3.7 9.23e-17 3.38e-17 1.82e-16   3.8   2.1   6.2 1.56e-16 8.44e-17 2.52e-16   2.4   0.9   4.5 4.05e-16 1.57e-16 7.55e-16
110 14384    7.5    4.9   10.6 1.00e-15 6.56e-16 1.42e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.40e-16   1.9   0.7   3.7 1.62e-16 6.15e-17 3.16e-16   0.9   0.1   2.3 6.01e-17 7.04e-18 1.60e-16   4.7   2.7   7.3 1.34e-15 7.79e-16 2.08e-15
110 14419    4.9    2.9    7.5 9.88e-16 5.90e-16 1.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.62e-16   1.0   0.2   2.5 1.28e-16 2.95e-17 3.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   3.9   2.2   6.3 1.68e-15 9.28e-16 2.69e-15
110  2040    8.6    5.8   11.9 1.85e-15 1.26e-15 2.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.92e-16   0.9   0.1   2.3 1.00e-16 1.55e-17 2.58e-16   3.9   2.2   6.3 5.07e-16 2.81e-16 8.14e-16   3.8   2.0   6.1 2.14e-15 1.14e-15 3.48e-15
111 11268    0.6    0.0    2.0 1.33e-16 0.00e+00 4.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.46e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.8   0.1   2.2 3.88e-16 2.88e-17 1.06e-15
111 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.70e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.06e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16
111 13817    2.2    0.6    4.5 1.20e-16 3.03e-17 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   2.5   1.0   4.6 8.42e-17 3.37e-17 1.55e-16   0.6   0.0   2.0 1.74e-17 0.00e+00 5.73e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.30e-16
111 13819    1.0    0.0    2.6 1.27e-16 0.00e+00 3.34e-16   0.5   0.0   2.0 2.54e-16 0.00e+00 1.04e-15   0.7   0.0   2.1 5.75e-17 0.00e+00 1.68e-16   0.9   0.1   2.3 6.00e-17 9.30e-18 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-16
111 13820    4.6    2.4    7.4 2.29e-16 1.20e-16 3.70e-16   0.6   0.0   2.0 1.20e-16 0.00e+00 4.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.62e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.99e-17   5.1   2.9   7.8 5.40e-16 3.05e-16 8.38e-16
111 13821    2.8    1.1    5.2 1.65e-16 6.35e-17 3.01e-16   0.7   0.0   2.1 1.64e-16 0.00e+00 5.05e-16   1.6   0.5   3.4 6.02e-17 1.69e-17 1.26e-16   1.9   0.7   3.7 5.69e-17 2.08e-17 1.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
111 13822    2.1    0.4    4.2 1.21e-16 2.39e-17 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.79e-16   0.7   0.0   2.1 2.67e-17 0.00e+00 7.83e-17   1.6   0.5   3.4 5.01e-17 1.41e-17 1.05e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.14e-16
111 14383    1.1    0.0    2.7 8.66e-17 2.23e-18 2.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-17   0.9   0.1   2.3 3.51e-17 4.09e-18 9.29e-17   0.5   0.0   2.0 8.80e-17 0.00e+00 3.29e-16
111 14384    1.3    0.2    3.1 1.80e-16 2.86e-17 4.10e-16   0.7   0.0   2.1 3.98e-16 0.00e+00 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.75e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.99e-17   1.7   0.6   3.5 4.89e-16 1.57e-16 1.00e-15
111 14419    0.6    0.0    2.0 1.17e-16 0.00e+00 4.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.50e-16   0.9   0.1   2.3 1.17e-16 1.81e-17 3.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.89e-16
111  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.97e-16
112 11268    1.4    0.3    3.1 3.03e-16 5.59e-17 6.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.58e-16   0.7   0.0   2.1 8.60e-17 0.00e+00 2.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16   0.8   0.0   2.2 3.83e-16 1.01e-17 1.08e-15
112 12095    2.2    0.7    4.2 2.52e-16 7.94e-17 4.93e-16   0.3   0.0   1.9 1.19e-16 0.00e+00 7.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.83e-17   1.9   0.7   3.7 1.21e-16 4.68e-17 2.37e-16   0.5   0.0   2.0 1.42e-16 0.00e+00 5.34e-16
112 13817    7.4    4.6   10.7 4.05e-16 2.54e-16 5.87e-16   0.2   0.0   1.9 4.91e-17 0.00e+00 4.14e-16   2.7   1.2   4.8 9.19e-17 4.11e-17 1.64e-16   3.6   1.9   6.0 1.04e-16 5.41e-17 1.72e-16   1.1   0.0   2.7 1.29e-16 0.00e+00 3.21e-16
112 13819    3.2    1.4    5.5 4.08e-16 1.82e-16 7.12e-16   1.9   0.7   3.7 9.82e-16 3.67e-16 1.94e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.24e-17   1.8   0.6   3.6 1.23e-16 4.32e-17 2.45e-16   1.6   0.4   3.4 4.44e-16 1.20e-16 9.47e-16
112 13820    8.5    5.6   12.0 4.35e-16 2.85e-16 6.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.39e-16   1.7   0.6   3.5 5.52e-17 1.78e-17 1.13e-16   2.6   1.1   4.7 6.91e-17 2.93e-17 1.25e-16   4.2   2.2   6.8 4.67e-16 2.47e-16 7.55e-16
112 13821   10.5    7.3   14.3 6.25e-16 4.34e-16 8.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.79e-16   3.8   2.0   6.1 1.41e-16 7.57e-17 2.29e-16   2.7   1.2   4.8 8.49e-17 3.85e-17 1.51e-16   4.1   2.1   6.7 5.25e-16 2.70e-16 8.61e-16
112 13822   10.3    7.1   14.0 6.17e-16 4.24e-16 8.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.80e-16   0.8   0.1   2.2 3.08e-17 2.65e-18 8.41e-17   4.6   2.6   7.2 1.45e-16 8.20e-17 2.26e-16   4.9   2.7   7.7 6.35e-16 3.48e-16 1.00e-15
112 14383    6.7    4.1    9.9 5.32e-16 3.28e-16 7.82e-16   0.4   0.0   1.9 1.45e-16 0.00e+00 6.48e-16   4.6   2.6   7.2 2.31e-16 1.31e-16 3.62e-16   0.7   0.0   2.1 2.76e-17 0.00e+00 8.52e-17   1.5   0.3   3.2 2.51e-16 5.54e-17 5.47e-16
112 14384    2.4    0.9    4.5 3.24e-16 1.23e-16 6.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.51e-16   0.8   0.1   2.2 7.02e-17 5.21e-18 1.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.06e-17   1.7   0.5   3.5 4.85e-16 1.48e-16 1.01e-15
112 14419    2.3    0.9    4.4 4.78e-16 1.78e-16 9.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.81e-16   1.9   0.7   3.7 2.48e-16 9.41e-17 4.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.6   0.0   2.0 2.52e-16 0.00e+00 8.80e-16
112  2040    1.8    0.6    3.6 3.72e-16 1.31e-16 7.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   2.0   0.8   3.8 2.48e-16 1.02e-16 4.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.01e-16
113 11268    0.7    0.0    2.1 1.51e-16 0.00e+00 4.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   1.0   0.2   2.4 1.10e-16 2.08e-17 2.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.42e-16
113 12095    3.9    1.9    6.5 4.43e-16 2.19e-16 7.36e-16   1.5   0.4   3.3 6.08e-16 1.47e-16 1.31e-15   2.8   1.3   4.9 1.87e-16 8.55e-17 3.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.04e-17   1.4   0.3   3.2 3.64e-16 7.25e-17 8.08e-16
113 13817    1.7    0.3    3.7 9.13e-17 1.67e-17 1.96e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-17   1.8   0.6   3.6 4.92e-17 1.66e-17 9.96e-17   0.2   0.0   1.9 2.77e-17 0.00e+00 2.12e-16
113 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.06e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.51e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-16
113 13820    1.0    0.0    2.6 5.02e-17 0.00e+00 1.32e-16   0.7   0.0   2.1 1.39e-16 0.00e+00 4.27e-16   0.6   0.0   2.0 1.96e-17 0.00e+00 6.42e-17   0.9   0.1   2.3 2.24e-17 2.62e-18 5.94e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16
113 13821    0.0    0.0    1.1 0.00e+00 0.00e+00 6.61e-17   1.5   0.3   3.2 3.58e-16 7.91e-17 7.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.19e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.47e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16
113 13822    2.0    0.5    4.0 1.14e-16 3.05e-17 2.33e-16   0.1   0.0   1.8 2.44e-17 0.00e+00 4.36e-16   2.8   1.3   4.9 1.04e-16 4.85e-17 1.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.49e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
113 14383    3.7    1.7    6.3 2.90e-16 1.35e-16 4.91e-16   0.8   0.0   2.1 2.46e-16 6.48e-18 6.91e-16   0.5   0.0   2.0 2.61e-17 0.00e+00 9.87e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.66e-17   3.4   1.6   5.7 5.59e-16 2.69e-16 9.50e-16
113 14384    0.6    0.0    2.0 7.67e-17 0.00e+00 2.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.73e-17   0.9   0.1   2.3 6.01e-17 7.03e-18 1.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.24e-16
113 14419    1.5    0.4    3.3 3.07e-16 7.44e-17 6.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.48e-16   0.9   0.1   2.3 1.16e-16 1.80e-17 3.00e-16   0.9   0.1   2.3 9.54e-17 1.48e-17 2.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.86e-16
113  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.33e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.77e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16
114 11268    2.4    0.9    4.5 5.05e-16 1.93e-16 9.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.43e-16   0.9   0.1   2.3 1.06e-16 1.13e-17 2.83e-16   1.9   0.7   3.7 2.12e-16 7.78e-17 4.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.36e-16
114 12095    6.1    3.7    9.1 6.83e-16 4.12e-16 1.02e-15   1.8   0.6   3.6 7.16e-16 2.48e-16 1.43e-15   2.9   1.4   5.0 1.91e-16 9.18e-17 3.32e-16   0.6   0.0   2.0 3.72e-17 0.00e+00 1.25e-16   2.7   1.2   4.8 6.71e-16 2.94e-16 1.20e-15
114 13817    8.6    5.7   12.2 4.63e-16 3.07e-16 6.50e-16   1.3   0.2   3.0 2.96e-16 4.46e-17 6.79e-16   3.6   1.9   6.0 1.23e-16 6.35e-17 2.04e-16   1.8   0.6   3.6 4.95e-17 1.64e-17 1.00e-16   3.3   1.5   5.6 3.72e-16 1.73e-16 6.41e-16
114 13819    1.6    0.4    3.3 1.97e-16 5.03e-17 4.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.04e-16   1.9   0.7   3.7 1.53e-16 5.82e-17 2.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-16
114 13820    8.7    5.8   12.2 4.37e-16 2.92e-16 6.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.40e-16   2.9   1.4   5.0 9.27e-17 4.54e-17 1.60e-16   0.8   0.0   2.1 1.99e-17 2.65e-19 5.61e-17   5.1   2.9   7.9 5.38e-16 3.05e-16 8.35e-16
114 13821    5.6    3.2    8.6 3.29e-16 1.90e-16 5.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.80e-16   1.8   0.6   3.6 6.73e-17 2.33e-17 1.34e-16   0.8   0.1   2.2 2.47e-17 1.54e-18 6.76e-17   3.0   1.3   5.4 3.75e-16 1.57e-16 6.65e-16
114 13822   11.1    7.8   15.1 6.54e-16 4.57e-16 8.85e-16   4.6   2.6   7.1 1.12e-15 6.34e-16 1.76e-15   2.5   1.0   4.6 9.25e-17 3.71e-17 1.71e-16   3.6   1.8   5.9 1.10e-16 5.58e-17 1.83e-16   5.1   2.9   7.9 6.34e-16 3.62e-16 9.85e-16
114 14383    5.1    2.9    7.9 3.93e-16 2.23e-16 6.09e-16   0.7   0.0   2.1 2.26e-16 0.00e+00 6.66e-16   2.9   1.4   5.0 1.44e-16 7.04e-17 2.48e-16   0.8   0.0   2.1 3.07e-17 4.09e-19 8.67e-17   1.4   0.3   3.1 2.31e-16 4.43e-17 5.15e-16
114 14384    5.6    3.4    8.4 7.47e-16 4.54e-16 1.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.26e-16   1.0   0.2   2.4 8.09e-17 1.53e-17 2.03e-16   2.8   1.3   4.9 1.96e-16 9.21e-17 3.43e-16   1.9   0.7   3.7 5.23e-16 1.92e-16 1.03e-15
114 14419    2.5    1.0    4.6 5.04e-16 2.06e-16 9.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.42e-16   2.0   0.8   3.8 2.50e-16 9.96e-17 4.82e-16   0.9   0.1   2.3 8.98e-17 9.50e-18 2.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.85e-16
114  2040    3.8    2.1    6.2 8.13e-16 4.41e-16 1.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.88e-16   3.0   1.5   5.0 3.25e-16 1.60e-16 5.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.9   0.1   2.3 4.99e-16 7.76e-17 1.29e-15
115 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.42e-16
115 12095    3.1    1.4    5.5 3.56e-16 1.56e-16 6.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.82e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.08e-17   3.6   1.8   5.9 9.14e-16 4.66e-16 1.52e-15
115 13817    1.6    0.2    3.5 8.62e-17 1.05e-17 1.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.97e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.23e-17   2.2   0.7   4.2 2.48e-16 7.85e-17 4.87e-16
115 13819    2.4    1.0    4.5 3.12e-16 1.23e-16 5.82e-16   0.8   0.1   2.2 4.43e-16 3.29e-17 1.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.37e-17   0.9   0.1   2.3 6.06e-17 9.39e-18 1.56e-16   1.8   0.6   3.6 4.78e-16 1.61e-16 9.69e-16
115 13820    1.7    0.3    3.6 8.52e-17 1.42e-17 1.85e-16   1.4   0.3   3.2 3.11e-16 6.18e-17 6.89e-16   0.8   0.0   2.1 2.49e-17 6.55e-19 6.98e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.02e-17   1.3   0.2   3.0 1.39e-16 1.84e-17 3.22e-16
115 13821    2.5    0.8    4.8 1.48e-16 4.67e-17 2.84e-16   0.3   0.0   1.9 8.60e-17 0.00e+00 4.82e-16   0.7   0.0   2.1 2.73e-17 0.00e+00 7.98e-17   1.6   0.5   3.4 5.03e-17 1.41e-17 1.06e-16   0.1   0.0   1.8 1.89e-17 0.00e+00 2.30e-16
115 13822    5.8    3.4    8.8 3.47e-16 2.04e-16 5.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16   2.6   1.1   4.7 1.00e-16 4.31e-17 1.81e-16   1.8   0.6   3.6 5.48e-17 1.85e-17 1.11e-16   1.4   0.3   3.2 1.81e-16 3.59e-17 4.00e-16
115 14383    0.3    0.0    1.9 2.28e-17 0.00e+00 1.48e-16   0.7   0.0   2.1 2.41e-16 0.00e+00 7.06e-16   0.7   0.0   2.1 3.65e-17 0.00e+00 1.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.70e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.86e-16
115 14384    0.8    0.0    2.1 1.03e-16 2.72e-18 2.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.63e-16   0.9   0.1   2.3 7.94e-17 1.23e-17 2.05e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 8.38e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
115 14419    0.8    0.1    2.2 1.65e-16 1.23e-17 4.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.94e-16   1.0   0.2   2.4 1.26e-16 2.38e-17 3.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.81e-16
115  2040    3.7    2.0    6.1 7.72e-16 4.08e-16 1.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.91e-16   2.0   0.8   3.8 2.15e-16 8.82e-17 4.09e-16   1.0   0.2   2.4 1.19e-16 2.25e-17 2.99e-16   0.8   0.1   2.2 4.34e-16 3.23e-17 1.18e-15
116 11268    1.7    0.5    3.5 3.49e-16 1.04e-16 7.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   1.0   0.2   2.4 1.08e-16 2.05e-17 2.72e-16   0.8   0.0   2.1 3.60e-16 9.49e-18 1.01e-15
116 12095    3.2    1.4    5.5 3.59e-16 1.63e-16 6.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.63e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 6.96e-17   3.5   1.8   5.9 8.95e-16 4.53e-16 1.50e-15
116 13817    1.8    0.3    3.7 9.41e-17 1.86e-17 1.99e-16   0.4   0.0   1.9 9.57e-17 0.00e+00 4.30e-16   1.8   0.6   3.6 6.13e-17 2.16e-17 1.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-17   0.3   0.0   1.9 3.83e-17 0.00e+00 2.15e-16
116 13819    0.1    0.0    1.8 6.41e-18 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.20e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.56e-17   0.4   0.0   1.9 1.15e-16 0.00e+00 5.22e-16
116 13820    1.4    0.1    3.2 6.98e-17 2.64e-18 1.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.64e-17   0.7   0.0   2.1 1.88e-17 0.00e+00 5.50e-17   1.0   0.0   2.6 1.02e-16 0.00e+00 2.78e-16
116 13821    2.2    0.7    4.2 1.25e-16 3.97e-17 2.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   0.8   0.1   2.2 3.02e-17 2.25e-18 8.24e-17   0.9   0.1   2.3 2.77e-17 4.29e-18 7.14e-17   0.5   0.0   2.0 5.94e-17 0.00e+00 2.43e-16
116 13822    1.9    0.4    3.9 1.09e-16 2.56e-17 2.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   0.8   0.0   2.1 2.85e-17 7.49e-19 7.98e-17   1.9   0.7   3.7 5.70e-17 2.08e-17 1.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
116 14383    2.5    1.0    4.6 1.94e-16 7.88e-17 3.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.74e-17   2.9   1.4   5.0 1.19e-16 5.82e-17 2.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.86e-16
116 14384    0.5    0.0    2.0 7.12e-17 0.00e+00 2.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.85e-17   0.9   0.1   2.3 6.37e-17 9.86e-18 1.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-16
116 14419    0.7    0.0    2.1 1.35e-16 0.00e+00 4.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.71e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.52e-16   0.9   0.1   2.3 9.09e-17 1.06e-17 2.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.80e-16
116  2040    0.6    0.0    2.0 1.17e-16 0.00e+00 4.12e-16   1.9   0.7   3.7 6.36e-16 2.41e-16 1.24e-15   1.0   0.2   2.5 1.06e-16 2.44e-17 2.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.04e-16
117 11268    0.6    0.0    2.0 1.29e-16 0.00e+00 4.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.8   0.0   2.1 3.58e-16 4.77e-18 1.01e-15
117 12095    2.4    0.9    4.5 2.69e-16 1.01e-16 5.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.77e-17   1.8   0.6   3.6 1.09e-16 3.61e-17 2.21e-16   0.7   0.0   2.1 1.79e-16 0.00e+00 5.30e-16
117 13817    6.3    3.9    9.3 3.35e-16 2.07e-16 4.95e-16   2.4   0.9   4.5 5.32e-16 2.04e-16 9.91e-16   4.0   2.2   6.3 1.35e-16 7.51e-17 2.15e-16   0.8   0.0   2.1 2.12e-17 2.83e-19 6.00e-17   1.6   0.4   3.3 1.77e-16 4.51e-17 3.77e-16
117 13819    0.6    0.0    2.0 7.68e-17 0.00e+00 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.96e-16   0.9   0.1   2.3 7.29e-17 1.13e-17 1.89e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 7.84e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-16
117 13820    6.6    4.1    9.8 3.32e-16 2.04e-16 4.92e-16   2.7   1.2   4.8 5.61e-16 2.52e-16 9.98e-16   0.7   0.0   2.1 2.10e-17 0.00e+00 6.59e-17   3.8   2.0   6.1 9.88e-17 5.27e-17 1.61e-16   2.2   0.7   4.3 2.35e-16 7.97e-17 4.56e-16
117 13821    6.3    3.9    9.3 3.66e-16 2.27e-16 5.41e-16   0.5   0.0   2.0 1.23e-16 0.00e+00 4.78e-16   1.9   0.7   3.7 6.93e-17 2.54e-17 1.37e-16   1.8   0.6   3.6 5.38e-17 1.78e-17 1.09e-16   2.7   1.2   4.8 3.35e-16 1.50e-16 5.95e-16
117 13822    3.9    1.9    6.5 2.30e-16 1.14e-16 3.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.27e-17   0.8   0.0   2.1 2.33e-17 3.11e-19 6.58e-17   3.6   1.8   5.9 4.43e-16 2.25e-16 7.36e-16
117 14383    2.1    0.6    4.1 1.59e-16 4.72e-17 3.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   1.9   0.7   3.7 9.46e-17 3.59e-17 1.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.62e-17   0.4   0.0   1.9 5.79e-17 0.00e+00 3.09e-16
117 14384    0.7    0.0    2.1 8.67e-17 0.00e+00 2.73e-16   0.8   0.0   2.1 4.18e-16 5.58e-18 1.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.74e-17   1.0   0.2   2.4 6.61e-17 1.25e-17 1.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.16e-16
117 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.28e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.75e-16
117  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.00e-16
118 11268    4.0    2.0    6.6 8.55e-16 4.33e-16 1.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.41e-16   3.8   2.1   6.2 4.87e-16 2.66e-16 7.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.5   0.0   2.0 2.57e-16 0.00e+00 9.43e-16
118 12095    4.5    2.6    7.1 5.16e-16 2.90e-16 8.10e-16   0.4   0.0   1.9 1.75e-16 0.00e+00 7.72e-16   2.9   1.4   5.0 1.97e-16 9.53e-17 3.39e-16   0.8   0.1   2.3 5.25e-17 5.59e-18 1.40e-16   0.8   0.1   2.2 2.02e-16 1.28e-17 5.56e-16
118 13817   14.9   11.0   19.4 8.03e-16 5.94e-16 1.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   6.6   4.2   9.6 2.26e-16 1.45e-16 3.29e-16   2.8   1.3   4.9 7.91e-17 3.68e-17 1.38e-16   5.5   3.1   8.5 6.30e-16 3.58e-16 9.73e-16
118 13819    5.3    3.1    8.1 6.78e-16 3.99e-16 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.01e-16   2.9   1.5   5.0 2.39e-16 1.18e-16 4.09e-16   0.6   0.0   2.0 4.29e-17 0.00e+00 1.36e-16   1.7   0.6   3.5 4.70e-16 1.53e-16 9.51e-16
118 13820    9.3    6.2   12.9 4.66e-16 3.13e-16 6.50e-16   0.6   0.0   2.0 1.24e-16 0.00e+00 4.22e-16   2.6   1.1   4.7 8.49e-17 3.68e-17 1.52e-16   5.3   3.1   8.1 1.41e-16 8.30e-17 2.15e-16   1.3   0.2   3.0 1.37e-16 1.83e-17 3.18e-16
118 13821   16.2   12.2   20.7 9.50e-16 7.15e-16 1.22e-15   0.9   0.2   2.4 2.32e-16 4.40e-17 5.85e-16   4.5   2.5   7.1 1.68e-16 9.42e-17 2.66e-16   4.6   2.6   7.2 1.41e-16 8.01e-17 2.21e-16   7.1   4.5  10.2 8.83e-16 5.62e-16 1.28e-15
118 13822   12.6    9.1   16.7 7.43e-16 5.39e-16 9.84e-16   0.4   0.0   1.9 9.57e-17 0.00e+00 4.70e-16   5.7   3.6   8.5 2.17e-16 1.34e-16 3.22e-16   4.5   2.6   7.1 1.41e-16 7.93e-17 2.21e-16   2.3   0.8   4.4 2.86e-16 1.02e-16 5.47e-16
118 14383    9.3    6.2   12.9 7.19e-16 4.82e-16 1.00e-15   0.7   0.0   2.1 2.27e-16 0.00e+00 6.79e-16   2.4   1.0   4.5 1.22e-16 4.78e-17 2.27e-16   2.9   1.4   5.0 1.18e-16 5.69e-17 2.02e-16   3.9   2.0   6.5 6.38e-16 3.17e-16 1.06e-15
118 14384    4.3    2.3    6.9 5.70e-16 3.07e-16 9.14e-16   1.9   0.7   3.7 1.06e-15 4.04e-16 2.07e-15   2.9   1.5   5.0 2.53e-16 1.25e-16 4.32e-16   1.6   0.4   3.4 1.11e-16 3.06e-17 2.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.16e-16
118 14419    3.6    1.8    6.0 7.18e-16 3.68e-16 1.19e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 9.76e-16   1.9   0.7   3.7 2.45e-16 9.31e-17 4.78e-16   0.9   0.2   2.4 9.93e-17 1.88e-17 2.50e-16   0.7   0.0   2.1 3.12e-16 4.19e-18 8.85e-16
118  2040    2.7    1.2    4.8 5.56e-16 2.53e-16 9.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.74e-16   0.9   0.1   2.3 9.41e-17 1.36e-17 2.43e-16   1.0   0.2   2.5 1.22e-16 2.81e-17 2.99e-16   0.8   0.1   2.3 4.43e-16 4.71e-17 1.18e-15
119 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.43e-16
119 12095    2.4    0.9    4.5 2.74e-16 1.04e-16 5.12e-16   0.6   0.0   2.0 2.37e-16 0.00e+00 8.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.80e-17   0.8   0.1   2.2 4.98e-17 3.14e-18 1.37e-16   1.7   0.6   3.5 4.46e-16 1.48e-16 9.05e-16
119 13817    1.0    0.0    3.0 5.55e-17 0.00e+00 1.60e-16   0.4   0.0   1.9 9.89e-17 0.00e+00 4.35e-16   1.3   0.2   3.0 4.46e-17 5.92e-18 1.04e-16   0.9   0.1   2.3 2.56e-17 3.71e-18 6.62e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16
119 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.46e-16   1.9   0.7   3.7 1.01e-15 3.82e-16 1.96e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.30e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.67e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.10e-16
119 13820    6.2    3.6    9.4 3.13e-16 1.83e-16 4.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.39e-16   1.6   0.4   3.4 5.16e-17 1.38e-17 1.09e-16   0.4   0.0   1.9 1.04e-17 0.00e+00 5.10e-17   4.2   2.2   6.8 4.55e-16 2.41e-16 7.33e-16
119 13821    1.8    0.2    3.9 1.08e-16 1.32e-17 2.33e-16   0.8   0.1   2.3 2.08e-16 2.22e-17 5.54e-16   1.3   0.2   3.1 5.07e-17 8.08e-18 1.16e-16   0.5   0.0   2.0 1.69e-17 0.00e+00 6.19e-17   0.0   0.0   1.8 0.00e+00 0.00e+00 2.23e-16
119 13822    1.6    0.2    3.6 9.70e-17 1.35e-17 2.11e-16   0.4   0.0   1.9 1.09e-16 0.00e+00 4.79e-16   0.7   0.0   2.1 2.83e-17 0.00e+00 8.02e-17   0.6   0.0   2.0 2.02e-17 0.00e+00 6.40e-17   0.2   0.0   1.9 3.02e-17 0.00e+00 2.35e-16
119 14383    6.7    4.1    9.8 5.17e-16 3.17e-16 7.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   5.4   3.2   8.2 2.72e-16 1.62e-16 4.11e-16   0.9   0.1   2.3 3.65e-17 5.29e-18 9.45e-17   0.3   0.0   1.9 5.43e-17 0.00e+00 3.08e-16
119 14384    2.4    0.9    4.5 3.17e-16 1.20e-16 5.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.37e-16   2.9   1.5   5.0 2.53e-16 1.25e-16 4.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.93e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.16e-16
119 14419    1.4    0.3    3.2 2.88e-16 5.70e-17 6.35e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.87e-16   1.8   0.7   3.6 2.38e-16 8.60e-17 4.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.76e-16
119  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.94e-16
120 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.40e-16
120 12095    1.5    0.4    3.3 1.73e-16 4.34e-17 3.73e-16   0.8   0.1   2.3 3.33e-16 3.57e-17 8.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.65e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.03e-17   1.7   0.6   3.5 4.43e-16 1.44e-16 8.99e-16
120 13817    6.0    3.6    9.0 3.19e-16 1.90e-16 4.79e-16   0.4   0.0   1.9 9.42e-17 0.00e+00 4.24e-16   3.5   1.8   5.9 1.19e-16 6.04e-17 1.99e-16   0.8   0.1   2.3 2.38e-17 2.55e-18 6.37e-17   1.6   0.4   3.4 1.81e-16 4.88e-17 3.85e-16
120 13819    0.4    0.0    1.9 4.82e-17 0.00e+00 2.42e-16   0.8   0.1   2.3 4.38e-16 4.69e-17 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.09e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.56e-17   0.6   0.0   2.0 1.73e-16 0.00e+00 5.53e-16
120 13820    1.2    0.0    3.1 6.25e-17 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.60e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.00e-17   2.2   0.7   4.3 2.38e-16 8.02e-17 4.61e-16
120 13821    1.8    0.4    3.7 1.03e-16 2.04e-17 2.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.21e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-17   2.4   0.9   4.5 2.98e-16 1.13e-16 5.60e-16
120 13822    2.9    1.1    5.2 1.68e-16 6.63e-17 3.05e-16   1.6   0.5   3.4 3.94e-16 1.13e-16 8.24e-16   0.7   0.0   2.1 2.56e-17 0.00e+00 7.71e-17   1.6   0.4   3.4 4.91e-17 1.32e-17 1.04e-16   0.6   0.0   2.0 7.35e-17 0.00e+00 2.54e-16
120 14383    0.9    0.0    2.6 6.70e-17 0.00e+00 1.98e-16   0.6   0.0   2.0 2.08e-16 0.00e+00 6.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.69e-17   0.7   0.0   2.1 3.02e-17 0.00e+00 8.61e-17   0.4   0.0   1.9 7.04e-17 0.00e+00 3.16e-16
120 14384    2.5    1.0    4.6 3.38e-16 1.39e-16 6.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.76e-17   1.8   0.7   3.6 1.29e-16 4.66e-17 2.55e-16   0.8   0.1   2.3 2.37e-16 2.54e-17 6.34e-16
120 14419    1.4    0.3    3.2 2.87e-16 5.72e-17 6.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   1.6   0.5   3.4 6.92e-16 1.98e-16 1.45e-15
120  2040    1.9    0.8    3.8 4.12e-16 1.61e-16 7.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.83e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.27e-16   1.0   0.2   2.5 1.27e-16 2.93e-17 3.12e-16   0.9   0.2   2.4 5.22e-16 9.90e-17 1.31e-15
121 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.40e-16
121 12095    5.2    3.0    8.0 5.89e-16 3.41e-16 9.05e-16   0.7   0.0   2.1 2.92e-16 0.00e+00 8.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.65e-17   2.8   1.4   4.9 1.75e-16 8.34e-17 3.05e-16   2.4   0.9   4.5 6.17e-16 2.39e-16 1.15e-15
121 13817    6.9    4.3   10.0 3.66e-16 2.29e-16 5.36e-16   1.4   0.2   3.1 3.01e-16 5.00e-17 6.78e-16   0.6   0.0   2.0 1.97e-17 0.00e+00 6.80e-17   2.6   1.1   4.7 7.28e-17 3.08e-17 1.32e-16   3.7   1.9   6.0 4.22e-16 2.20e-16 6.90e-16
121 13819    0.3    0.0    1.9 3.46e-17 0.00e+00 2.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.11e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-17   0.5   0.0   2.0 1.44e-16 0.00e+00 5.39e-16
121 13820    6.4    3.8    9.6 3.20e-16 1.91e-16 4.78e-16   0.7   0.0   2.1 1.52e-16 0.00e+00 4.33e-16   1.5   0.4   3.3 4.85e-17 1.22e-17 1.04e-16   1.5   0.4   3.3 4.04e-17 1.01e-17 8.69e-17   3.3   1.6   5.7 3.56e-16 1.68e-16 6.08e-16
121 13821    3.9    1.9    6.5 2.28e-16 1.13e-16 3.79e-16   1.4   0.2   3.1 3.31e-16 5.82e-17 7.46e-16   2.9   1.4   5.0 1.07e-16 5.19e-17 1.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-17   1.3   0.2   3.0 1.59e-16 1.96e-17 3.71e-16
121 13822    3.4    1.5    6.0 2.02e-16 8.62e-17 3.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.75e-16   0.6   0.0   2.0 2.36e-17 0.00e+00 7.62e-17   1.5   0.4   3.3 4.74e-17 1.15e-17 1.02e-16   1.3   0.1   3.0 1.60e-16 1.80e-17 3.72e-16
121 14383    1.1    0.0    2.7 8.71e-17 2.22e-18 2.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.8   0.1   2.3 4.21e-17 4.50e-18 1.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.64e-17   0.6   0.0   2.0 1.05e-16 0.00e+00 3.36e-16
121 14384    3.6    1.8    5.9 4.78e-16 2.43e-16 7.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.74e-17   0.9   0.1   2.3 6.26e-17 9.10e-18 1.62e-16   2.9   1.4   5.0 8.13e-16 3.94e-16 1.40e-15
121 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.81e-16
121  2040    0.8    0.0    2.2 1.69e-16 8.53e-18 4.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.8   0.1   2.3 4.65e-16 4.97e-17 1.24e-15
122 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.38e-16
122 12095    0.3    0.0    1.9 3.57e-17 0.00e+00 2.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.62e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.01e-17   0.6   0.0   2.0 1.54e-16 0.00e+00 5.14e-16
122 13817    0.0    0.0    1.7 0.00e+00 0.00e+00 8.81e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.84e-17   0.8   0.1   2.2 2.26e-17 1.41e-18 6.16e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16
122 13819    0.5    0.0    2.0 6.45e-17 0.00e+00 2.49e-16   0.8   0.1   2.2 4.17e-16 2.60e-17 1.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.07e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.54e-17   0.7   0.0   2.1 1.77e-16 0.00e+00 5.51e-16
122 13820    0.0    0.0    1.6 0.00e+00 0.00e+00 7.97e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.34e-16   0.5   0.0   2.0 1.62e-17 0.00e+00 6.25e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.98e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16
122 13821    2.6    0.9    4.9 1.50e-16 5.03e-17 2.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-16   1.5   0.4   3.3 5.57e-17 1.31e-17 1.20e-16   0.9   0.1   2.3 2.61e-17 3.06e-18 6.96e-17   0.2   0.0   1.9 2.74e-17 0.00e+00 2.29e-16
122 13822    0.9    0.0    2.6 5.45e-17 0.00e+00 1.52e-16   1.2   0.1   2.8 2.83e-16 1.72e-17 6.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-17   0.8   0.1   2.2 2.48e-17 1.55e-18 6.77e-17   0.5   0.0   2.0 6.42e-17 0.00e+00 2.47e-16
122 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 8.82e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.67e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.62e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.85e-16
122 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.52e-16   0.8   0.1   2.2 4.47e-16 2.79e-17 1.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.73e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.95e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
122 14419    0.8    0.0    2.1 1.51e-16 2.01e-18 4.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.52e-16   1.0   0.2   2.5 1.28e-16 2.96e-17 3.15e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.80e-16
122  2040    8.0    5.4   11.1 1.61e-15 1.09e-15 2.25e-15   0.9   0.1   2.3 2.78e-16 3.26e-17 7.40e-16   5.0   3.0   7.5 5.16e-16 3.10e-16 7.85e-16   1.0   0.2   2.5 1.22e-16 2.81e-17 3.00e-16   2.0   0.8   3.8 1.05e-15 4.33e-16 2.01e-15
123 11268    1.7    0.5    3.5 3.66e-16 1.16e-16 7.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.48e-16   1.0   0.2   2.4 1.21e-16 2.29e-17 3.04e-16   1.0   0.2   2.4 1.11e-16 2.11e-17 2.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.50e-16
123 12095    3.3    1.5    5.6 3.76e-16 1.76e-16 6.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.57e-16   0.7   0.0   2.1 4.84e-17 0.00e+00 1.43e-16   1.9   0.7   3.7 1.17e-16 4.28e-17 2.30e-16   0.8   0.0   2.1 1.96e-16 2.60e-18 5.52e-16
123 13817    3.2    1.3    5.8 1.90e-16 7.44e-17 3.40e-16   0.6   0.0   2.0 1.35e-16 0.00e+00 4.84e-16   2.4   0.9   4.5 8.99e-17 3.44e-17 1.68e-16   0.7   0.0   2.1 2.18e-17 0.00e+00 6.46e-17   0.1   0.0   1.8 1.42e-17 0.00e+00 2.28e-16
123 13819    0.0    0.0    1.8 1.61e-18 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.59e-16   0.9   0.1   2.3 7.59e-17 8.05e-18 2.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.43e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.41e-16
123 13820    5.4    3.0    8.4 2.86e-16 1.60e-16 4.45e-16   0.2   0.0   1.8 3.48e-17 0.00e+00 4.00e-16   2.7   1.2   4.8 9.05e-17 4.07e-17 1.61e-16   2.6   1.1   4.7 7.10e-17 2.99e-17 1.29e-16   0.2   0.0   1.8 2.35e-17 0.00e+00 2.07e-16
123 13821    3.7    1.7    6.3 2.17e-16 1.00e-16 3.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.80e-16   0.8   0.0   2.1 2.83e-17 3.78e-19 8.02e-17   0.7   0.0   2.1 2.19e-17 0.00e+00 6.51e-17   2.2   0.7   4.3 2.78e-16 9.45e-17 5.41e-16
123 13822    3.9    1.9    6.5 2.33e-16 1.15e-16 3.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.31e-17   1.6   0.4   3.4 5.04e-17 1.38e-17 1.06e-16   2.5   1.0   4.6 3.18e-16 1.30e-16 5.85e-16
123 14383    2.0    0.6    4.1 1.62e-16 4.60e-17 3.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.84e-17   1.7   0.5   3.5 7.18e-17 2.27e-17 1.48e-16   0.6   0.0   2.0 1.02e-16 0.00e+00 3.41e-16
123 14384    4.5    2.5    7.1 6.18e-16 3.47e-16 9.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.48e-16   0.9   0.1   2.3 7.49e-17 7.93e-18 1.99e-16   0.9   0.1   2.3 6.15e-17 6.51e-18 1.63e-16   2.8   1.3   4.9 8.05e-16 3.79e-16 1.41e-15
123 14419    4.6    2.6    7.2 9.51e-16 5.41e-16 1.48e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.75e-16   1.8   0.6   3.6 2.39e-16 8.25e-17 4.76e-16   2.0   0.8   3.8 2.12e-16 8.45e-17 4.09e-16   0.9   0.1   2.3 3.70e-16 3.91e-17 9.82e-16
123  2040    3.9    2.1    6.2 7.95e-16 4.34e-16 1.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   2.0   0.8   3.8 2.07e-16 8.24e-17 3.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   2.0   0.8   3.8 1.05e-15 4.20e-16 2.03e-15
124 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.40e-16
124 12095    0.0    0.0    1.7 0.00e+00 0.00e+00 1.96e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.66e-17   0.6   0.0   2.0 3.40e-17 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16
124 13817    2.2    0.5    4.4 1.15e-16 2.69e-17 2.34e-16   0.5   0.0   2.0 1.00e-16 0.00e+00 4.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-17   1.8   0.6   3.6 4.92e-17 1.63e-17 1.00e-16   1.1   0.0   2.7 1.26e-16 1.62e-18 3.10e-16
124 13819    1.7    0.5    3.4 2.09e-16 6.09e-17 4.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.13e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-17   1.9   0.7   3.7 5.10e-16 1.94e-16 9.95e-16
124 13820    1.1    0.0    3.0 5.62e-17 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16   0.0   0.0   1.8 4.23e-19 0.00e+00 5.65e-17   0.8   0.1   2.2 2.11e-17 1.32e-18 5.79e-17   0.3   0.0   1.9 3.28e-17 0.00e+00 2.01e-16
124 13821    4.8    2.6    7.6 2.81e-16 1.52e-16 4.43e-16   0.6   0.0   2.0 1.34e-16 0.00e+00 4.83e-16   1.8   0.6   3.6 6.49e-17 2.15e-17 1.32e-16   1.7   0.5   3.4 5.08e-17 1.48e-17 1.05e-16   1.4   0.3   3.1 1.74e-16 3.35e-17 3.90e-16
124 13822    2.3    0.6    4.5 1.33e-16 3.43e-17 2.64e-16   1.4   0.2   3.1 3.28e-16 5.51e-17 7.44e-16   1.6   0.4   3.4 5.96e-17 1.64e-17 1.26e-16   0.6   0.0   2.0 1.86e-17 0.00e+00 6.26e-17   0.1   0.0   1.8 7.27e-18 0.00e+00 2.24e-16
124 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 8.91e-17   0.9   0.1   2.3 2.77e-16 2.94e-17 7.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.70e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.67e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16
124 14384    0.3    0.0    1.9 3.43e-17 0.00e+00 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.79e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.00e-17   0.7   0.0   2.1 1.98e-16 0.00e+00 5.88e-16
124 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
124  2040    1.6    0.4    3.3 3.14e-16 8.05e-17 6.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.8   0.1   2.2 9.77e-17 6.13e-18 2.69e-16   1.0   0.2   2.5 5.25e-16 1.21e-16 1.29e-15
125 11268    0.5    0.0    2.0 1.02e-16 0.00e+00 4.14e-16   1.0   0.2   2.4 6.98e-16 1.32e-16 1.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   1.0   0.2   2.5 1.15e-16 2.65e-17 2.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.36e-16
125 12095    0.0    0.0    1.8 1.19e-18 0.00e+00 2.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.47e-16   0.7   0.0   2.1 4.86e-17 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.04e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.87e-16
125 13817    0.0    0.0    1.6 0.00e+00 0.00e+00 8.31e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.88e-17   0.7   0.0   2.1 2.01e-17 0.00e+00 5.88e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.28e-16
125 13819    0.3    0.0    1.9 4.25e-17 0.00e+00 2.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.18e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.56e-17   0.7   0.0   2.1 1.90e-16 0.00e+00 5.55e-16
125 13820    1.2    0.0    3.1 5.99e-17 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.33e-16   0.6   0.0   2.0 1.83e-17 0.00e+00 6.41e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.99e-17   1.2   0.1   2.9 1.30e-16 1.35e-17 3.07e-16
125 13821    0.3    0.0    2.3 1.72e-17 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.24e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.49e-17   1.1   0.0   2.7 1.29e-16 0.00e+00 3.26e-16
125 13822    0.0    0.0    1.5 0.00e+00 0.00e+00 8.85e-17   0.3   0.0   1.9 8.08e-17 0.00e+00 4.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.27e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.15e-16
125 14383   21.3   16.9   26.3 1.64e-15 1.30e-15 2.02e-15   0.9   0.1   2.3 2.73e-16 3.19e-17 7.24e-16  12.6   9.3  16.5 6.21e-16 4.56e-16 8.13e-16   3.8   2.1   6.2 1.54e-16 8.33e-17 2.49e-16   4.9   2.9   7.4 7.90e-16 4.66e-16 1.21e-15
125 14384    5.4    3.2    8.2 7.11e-16 4.22e-16 1.08e-15   0.8   0.1   2.2 4.43e-16 3.29e-17 1.21e-15   1.6   0.5   3.4 1.37e-16 3.84e-17 2.88e-16   1.0   0.2   2.5 6.93e-17 1.59e-17 1.70e-16   2.8   1.3   4.9 7.71e-16 3.54e-16 1.36e-15
125 14419    5.7    3.5    8.5 1.13e-15 6.92e-16 1.68e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   3.0   1.5   5.1 3.08e-16 1.54e-16 5.28e-16   2.9   1.4   5.0 1.20e-15 5.76e-16 2.08e-15
125  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.02e-16
126 11268    2.3    0.9    4.4 5.33e-16 1.98e-16 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.05e-16   0.7   0.0   2.1 9.70e-17 0.00e+00 2.82e-16   0.8   0.1   2.2 1.01e-16 7.47e-18 2.75e-16   0.8   0.1   2.2 4.16e-16 3.08e-17 1.13e-15
126 12095    5.5    3.1    8.5 6.56e-16 3.68e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.77e-16   1.6   0.4   3.4 1.13e-16 3.05e-17 2.41e-16   1.8   0.6   3.6 1.16e-16 3.91e-17 2.35e-16   2.1   0.6   4.2 5.72e-16 1.75e-16 1.13e-15
126 13817    5.9    3.3    9.1 3.28e-16 1.85e-16 5.05e-16   0.4   0.0   1.9 1.00e-16 0.00e+00 4.42e-16   5.1   2.9   7.9 1.79e-16 1.02e-16 2.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.34e-17   1.4   0.3   3.2 1.70e-16 3.53e-17 3.77e-16
126 13819    2.0    0.5    4.0 2.60e-16 7.11e-17 5.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.15e-16   0.7   0.0   2.1 5.64e-17 0.00e+00 1.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.88e-17   1.5   0.4   3.3 4.28e-16 1.07e-16 9.23e-16
126 13820    1.0    0.0    3.0 5.47e-17 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.45e-16   0.9   0.0   2.6 3.09e-17 0.00e+00 8.63e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.13e-17   0.4   0.0   1.9 4.91e-17 0.00e+00 2.16e-16
126 13821    2.0    0.4    4.2 1.25e-16 2.48e-17 2.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.87e-16   3.1   1.3   5.4 1.19e-16 5.16e-17 2.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16
126 13822    3.2    1.2    5.7 1.94e-16 7.44e-17 3.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.42e-17   3.4   1.6   5.8 1.09e-16 5.29e-17 1.85e-16   0.3   0.0   1.9 4.50e-17 0.00e+00 2.48e-16
126 14383    2.2    0.6    4.5 1.76e-16 4.45e-17 3.53e-16   0.6   0.0   2.0 1.91e-16 0.00e+00 6.62e-16   1.2   0.1   2.8 5.89e-17 2.89e-18 1.42e-16   1.6   0.4   3.4 6.54e-17 1.76e-17 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16
126 14384    0.3    0.0    1.9 4.10e-17 0.00e+00 2.55e-16   0.8   0.0   2.2 4.33e-16 1.13e-17 1.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.91e-17   0.9   0.1   2.3 6.11e-17 7.12e-18 1.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.22e-16
126 14419    0.4    0.0    1.9 7.12e-17 0.00e+00 3.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.67e-16   0.7   0.0   2.1 9.44e-17 0.00e+00 2.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.85e-16
126  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.03e-16
127 11268    0.8    0.0    2.5 1.89e-16 0.00e+00 5.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   1.5   0.4   3.3 7.79e-16 1.90e-16 1.68e-15
127 12095    3.2    1.3    5.8 4.00e-16 1.59e-16 7.16e-16   0.7   0.0   2.1 3.11e-16 0.00e+00 8.94e-16   2.0   0.6   4.1 1.50e-16 4.23e-17 2.99e-16   1.6   0.4   3.3 1.06e-16 2.78e-17 2.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.16e-16
127 13817    7.2    4.2   10.9 3.86e-16 2.22e-16 5.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.48e-16   3.2   1.2   5.7 1.08e-16 4.15e-17 1.95e-16   1.3   0.1   2.9 3.53e-17 3.63e-18 8.26e-17   2.8   1.1   5.2 3.22e-16 1.24e-16 5.88e-16
127 13819    0.3    0.0    2.3 3.76e-17 0.00e+00 2.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.88e-16   0.2   0.0   1.8 1.62e-17 0.00e+00 1.49e-16   0.5   0.0   2.0 3.46e-17 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-16
127 13820    0.6    0.0    3.2 3.19e-17 0.00e+00 1.63e-16   0.3   0.0   1.9 6.31e-17 0.00e+00 3.85e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 6.38e-17   1.1   0.1   2.8 3.02e-17 1.51e-18 7.34e-17   0.1   0.0   1.8 1.02e-17 0.00e+00 1.93e-16
127 13821    5.2    2.5    8.6 3.24e-16 1.54e-16 5.30e-16   3.4   1.6   5.7 8.49e-16 4.06e-16 1.45e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 8.31e-17   5.3   3.0   8.0 1.71e-16 9.92e-17 2.62e-16   0.1   0.0   1.8 1.96e-17 0.00e+00 2.41e-16
127 13822    0.8    0.0    3.4 4.91e-17 0.00e+00 1.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   1.0   0.0   3.0 3.83e-17 0.00e+00 1.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.53e-17   0.5   0.0   2.4 6.30e-17 0.00e+00 2.97e-16
127 14383    5.0    2.3    8.3 3.86e-16 1.76e-16 6.43e-16   0.5   0.0   2.0 1.63e-16 0.00e+00 6.29e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.01e-16   2.4   0.9   4.5 9.75e-17 3.74e-17 1.82e-16   3.0   1.3   5.4 4.95e-16 2.07e-16 8.79e-16
127 14384    1.9    0.4    3.9 2.46e-16 5.55e-17 5.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.23e-16   1.6   0.5   3.4 1.37e-16 3.85e-17 2.87e-16   0.7   0.0   2.1 4.69e-17 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-16
127 14419    0.0    0.0    1.8 0.00e+00 0.00e+00 3.51e-16   0.6   0.0   2.0 5.11e-16 0.00e+00 1.68e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.9   0.1   2.3 3.77e-16 5.51e-17 9.79e-16
127  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.07e-16
128 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
128 12095    0.9    0.0    2.6 1.03e-16 0.00e+00 2.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.78e-17   0.6   0.0   2.0 3.75e-17 0.00e+00 1.26e-16   0.7   0.0   2.1 1.78e-16 0.00e+00 5.29e-16
128 13817    6.4    3.8    9.5 3.41e-16 2.03e-16 5.12e-16   1.0   0.0   2.6 2.21e-16 0.00e+00 5.83e-16   1.6   0.4   3.3 5.32e-17 1.37e-17 1.14e-16   1.6   0.4   3.4 4.54e-17 1.25e-17 9.58e-17   3.2   1.4   5.5 3.63e-16 1.64e-16 6.28e-16
128 13819    1.1    0.0    2.7 1.41e-16 1.82e-18 3.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.96e-16   0.9   0.1   2.3 7.35e-17 1.14e-17 1.90e-16   0.8   0.0   2.1 5.06e-17 6.77e-19 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-16
128 13820    1.9    0.3    4.0 9.45e-17 1.33e-17 2.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16   1.3   0.1   2.9 4.06e-17 4.61e-18 9.50e-17   0.5   0.0   2.0 1.21e-17 0.00e+00 5.21e-17   0.2   0.0   1.8 1.67e-17 0.00e+00 1.94e-16
128 13821    0.0    0.0    2.1 0.00e+00 0.00e+00 1.25e-16   0.7   0.0   2.1 1.58e-16 0.00e+00 4.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.30e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.55e-17   1.0   0.0   2.6 1.19e-16 0.00e+00 3.25e-16
128 13822    4.8    2.4    7.8 2.81e-16 1.40e-16 4.59e-16   0.1   0.0   1.8 2.46e-17 0.00e+00 4.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.31e-17   2.5   1.0   4.6 7.64e-17 3.04e-17 1.42e-16   3.0   1.2   5.3 3.69e-16 1.51e-16 6.62e-16
128 14383    2.5    0.8    4.8 1.94e-16 6.21e-17 3.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.63e-17   0.4   0.0   1.9 1.46e-17 0.00e+00 7.70e-17   2.4   0.9   4.5 3.81e-16 1.43e-16 7.19e-16
128 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.68e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.91e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-16
128 14419    0.7    0.0    2.1 1.41e-16 0.00e+00 4.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   1.0   0.2   2.4 3.99e-16 7.56e-17 1.00e-15
128  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.30e-16   0.8   0.1   2.2 2.60e-16 1.63e-17 7.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16
129 11268    0.4    0.0    1.9 8.25e-17 0.00e+00 4.09e-16   0.7   0.0   2.1 4.96e-16 0.00e+00 1.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.6   0.0   2.0 2.75e-16 0.00e+00 9.59e-16
129 12095    1.7    0.5    3.5 1.90e-16 5.82e-17 3.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.71e-17   1.0   0.2   2.5 6.22e-17 1.43e-17 1.52e-16   0.8   0.0   2.2 1.96e-16 5.15e-18 5.51e-16
129 13817    1.8    0.4    3.8 9.49e-17 1.96e-17 2.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.85e-17   0.8   0.0   2.2 2.15e-17 5.64e-19 6.04e-17   1.4   0.3   3.1 1.58e-16 2.91e-17 3.54e-16
129 13819    3.4    1.6    5.8 4.26e-16 2.07e-16 7.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.07e-17   1.9   0.7   3.7 1.26e-16 4.87e-17 2.46e-16   1.6   0.5   3.4 4.38e-16 1.23e-16 9.20e-16
129 13820    2.1    0.6    4.2 1.05e-16 3.21e-17 2.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.34e-16   2.9   1.4   5.0 9.16e-17 4.48e-17 1.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.99e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16
129 13821    3.1    1.3    5.4 1.78e-16 7.60e-17 3.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.19e-17   0.8   0.1   2.2 2.48e-17 1.84e-18 6.75e-17   2.4   0.9   4.5 2.98e-16 1.13e-16 5.58e-16
129 13822    0.0    0.0    1.1 0.00e+00 0.00e+00 6.68e-17   0.5   0.0   2.0 1.28e-16 0.00e+00 4.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.24e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16
129 14383    4.1    2.1    6.6 3.18e-16 1.62e-16 5.20e-16   0.8   0.1   2.2 2.68e-16 1.99e-17 7.30e-16   0.7   0.0   2.1 3.38e-17 0.00e+00 1.04e-16   0.8   0.1   2.2 3.32e-17 2.47e-18 9.04e-17   2.6   1.1   4.7 4.24e-16 1.80e-16 7.70e-16
129 14384    0.6    0.0    2.0 8.39e-17 0.00e+00 2.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.85e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.01e-17   0.9   0.1   2.3 2.57e-16 3.98e-17 6.62e-16
129 14419    0.5    0.0    2.0 1.07e-16 0.00e+00 4.04e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.7   0.0   2.1 2.87e-16 0.00e+00 8.83e-16
129  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 6.21e-16
130 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.18e-16
130 12095    0.3    0.0    1.9 3.29e-17 0.00e+00 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.77e-17   0.8   0.0   2.2 5.42e-17 1.42e-18 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.33e-16
130 13817    6.6    4.0    9.8 3.67e-16 2.24e-16 5.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.59e-16   3.6   1.9   6.0 1.28e-16 6.65e-17 2.11e-16   2.7   1.2   4.8 7.96e-17 3.61e-17 1.41e-16   0.3   0.0   1.9 3.54e-17 0.00e+00 2.23e-16
130 13819    4.3    2.3    6.9 5.65e-16 3.03e-16 9.04e-16   0.7   0.0   2.1 3.90e-16 0.00e+00 1.14e-15   3.7   2.0   6.1 3.10e-16 1.63e-16 5.05e-16   1.0   0.2   2.4 6.59e-17 1.31e-17 1.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-16
130 13820    0.0    0.0    1.6 0.00e+00 0.00e+00 8.51e-17   0.3   0.0   1.9 7.55e-17 0.00e+00 4.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.15e-17   0.0   0.0   1.8 2.58e-18 0.00e+00 2.01e-16
130 13821    1.7    0.3    3.7 1.12e-16 2.14e-17 2.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-16   0.6   0.0   2.0 2.37e-17 0.00e+00 8.22e-17   0.7   0.0   2.1 2.44e-17 0.00e+00 7.11e-17   0.4   0.0   1.9 6.05e-17 0.00e+00 2.67e-16
130 13822    2.7    1.0    5.1 1.67e-16 6.15e-17 3.09e-16   0.2   0.0   1.8 4.02e-17 0.00e+00 4.58e-16   0.5   0.0   2.0 1.89e-17 0.00e+00 7.65e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-17   2.3   0.9   4.4 3.04e-16 1.13e-16 5.75e-16
130 14383    2.8    1.1    5.2 2.19e-16 8.58e-17 4.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   1.7   0.5   3.5 8.33e-17 2.54e-17 1.72e-16   0.8   0.0   2.2 3.11e-17 8.16e-19 8.74e-17   0.4   0.0   1.9 6.38e-17 0.00e+00 3.14e-16
130 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.75e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
130 14419    0.6    0.0    2.0 1.16e-16 0.00e+00 4.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.53e-16   0.9   0.1   2.3 1.17e-16 1.81e-17 3.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
130  2040    3.7    1.9    6.0 7.40e-16 3.88e-16 1.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-16   0.9   0.1   2.3 8.86e-17 1.04e-17 2.35e-16   1.0   0.2   2.4 1.16e-16 2.19e-17 2.91e-16   1.9   0.7   3.7 9.85e-16 3.60e-16 1.94e-15
131 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.46e-16   0.5   0.0   2.0 3.90e-16 0.00e+00 1.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.49e-16
131 12095    0.5    0.0    2.7 5.70e-17 0.00e+00 3.11e-16   0.6   0.0   2.0 2.36e-16 0.00e+00 8.04e-16   0.5   0.0   2.4 3.51e-17 0.00e+00 1.64e-16   0.5   0.0   2.0 3.32e-17 0.00e+00 1.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.95e-16
131 13817    0.0    0.0    2.9 0.00e+00 0.00e+00 1.61e-16   1.2   0.1   2.8 2.63e-16 1.59e-17 6.27e-16   0.0   0.0   2.4 0.00e+00 0.00e+00 8.47e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.29e-17   1.2   0.0   3.1 1.44e-16 0.00e+00 3.60e-16
131 13819    0.0    0.0    2.3 0.00e+00 0.00e+00 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 1.26e-16   1.3   0.2   3.0 8.99e-17 1.26e-17 2.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.13e-16
131 13820    8.5    4.7   12.8 4.34e-16 2.41e-16 6.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.37e-16   2.9   0.6   5.6 9.33e-17 2.02e-17 1.82e-16   2.4   0.7   4.6 6.39e-17 1.80e-17 1.25e-16   3.4   1.4   6.0 3.75e-16 1.58e-16 6.55e-16
131 13821   10.1    6.1   14.7 6.05e-16 3.64e-16 8.78e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 4.12e-16   4.1   1.6   7.2 1.54e-16 5.89e-17 2.71e-16   2.6   0.7   5.1 8.24e-17 2.21e-17 1.59e-16   3.6   1.6   6.1 4.53e-16 2.00e-16 7.78e-16
131 13822    4.4    1.5    7.9 2.66e-16 8.96e-17 4.75e-16   2.3   0.8   4.3 5.50e-16 1.87e-16 1.06e-15   2.6   0.5   5.2 9.98e-17 2.10e-17 1.97e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 5.12e-17   2.5   0.8   4.8 3.22e-16 1.01e-16 6.16e-16
131 14383    5.9    2.8    9.5 4.66e-16 2.22e-16 7.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.74e-16   0.8   0.0   3.1 3.87e-17 0.00e+00 1.57e-16   1.1   0.0   2.7 4.68e-17 5.98e-19 1.14e-16   4.0   2.0   6.6 6.67e-16 3.32e-16 1.10e-15
131 14384    5.6    3.0    8.7 7.59e-16 4.05e-16 1.19e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.42e-16   5.7   3.3   8.7 5.00e-16 2.89e-16 7.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.15e-17   0.6   0.0   2.0 1.71e-16 0.00e+00 5.79e-16
131 14419    3.3    1.1    6.0 6.77e-16 2.35e-16 1.23e-15   0.8   0.0   2.2 6.76e-16 3.41e-17 1.84e-15   2.7   0.9   5.0 3.49e-16 1.20e-16 6.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   1.8   0.6   3.6 7.76e-16 2.63e-16 1.55e-15
131  2040    2.5    0.6    4.9 5.13e-16 1.23e-16 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.78e-16   2.1   0.4   4.3 2.22e-16 4.54e-17 4.54e-16   0.6   0.0   2.0 7.38e-17 0.00e+00 2.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.18e-16
132 11268    2.6    1.1    4.7 5.53e-16 2.38e-16 9.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.44e-16   1.9   0.7   3.7 2.33e-16 8.54e-17 4.59e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.36e-16   0.8   0.0   2.1 3.60e-16 9.47e-18 1.01e-15
132 12095    3.3    1.5    5.7 3.72e-16 1.75e-16 6.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.53e-16   1.9   0.7   3.7 1.28e-16 4.87e-17 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.03e-17   1.5   0.3   3.2 3.74e-16 8.27e-17 8.16e-16
132 13817    1.7    0.3    3.7 9.24e-17 1.68e-17 1.97e-16   1.6   0.5   3.4 3.60e-16 1.01e-16 7.56e-16   0.9   0.1   2.3 3.07e-17 4.75e-18 7.91e-17   1.6   0.5   3.4 4.56e-17 1.28e-17 9.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.30e-16
132 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.15e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.59e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16
132 13820   10.6    7.4   14.3 5.29e-16 3.69e-16 7.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.37e-16   2.6   1.1   4.7 8.22e-17 3.49e-17 1.49e-16   4.8   2.8   7.4 1.27e-16 7.44e-17 1.95e-16   3.2   1.4   5.5 3.37e-16 1.50e-16 5.88e-16
132 13821    4.9    2.7    7.7 2.85e-16 1.57e-16 4.48e-16   0.5   0.0   2.0 1.29e-16 0.00e+00 4.83e-16   1.7   0.6   3.5 6.38e-17 2.05e-17 1.30e-16   1.8   0.6   3.6 5.57e-17 1.96e-17 1.11e-16   1.3   0.2   3.1 1.67e-16 2.66e-17 3.81e-16
132 13822    3.6    1.6    6.2 2.10e-16 9.38e-17 3.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.77e-16   1.8   0.6   3.6 6.74e-17 2.37e-17 1.34e-16   1.8   0.6   3.6 5.44e-17 1.84e-17 1.10e-16   0.0   0.0   1.8 1.41e-18 0.00e+00 2.23e-16
132 14383    4.0    2.0    6.6 3.14e-16 1.58e-16 5.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-16   1.6   0.5   3.4 8.19e-17 2.29e-17 1.72e-16   0.9   0.1   2.3 3.70e-17 5.73e-18 9.54e-17   1.5   0.3   3.2 2.45e-16 5.63e-17 5.35e-16
132 14384    1.7    0.5    3.5 2.24e-16 6.84e-17 4.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.83e-17   0.0   0.0   1.2 0.00e+00 0.00e+00 8.19e-17   1.8   0.6   3.6 4.97e-16 1.68e-16 1.01e-15
132 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
132  2040    0.8    0.1    2.2 1.65e-16 1.23e-17 4.52e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   1.0   0.2   2.4 1.17e-16 2.33e-17 2.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.00e-16
133 11268    0.0    0.0    2.1 0.00e+00 0.00e+00 4.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.79e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.31e-16   0.5   0.0   2.0 6.54e-17 0.00e+00 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-16
133 12095    3.0    0.9    5.7 3.63e-16 1.10e-16 6.83e-16   1.6   0.5   3.4 6.73e-16 1.94e-16 1.41e-15   2.2   0.6   4.5 1.60e-16 4.05e-17 3.21e-16   1.4   0.3   3.1 9.13e-17 1.68e-17 2.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-16
133 13817    5.1    2.0    8.7 2.88e-16 1.11e-16 4.95e-16   0.1   0.0   1.8 2.71e-17 0.00e+00 4.16e-16   3.4   1.1   6.2 1.21e-16 3.95e-17 2.24e-16   3.1   1.2   5.6 9.23e-17 3.43e-17 1.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16
133 13819    2.3    0.4    4.6 3.02e-16 5.73e-17 6.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.17e-16   0.2   0.0   2.3 2.01e-17 0.00e+00 1.91e-16   1.4   0.3   3.2 1.01e-16 2.10e-17 2.24e-16   0.6   0.0   2.0 1.65e-16 0.00e+00 5.71e-16
133 13820    7.8    4.1   12.2 4.14e-16 2.18e-16 6.43e-16   0.4   0.0   1.9 7.51e-17 0.00e+00 4.09e-16   3.0   0.6   5.9 1.00e-16 2.12e-17 1.97e-16   3.7   1.8   6.3 1.04e-16 4.94e-17 1.76e-16   1.1   0.0   3.0 1.23e-16 0.00e+00 3.37e-16
133 13821    1.8    0.0    4.5 1.10e-16 0.00e+00 2.77e-16   1.3   0.2   3.0 3.26e-16 4.64e-17 7.53e-16   0.0   0.0   2.4 0.00e+00 0.00e+00 9.39e-17   1.2   0.0   3.1 3.86e-17 0.00e+00 9.90e-17   0.8   0.0   2.6 1.10e-16 0.00e+00 3.33e-16
133 13822    0.5    0.0    3.6 3.40e-17 0.00e+00 2.24e-16   0.1   0.0   1.8 1.80e-17 0.00e+00 4.52e-16   1.1   0.0   3.5 4.34e-17 0.00e+00 1.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-17   0.8   0.0   2.5 1.04e-16 0.00e+00 3.32e-16
133 14383    1.5    0.0    3.9 1.24e-16 0.00e+00 3.21e-16   0.4   0.0   1.9 1.50e-16 0.00e+00 6.55e-16   0.6   0.0   2.8 3.37e-17 0.00e+00 1.44e-16   0.9   0.0   2.6 3.82e-17 0.00e+00 1.10e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 3.04e-16
133 14384    6.7    4.0   10.1 9.45e-16 5.59e-16 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.59e-16   1.9   0.5   3.9 1.70e-16 4.08e-17 3.51e-16   3.5   1.7   5.9 2.57e-16 1.28e-16 4.31e-16   1.4   0.3   3.1 4.14e-16 7.58e-17 9.27e-16
133 14419    0.0    0.0    1.6 0.00e+00 0.00e+00 3.33e-16   0.8   0.0   2.2 6.70e-16 2.63e-17 1.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.54e-16   0.6   0.0   2.0 6.47e-17 0.00e+00 2.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.07e-16
133  2040    2.1    0.3    4.4 4.88e-16 6.87e-17 1.02e-15   0.6   0.0   2.0 2.19e-16 0.00e+00 7.49e-16   2.3   0.6   4.5 2.71e-16 7.21e-17 5.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.60e-16   0.5   0.0   2.0 3.08e-16 0.00e+00 1.21e-15
134 11268    0.3    0.0    1.9 6.78e-17 0.00e+00 4.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.7   0.0   2.1 3.13e-16 0.00e+00 9.76e-16
134 12095    0.1    0.0    2.2 1.21e-17 0.00e+00 2.51e-16   0.6   0.0   2.0 2.39e-16 0.00e+00 7.92e-16   0.1   0.0   1.8 8.54e-18 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.06e-17   0.3   0.0   1.9 6.91e-17 0.00e+00 4.76e-16
134 13817    1.7    0.0    3.8 8.82e-17 0.00e+00 2.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.46e-16   2.4   0.7   4.7 8.21e-17 2.46e-17 1.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-17   0.0   0.0   1.8 0.00e+00 0.00e+00 1.98e-16
134 13819    1.8    0.4    3.8 2.25e-16 4.63e-17 4.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.13e-17   1.8   0.6   3.6 1.20e-16 4.23e-17 2.40e-16   0.7   0.0   2.1 1.77e-16 0.00e+00 5.51e-16
134 13820    4.5    2.0    7.7 2.25e-16 9.83e-17 3.82e-16   2.5   1.0   4.6 5.01e-16 2.01e-16 9.28e-16   2.9   1.0   5.4 9.25e-17 3.15e-17 1.72e-16   2.6   1.1   4.7 6.85e-17 2.96e-17 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16
134 13821    6.4    3.6    9.7 3.72e-16 2.11e-16 5.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.70e-16   4.6   2.4   7.4 1.70e-16 8.84e-17 2.73e-16   0.7   0.0   2.1 2.17e-17 0.00e+00 6.41e-17   1.1   0.0   2.8 1.40e-16 3.54e-18 3.42e-16
134 13822    1.1    0.0    3.3 6.42e-17 0.00e+00 1.90e-16   0.3   0.0   1.9 7.40e-17 0.00e+00 4.48e-16   0.8   0.0   2.5 2.87e-17 0.00e+00 9.33e-17   1.1   0.0   2.7 3.43e-17 8.79e-19 8.44e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16
134 14383    0.3    0.0    2.3 2.35e-17 0.00e+00 1.76e-16   0.3   0.0   1.9 1.03e-16 0.00e+00 6.06e-16   0.1   0.0   1.8 6.36e-18 0.00e+00 9.01e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   0.5   0.0   2.0 8.37e-17 0.00e+00 3.22e-16
134 14384    2.0    0.5    4.0 2.63e-16 7.19e-17 5.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.71e-17   1.9   0.7   3.7 1.29e-16 4.74e-17 2.55e-16   0.8   0.0   2.1 2.12e-16 2.81e-18 5.96e-16
134 14419    1.2    0.1    2.8 2.35e-16 1.43e-17 5.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.43e-16   0.5   0.0   2.0 5.99e-17 0.00e+00 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.9   0.1   2.3 3.79e-16 5.89e-17 9.81e-16
134  2040    0.0    0.0    1.8 9.24e-18 0.00e+00 3.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.9   0.1   2.3 1.10e-16 1.59e-17 2.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.02e-16
135 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.42e-16
135 12095    0.0    0.0    1.7 0.00e+00 0.00e+00 2.01e-16   0.8   0.1   2.2 3.22e-16 2.02e-17 8.86e-16   0.9   0.1   2.3 5.91e-17 6.27e-18 1.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.23e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.91e-16
135 13817    3.2    1.4    5.5 1.74e-16 7.86e-17 3.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.52e-16   1.8   0.6   3.6 6.22e-17 2.16e-17 1.24e-16   0.8   0.1   2.2 2.29e-17 1.44e-18 6.29e-17   0.6   0.0   2.0 6.86e-17 0.00e+00 2.33e-16
135 13819    2.3    0.9    4.4 3.02e-16 1.12e-16 5.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.99e-16   0.7   0.0   2.1 6.15e-17 8.27e-19 1.74e-16   0.9   0.2   2.4 6.47e-17 1.23e-17 1.63e-16   0.6   0.0   2.0 1.75e-16 0.00e+00 5.54e-16
135 13820    2.5    0.8    4.8 1.30e-16 4.22e-17 2.47e-16   0.6   0.0   2.0 1.24e-16 0.00e+00 4.20e-16   0.6   0.0   2.0 1.94e-17 0.00e+00 6.57e-17   0.7   0.0   2.1 2.02e-17 2.71e-19 5.73e-17   1.2   0.1   2.9 1.28e-16 9.17e-18 3.06e-16
135 13821    6.9    4.3   10.0 4.10e-16 2.57e-16 5.98e-16   0.5   0.0   2.0 1.21e-16 0.00e+00 4.79e-16   2.7   1.2   4.8 1.04e-16 4.75e-17 1.84e-16   0.8   0.1   2.3 2.67e-17 2.84e-18 7.11e-17   3.3   1.5   5.7 4.12e-16 1.93e-16 7.08e-16
135 13822    1.3    0.0    3.1 7.72e-17 0.00e+00 1.87e-16   0.5   0.0   2.0 1.21e-16 0.00e+00 4.80e-16   1.5   0.3   3.3 5.69e-17 1.30e-17 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.59e-17   0.0   0.0   1.8 0.00e+00 0.00e+00 2.22e-16
135 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 8.84e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.64e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.85e-16
135 14384    5.9    3.7    8.7 7.84e-16 4.92e-16 1.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.30e-16   3.0   1.5   5.1 2.56e-16 1.29e-16 4.35e-16   1.0   0.2   2.4 6.64e-17 1.26e-17 1.67e-16   2.0   0.8   3.7 5.44e-16 2.13e-16 1.05e-15
135 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16
135  2040    0.6    0.0    2.0 1.26e-16 0.00e+00 4.19e-16   1.0   0.2   2.4 3.18e-16 6.01e-17 7.99e-16   0.9   0.1   2.3 9.58e-17 1.49e-17 2.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.15e-16
136 11268    0.0    0.0    1.7 0.00e+00 0.00e+00 3.57e-16   0.7   0.0   2.1 5.09e-16 0.00e+00 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.5   0.0   2.0 5.93e-17 0.00e+00 2.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.38e-16
136 12095    0.0    0.0    1.8 0.00e+00 0.00e+00 2.08e-16   0.5   0.0   2.0 1.77e-16 0.00e+00 7.68e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.10e-16   0.6   0.0   2.0 3.95e-17 0.00e+00 1.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16
136 13817   10.6    6.8   15.0 5.69e-16 3.67e-16 8.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   4.9   2.3   8.1 1.68e-16 8.02e-17 2.76e-16   2.9   1.1   5.2 8.20e-17 3.26e-17 1.48e-16   2.8   1.1   5.2 3.23e-16 1.24e-16 5.88e-16
136 13819    3.2    1.1    5.9 4.11e-16 1.39e-16 7.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.88e-16   3.6   1.6   6.2 2.90e-16 1.30e-16 4.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.63e-17   0.3   0.0   1.9 8.73e-17 0.00e+00 5.10e-16
136 13820    1.6    0.0    4.6 8.20e-17 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.33e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 8.46e-17   2.5   0.8   4.8 6.68e-17 2.14e-17 1.27e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.75e-16
136 13821    1.3    0.0    3.8 7.80e-17 0.00e+00 2.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 7.55e-17   0.7   0.0   2.5 2.19e-17 0.00e+00 7.64e-17   1.1   0.0   2.7 1.33e-16 0.00e+00 3.32e-16
136 13822    3.2    0.7    6.2 1.91e-16 4.16e-17 3.69e-16   0.4   0.0   1.9 9.25e-17 0.00e+00 4.59e-16   3.5   1.3   6.2 1.31e-16 4.94e-17 2.34e-16   0.5   0.0   2.4 1.45e-17 0.00e+00 7.34e-17   0.0   0.0   1.6 0.00e+00 0.00e+00 2.05e-16
136 14383    6.9    4.0   10.4 5.37e-16 3.09e-16 8.09e-16   0.4   0.0   1.9 1.24e-16 0.00e+00 6.14e-16   2.4   0.7   4.7 1.19e-16 3.42e-17 2.31e-16   0.1   0.0   1.8 3.21e-18 0.00e+00 7.36e-17   4.4   2.4   7.0 7.26e-16 3.99e-16 1.15e-15
136 14384    2.2    0.4    4.6 2.97e-16 5.14e-17 6.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.45e-16   0.3   0.0   1.9 2.27e-17 0.00e+00 1.33e-16   2.3   0.8   4.3 6.33e-16 2.20e-16 1.22e-15
136 14419    2.6    0.9    5.0 5.30e-16 1.82e-16 9.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.43e-16   2.2   0.7   4.3 2.83e-16 9.19e-17 5.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.8   0.0   2.1 3.17e-16 0.00e+00 8.90e-16
136  2040    3.3    1.3    5.8 6.60e-16 2.60e-16 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   4.0   2.0   6.6 4.16e-16 2.08e-16 6.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.01e-16
137 11268    6.6    4.2    9.6 1.46e-15 9.35e-16 2.12e-15   0.9   0.1   2.3 6.97e-16 1.08e-16 1.80e-15   4.0   2.2   6.3 5.19e-16 2.89e-16 8.27e-16   0.8   0.1   2.2 9.80e-17 7.26e-18 2.67e-16   1.9   0.7   3.7 9.21e-16 3.44e-16 1.82e-15
137 12095    8.3    5.6   11.6 9.82e-16 6.58e-16 1.38e-15   1.6   0.5   3.4 6.69e-16 1.93e-16 1.41e-15   7.9   5.3  11.0 5.54e-16 3.73e-16 7.76e-16   1.0   0.2   2.5 6.46e-17 1.49e-17 1.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.02e-16
137 13817    0.8    0.0    2.5 4.68e-17 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.64e-16   0.8   0.1   2.2 2.94e-17 2.18e-18 7.99e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.41e-17   0.2   0.0   1.8 2.42e-17 0.00e+00 2.21e-16
137 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.60e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.93e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-16
137 13820    0.0    0.0    1.7 0.00e+00 0.00e+00 8.94e-17   0.6   0.0   2.0 1.24e-16 0.00e+00 4.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.14e-17   0.3   0.0   1.9 3.82e-17 0.00e+00 2.11e-16
137 13821    0.0    0.0    1.1 0.00e+00 0.00e+00 6.95e-17   0.6   0.0   2.0 1.58e-16 0.00e+00 5.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.42e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16
137 13822    0.8    0.0    2.5 5.16e-17 0.00e+00 1.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16   0.7   0.0   2.1 2.86e-17 0.00e+00 8.33e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-17   0.3   0.0   1.9 3.90e-17 0.00e+00 2.48e-16
137 14383    2.4    1.0    4.5 1.90e-16 7.44e-17 3.53e-16   1.7   0.6   3.5 5.57e-16 1.79e-16 1.14e-15   0.9   0.1   2.3 4.29e-17 5.01e-18 1.14e-16   0.9   0.1   2.3 3.51e-17 4.09e-18 9.29e-17   0.7   0.0   2.1 1.18e-16 0.00e+00 3.42e-16
137 14384    0.7    0.0    2.1 9.60e-17 0.00e+00 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16   1.0   0.2   2.4 8.17e-17 1.63e-17 2.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.97e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-16
137 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.81e-16
137  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.02e-16
138 11268    4.5    2.6    7.1 9.61e-16 5.40e-16 1.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.30e-16   1.9   0.7   3.7 2.40e-16 9.11e-17 4.68e-16   0.9   0.2   2.4 1.10e-16 2.08e-17 2.76e-16   1.7   0.5   3.5 8.00e-16 2.47e-16 1.64e-15
138 12095    1.3    0.2    3.0 1.47e-16 1.94e-17 3.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.46e-16   0.8   0.1   2.3 5.75e-17 6.12e-18 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.06e-17   0.6   0.0   2.1 1.64e-16 0.00e+00 5.20e-16
138 13817    6.0    3.4    9.2 3.19e-16 1.82e-16 4.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.47e-16   2.4   1.0   4.5 8.29e-17 3.24e-17 1.54e-16   3.7   1.9   6.1 1.04e-16 5.45e-17 1.70e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.97e-16
138 13819    2.5    1.1    4.6 3.21e-16 1.34e-16 5.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.85e-16   0.7   0.0   2.1 6.01e-17 8.08e-19 1.70e-16   0.9   0.2   2.4 6.30e-17 1.20e-17 1.59e-16   0.8   0.1   2.3 2.27e-16 2.41e-17 6.03e-16
138 13820    5.1    2.7    8.1 2.57e-16 1.37e-16 4.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.32e-16   4.2   2.3   6.8 1.35e-16 7.21e-17 2.18e-16   0.6   0.0   2.0 1.57e-17 0.00e+00 5.33e-17   0.4   0.0   1.9 4.20e-17 0.00e+00 2.04e-16
138 13821    9.3    6.2   12.9 5.41e-16 3.62e-16 7.52e-16   0.4   0.0   1.9 1.06e-16 0.00e+00 4.63e-16   2.4   0.9   4.5 8.89e-17 3.42e-17 1.67e-16   5.8   3.6   8.6 1.78e-16 1.10e-16 2.63e-16   1.1   0.0   2.7 1.35e-16 1.76e-18 3.35e-16
138 13822    6.7    4.1    9.9 3.91e-16 2.40e-16 5.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   1.6   0.5   3.4 6.13e-17 1.79e-17 1.28e-16   1.6   0.4   3.4 4.91e-17 1.35e-17 1.04e-16   3.4   1.7   5.8 4.27e-16 2.09e-16 7.18e-16
138 14383    9.6    6.5   13.2 7.40e-16 5.04e-16 1.02e-15   0.7   0.0   2.1 2.40e-16 0.00e+00 6.78e-16   3.5   1.7   5.9 1.74e-16 8.67e-17 2.91e-16   1.9   0.7   3.7 7.70e-17 2.93e-17 1.51e-16   4.2   2.2   6.8 6.77e-16 3.56e-16 1.10e-15
138 14384    4.2    2.2    6.8 5.61e-16 2.97e-16 9.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.28e-16   1.8   0.6   3.6 1.53e-16 5.32e-17 3.07e-16   1.9   0.7   3.7 1.32e-16 5.02e-17 2.58e-16   0.5   0.0   2.0 1.51e-16 0.00e+00 5.52e-16
138 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 4.86e-16
138  2040    2.6    1.1    4.7 5.38e-16 2.33e-16 9.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   1.7   0.6   3.5 1.82e-16 6.07e-17 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   1.0   0.2   2.5 5.31e-16 1.22e-16 1.30e-15
139 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.44e-16
139 12095    1.1    0.0    2.8 1.31e-16 3.31e-18 3.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.56e-16   0.8   0.1   2.3 5.86e-17 6.26e-18 1.56e-16   0.8   0.1   2.3 5.38e-17 5.74e-18 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16
139 13817    3.7    1.7    6.3 2.00e-16 9.33e-17 3.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.51e-16   0.8   0.0   2.2 2.72e-17 1.38e-18 7.47e-17   0.8   0.1   2.3 2.40e-17 2.56e-18 6.41e-17   2.1   0.6   4.1 2.37e-16 7.17e-17 4.72e-16
139 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.26e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.64e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-16
139 13820    1.3    0.2    3.0 6.47e-17 7.92e-18 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16   0.8   0.1   2.3 2.72e-17 2.91e-18 7.27e-17   0.8   0.1   2.3 2.25e-17 2.40e-18 6.00e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16
139 13821    7.9    5.1   11.2 4.63e-16 3.01e-16 6.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.75e-16   3.7   2.0   6.1 1.41e-16 7.44e-17 2.29e-16   1.8   0.6   3.6 5.56e-17 1.93e-17 1.12e-16   2.3   0.9   4.4 2.90e-16 1.06e-16 5.50e-16
139 13822    1.0    0.0    2.7 6.08e-17 0.00e+00 1.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.29e-17   0.9   0.1   2.3 2.80e-17 4.06e-18 7.25e-17   0.3   0.0   1.9 4.20e-17 0.00e+00 2.38e-16
139 14383    1.9    0.5    3.9 1.47e-16 3.52e-17 3.02e-16   0.6   0.0   2.1 2.09e-16 0.00e+00 6.63e-16   1.7   0.6   3.5 8.70e-17 2.89e-17 1.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   0.3   0.0   1.9 5.67e-17 0.00e+00 3.10e-16
139 14384    1.7    0.5    3.5 2.26e-16 6.98e-17 4.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.73e-17   1.0   0.2   2.5 6.97e-17 1.60e-17 1.71e-16   0.7   0.0   2.1 2.09e-16 2.81e-18 5.92e-16
139 14419    0.7    0.0    2.1 1.40e-16 0.00e+00 4.17e-16   0.8   0.1   2.3 7.08e-16 7.53e-17 1.88e-15   0.9   0.2   2.4 1.22e-16 2.32e-17 3.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16
139  2040    3.9    2.2    6.3 8.10e-16 4.52e-16 1.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   2.0   0.8   3.8 2.11e-16 8.65e-17 4.01e-16   1.0   0.2   2.4 1.24e-16 2.72e-17 3.02e-16   0.9   0.2   2.4 5.07e-16 9.63e-17 1.28e-15
140 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.75e-16
140 12095    0.5    0.0    2.0 6.38e-17 0.00e+00 2.39e-16   0.9   0.1   2.3 3.61e-16 4.21e-17 9.57e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 8.37e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.48e-17   0.6   0.0   2.0 1.69e-16 0.00e+00 5.52e-16
140 13817    3.0    1.3    5.4 1.70e-16 7.24e-17 3.03e-16   0.5   0.0   2.0 1.23e-16 0.00e+00 4.58e-16   1.9   0.7   3.7 6.65e-17 2.48e-17 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.37e-17   1.3   0.2   3.0 1.56e-16 2.22e-17 3.60e-16
140 13819    3.6    1.8    5.9 4.71e-16 2.40e-16 7.81e-16   1.7   0.6   3.5 9.29e-16 2.99e-16 1.90e-15   1.0   0.2   2.5 8.36e-17 1.92e-17 2.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.88e-17   2.6   1.1   4.7 7.35e-16 3.21e-16 1.33e-15
140 13820    7.5    4.8   10.8 3.93e-16 2.49e-16 5.68e-16   1.6   0.4   3.4 3.42e-16 9.21e-17 7.28e-16   0.6   0.0   2.0 1.93e-17 0.00e+00 6.72e-17   0.7   0.0   2.1 1.99e-17 0.00e+00 5.80e-17   6.2   3.8   9.2 6.92e-16 4.26e-16 1.03e-15
140 13821    0.9    0.0    2.6 5.49e-17 0.00e+00 1.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.50e-17   0.6   0.0   2.0 2.05e-17 0.00e+00 6.69e-17   0.5   0.0   2.0 6.47e-17 0.00e+00 2.61e-16
140 13822    3.7    1.7    6.3 2.24e-16 1.03e-16 3.83e-16   0.4   0.0   1.9 8.86e-17 0.00e+00 4.81e-16   0.5   0.0   2.0 2.09e-17 0.00e+00 7.75e-17   0.7   0.0   2.1 2.18e-17 0.00e+00 6.69e-17   2.4   1.0   4.5 3.18e-16 1.25e-16 5.91e-16
140 14383    2.2    0.7    4.3 1.70e-16 5.65e-17 3.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.64e-17   1.8   0.6   3.6 7.33e-17 2.58e-17 1.46e-16   0.6   0.0   2.0 9.40e-17 0.00e+00 3.28e-16
140 14384    0.5    0.0    2.0 7.01e-17 0.00e+00 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.67e-17   0.9   0.1   2.3 5.96e-17 6.96e-18 1.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-16
140 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16
140  2040    0.6    0.0    2.0 1.27e-16 0.00e+00 4.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   1.0   0.2   2.5 1.22e-16 2.82e-17 3.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.03e-16
141 11268    0.6    0.0    2.0 1.22e-16 0.00e+00 4.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.55e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.7   0.0   2.1 3.40e-16 0.00e+00 9.92e-16
141 12095    2.4    1.0    4.5 2.77e-16 1.09e-16 5.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.74e-17   0.9   0.1   2.3 5.62e-17 8.70e-18 1.45e-16   1.6   0.5   3.4 4.13e-16 1.16e-16 8.67e-16
141 13817    3.9    1.9    6.5 2.20e-16 1.09e-16 3.66e-16   0.5   0.0   2.0 1.24e-16 0.00e+00 4.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.09e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.37e-17   4.3   2.3   6.9 5.08e-16 2.74e-16 8.15e-16
141 13819    0.6    0.0    2.0 7.31e-17 0.00e+00 2.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.08e-16   1.0   0.2   2.5 8.08e-17 1.86e-17 1.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-16
141 13820    1.7    0.3    3.6 8.45e-17 1.40e-17 1.82e-16   0.7   0.0   2.1 1.42e-16 0.00e+00 4.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-17   1.7   0.6   3.5 4.53e-17 1.46e-17 9.27e-17   0.2   0.0   1.8 2.14e-17 0.00e+00 1.95e-16
141 13821    3.2    1.4    5.5 1.84e-16 8.22e-17 3.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.26e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-17   3.6   1.9   6.0 4.47e-16 2.32e-16 7.39e-16
141 13822    3.1    1.3    5.4 1.91e-16 8.17e-17 3.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.00e-16   0.9   0.1   2.3 3.61e-17 5.60e-18 9.32e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-17   2.5   1.0   4.6 3.28e-16 1.31e-16 6.05e-16
141 14383    3.2    1.4    5.5 2.46e-16 1.11e-16 4.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.62e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.58e-17   3.5   1.8   5.9 5.74e-16 2.90e-16 9.59e-16
141 14384    0.5    0.0    2.0 7.72e-17 0.00e+00 2.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.06e-16   0.9   0.1   2.3 8.52e-17 1.32e-17 2.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.72e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-16
141 14419    0.9    0.1    2.3 1.73e-16 2.03e-17 4.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.25e-16   1.0   0.2   2.4 4.06e-16 7.68e-17 1.02e-15
141  2040    2.0    0.8    3.8 3.96e-16 1.58e-16 7.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.45e-16   2.0   0.8   3.8 1.06e-15 4.35e-16 2.02e-15
142 11268    1.3    0.2    3.1 2.85e-16 4.54e-17 6.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.39e-16   0.9   0.1   2.3 1.15e-16 1.78e-17 2.97e-16   1.0   0.2   2.5 1.16e-16 2.67e-17 2.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.37e-16
142 12095    0.5    0.0    2.0 5.51e-17 0.00e+00 2.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.51e-16   1.0   0.2   2.4 6.50e-17 1.30e-17 1.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.09e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.88e-16
142 13817    0.7    0.0    2.5 3.88e-17 0.00e+00 1.33e-16   0.4   0.0   1.9 9.51e-17 0.00e+00 4.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.91e-17   0.7   0.0   2.1 2.02e-17 0.00e+00 5.91e-17   0.3   0.0   1.9 3.81e-17 0.00e+00 2.13e-16
142 13819    0.8    0.0    2.1 9.65e-17 2.54e-18 2.71e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 6.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.23e-17   0.9   0.1   2.3 6.02e-17 9.33e-18 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-16
142 13820    2.6    0.9    4.9 1.29e-16 4.34e-17 2.44e-16   0.5   0.0   2.0 9.88e-17 0.00e+00 4.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-17   0.8   0.0   2.1 2.01e-17 5.29e-19 5.64e-17   2.3   0.8   4.4 2.40e-16 8.59e-17 4.59e-16
142 13821    6.2    3.8    9.2 3.64e-16 2.24e-16 5.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   4.9   2.9   7.5 1.83e-16 1.10e-16 2.80e-16   0.9   0.1   2.3 2.63e-17 3.07e-18 6.98e-17   0.5   0.0   2.0 5.85e-17 0.00e+00 2.40e-16
142 13822    3.0    1.2    5.3 1.74e-16 7.23e-17 3.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.75e-16   0.9   0.1   2.3 3.41e-17 5.28e-18 8.80e-17   1.6   0.5   3.4 5.04e-17 1.41e-17 1.06e-16   0.4   0.0   1.9 5.37e-17 0.00e+00 2.41e-16
142 14383    4.3    2.3    6.9 3.32e-16 1.79e-16 5.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.9   0.1   2.3 4.47e-17 6.92e-18 1.15e-16   1.8   0.6   3.6 7.35e-17 2.59e-17 1.47e-16   1.6   0.4   3.4 2.58e-16 6.74e-17 5.49e-16
142 14384    1.6    0.5    3.4 2.15e-16 6.01e-17 4.51e-16   0.9   0.1   2.3 4.78e-16 5.58e-17 1.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.63e-17   2.0   0.8   3.8 1.36e-16 5.41e-17 2.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-16
142 14419    1.8    0.6    3.6 3.52e-16 1.19e-16 7.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   1.0   0.2   2.4 9.98e-17 1.99e-17 2.52e-16   0.9   0.1   2.3 3.83e-16 5.93e-17 9.87e-16
142  2040    0.7    0.0    2.1 1.47e-16 0.00e+00 4.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   1.0   0.2   2.4 1.00e-16 2.00e-17 2.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.12e-16
143 11268    0.4    0.0    1.9 9.46e-17 0.00e+00 4.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.9   0.1   2.3 1.02e-16 1.19e-17 2.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-16
143 12095    1.0    0.0    2.6 1.18e-16 0.00e+00 3.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.82e-17   0.8   0.0   2.1 4.86e-17 1.28e-18 1.36e-16   0.4   0.0   1.9 1.17e-16 0.00e+00 5.21e-16
143 13817    0.8    0.0    2.5 4.40e-17 0.00e+00 1.38e-16   0.5   0.0   2.0 1.21e-16 0.00e+00 4.45e-16   0.8   0.1   2.2 2.80e-17 2.07e-18 7.62e-17   0.8   0.1   2.2 2.34e-17 1.73e-18 6.38e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16
143 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.23e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.72e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
143 13820    0.0    0.0    1.6 0.00e+00 0.00e+00 8.37e-17   0.7   0.0   2.1 1.41e-16 0.00e+00 4.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-17   0.7   0.0   2.1 1.93e-17 0.00e+00 5.61e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16
143 13821    1.9    0.5    3.9 1.12e-16 2.72e-17 2.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.28e-17   0.8   0.1   2.2 2.55e-17 1.89e-18 6.96e-17   1.3   0.2   3.0 1.69e-16 2.23e-17 3.90e-16
143 13822    5.9    3.5    8.9 3.54e-16 2.10e-16 5.34e-16   1.2   0.1   2.9 2.99e-16 2.80e-17 7.11e-16   1.5   0.3   3.3 5.63e-17 1.29e-17 1.23e-16   0.9   0.1   2.3 2.72e-17 3.48e-18 7.21e-17   3.5   1.8   5.9 4.60e-16 2.32e-16 7.67e-16
143 14383    0.8    0.0    2.5 6.53e-17 0.00e+00 2.00e-16   0.5   0.0   2.0 1.78e-16 0.00e+00 6.68e-16   0.9   0.1   2.3 4.58e-17 7.09e-18 1.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.68e-17   0.2   0.0   1.8 2.63e-17 0.00e+00 3.08e-16
143 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.89e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.04e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.30e-16
143 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.97e-16
143  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.97e-16
144 11268    1.6    0.5    3.4 3.45e-16 9.94e-17 7.26e-16   0.9   0.1   2.3 6.30e-16 7.35e-17 1.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   2.0   0.8   3.8 2.31e-16 9.48e-17 4.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.40e-16
144 12095    1.3    0.1    2.9 1.43e-16 1.62e-17 3.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   1.0   0.2   2.4 6.47e-17 1.29e-17 1.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.07e-17   0.5   0.0   2.0 1.36e-16 0.00e+00 5.07e-16
144 13817    0.9    0.0    2.6 5.39e-17 0.00e+00 1.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.57e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.79e-17   1.1   0.0   2.7 1.47e-16 0.00e+00 3.65e-16
144 13819    1.7    0.5    3.5 2.39e-16 7.52e-17 4.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   1.0   0.2   2.4 6.99e-17 1.32e-17 1.76e-16   0.8   0.0   2.1 2.27e-16 5.99e-18 6.38e-16
144 13820    4.9    2.7    7.7 2.65e-16 1.46e-16 4.17e-16   0.6   0.0   2.0 1.25e-16 0.00e+00 4.42e-16   0.8   0.0   2.1 2.61e-17 6.91e-19 7.36e-17   1.9   0.7   3.7 5.42e-17 2.06e-17 1.06e-16   2.2   0.8   4.3 2.58e-16 8.85e-17 4.99e-16
144 13821    4.0    2.0    6.6 2.35e-16 1.17e-16 3.87e-16   1.1   0.0   2.8 2.72e-16 1.02e-17 6.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.25e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-17   4.4   2.4   7.0 5.53e-16 3.06e-16 8.77e-16
144 13822    1.7    0.3    3.7 1.01e-16 1.76e-17 2.18e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 4.22e-16   0.7   0.0   2.1 2.50e-17 0.00e+00 7.77e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.56e-17   1.3   0.2   3.0 1.68e-16 2.53e-17 3.84e-16
144 14383    7.0    4.4   10.1 5.41e-16 3.41e-16 7.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.70e-17   3.0   1.5   5.1 1.20e-16 5.99e-17 2.06e-16   4.3   2.3   6.8 6.92e-16 3.69e-16 1.11e-15
144 14384    2.3    0.9    4.4 3.12e-16 1.16e-16 5.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.78e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.95e-17   2.6   1.1   4.7 7.20e-16 3.05e-16 1.30e-15
144 14419    0.9    0.1    2.3 1.72e-16 2.01e-17 4.56e-16   0.9   0.1   2.3 7.43e-16 8.67e-17 1.97e-15   1.0   0.2   2.5 1.29e-16 2.97e-17 3.16e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16
144  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.04e-16
145 11268    4.6    2.6    7.2 9.88e-16 5.64e-16 1.54e-15   2.0   0.8   3.8 1.49e-15 5.96e-16 2.88e-15   3.0   1.5   5.1 3.78e-16 1.88e-16 6.47e-16   1.0   0.2   2.4 1.11e-16 2.21e-17 2.80e-16   0.7   0.0   2.1 3.42e-16 0.00e+00 9.95e-16
145 12095    8.4    5.6   11.7 9.61e-16 6.47e-16 1.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.68e-16   4.0   2.2   6.3 2.71e-16 1.51e-16 4.32e-16   2.8   1.3   4.9 1.75e-16 8.22e-17 3.06e-16   1.6   0.5   3.4 4.14e-16 1.19e-16 8.72e-16
145 13817   19.7   15.4   24.6 1.14e-15 8.91e-16 1.42e-15   0.3   0.0   1.9 8.48e-17 0.00e+00 4.71e-16   4.8   2.8   7.3 1.77e-16 1.03e-16 2.73e-16   8.8   6.1  12.1 2.68e-16 1.84e-16 3.69e-16   6.2   3.8   9.2 7.51e-16 4.60e-16 1.12e-15
145 13819    7.6    5.0   10.7 9.63e-16 6.37e-16 1.36e-15   0.7   0.0   2.1 3.64e-16 0.00e+00 1.12e-15   3.9   2.1   6.2 3.14e-16 1.71e-16 5.06e-16   1.9   0.7   3.7 1.27e-16 4.82e-17 2.47e-16   1.8   0.6   3.6 4.84e-16 1.70e-16 9.66e-16
145 13820   15.4   11.5   19.8 7.72e-16 5.78e-16 9.96e-16   0.2   0.0   1.9 5.31e-17 0.00e+00 4.01e-16   7.8   5.2  11.0 2.52e-16 1.69e-16 3.53e-16   6.7   4.3   9.7 1.76e-16 1.13e-16 2.55e-16   0.9   0.0   2.6 9.20e-17 0.00e+00 2.71e-16
145 13821   22.6   18.0   27.8 1.33e-15 1.06e-15 1.63e-15   0.3   0.0   1.9 8.55e-17 0.00e+00 4.76e-16   7.6   5.1  10.8 2.87e-16 1.91e-16 4.06e-16  10.9   7.8  14.5 3.34e-16 2.41e-16 4.47e-16   4.2   2.2   6.8 5.13e-16 2.69e-16 8.35e-16
145 13822   13.7   10.1   17.9 8.10e-16 5.97e-16 1.06e-15   0.2   0.0   1.9 6.28e-17 0.00e+00 4.73e-16   5.8   3.6   8.6 2.21e-16 1.38e-16 3.27e-16   5.8   3.6   8.6 1.79e-16 1.11e-16 2.66e-16   2.1   0.6   4.2 2.63e-16 8.04e-17 5.20e-16
145 14383   17.1   13.1   21.6 1.33e-15 1.02e-15 1.69e-15   0.4   0.0   1.9 1.50e-16 0.00e+00 6.64e-16  10.8   7.8  14.4 5.43e-16 3.90e-16 7.24e-16   2.9   1.4   5.0 1.18e-16 5.78e-17 2.04e-16   3.3   1.6   5.7 5.52e-16 2.62e-16 9.40e-16
145 14384    1.0    0.0    2.6 1.30e-16 0.00e+00 3.50e-16   5.8   3.6   8.6 3.37e-15 2.09e-15 5.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.80e-17   1.8   0.6   3.6 1.26e-16 4.44e-17 2.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.22e-16
145 14419    3.5    1.8    5.9 7.11e-16 3.59e-16 1.19e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-15   2.9   1.4   5.0 3.70e-16 1.77e-16 6.42e-16   1.0   0.2   2.4 1.00e-16 2.00e-17 2.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.86e-16
145  2040    4.7    2.7    7.3 9.73e-16 5.64e-16 1.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-16   1.9   0.7   3.7 2.03e-16 7.68e-17 3.94e-16   2.0   0.8   3.8 2.43e-16 9.67e-17 4.68e-16   0.9   0.1   2.3 4.60e-16 5.38e-17 1.22e-15
146 11268    3.5    1.8    5.9 7.48e-16 3.79e-16 1.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.43e-16   1.0   0.2   2.4 1.21e-16 2.29e-17 3.04e-16   2.0   0.8   3.8 2.26e-16 9.01e-17 4.36e-16   0.6   0.0   2.0 2.93e-16 0.00e+00 9.61e-16
146 12095    3.5    1.8    5.9 4.02e-16 2.03e-16 6.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.52e-16   2.9   1.4   5.0 1.95e-16 9.34e-17 3.38e-16   1.0   0.2   2.4 5.91e-17 1.12e-17 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.88e-16
146 13817    4.9    2.7    7.7 2.62e-16 1.44e-16 4.13e-16   1.7   0.5   3.5 3.72e-16 1.14e-16 7.70e-16   2.9   1.4   5.0 9.84e-17 4.71e-17 1.71e-16   1.8   0.6   3.6 5.00e-17 1.69e-17 1.01e-16   0.3   0.0   1.9 2.84e-17 0.00e+00 2.11e-16
146 13819    2.3    0.8    4.4 2.90e-16 1.04e-16 5.53e-16   1.8   0.6   3.6 9.47e-16 3.34e-16 1.89e-15   2.0   0.8   3.8 1.58e-16 6.30e-17 3.05e-16   0.8   0.0   2.1 5.07e-17 1.34e-18 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.04e-16
146 13820    7.9    5.2   11.3 3.96e-16 2.59e-16 5.64e-16   0.7   0.0   2.1 1.48e-16 0.00e+00 4.34e-16   4.9   2.9   7.4 1.56e-16 9.19e-17 2.38e-16   2.8   1.3   4.9 7.40e-17 3.47e-17 1.29e-16   0.3   0.0   1.9 3.06e-17 0.00e+00 1.99e-16
146 13821    3.1    1.3    5.4 1.78e-16 7.64e-17 3.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.9   0.1   2.3 3.21e-17 3.75e-18 8.52e-17   1.0   0.2   2.4 2.93e-17 5.53e-18 7.35e-17   1.2   0.1   2.9 1.53e-16 1.58e-17 3.60e-16
146 13822    0.0    0.0    1.7 0.00e+00 0.00e+00 1.03e-16   3.4   1.7   5.8 8.40e-16 4.12e-16 1.42e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.31e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.55e-17   0.3   0.0   1.9 3.13e-17 0.00e+00 2.33e-16
146 14383    2.1    0.6    4.1 1.59e-16 4.59e-17 3.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.8   0.1   2.2 4.00e-17 2.97e-18 1.09e-16   0.9   0.1   2.3 3.48e-17 4.07e-18 9.24e-17   0.4   0.0   1.9 6.34e-17 0.00e+00 3.15e-16
146 14384    0.5    0.0    2.0 6.98e-17 0.00e+00 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.63e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.91e-17   0.7   0.0   2.1 1.88e-16 0.00e+00 5.79e-16
146 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.54e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
146  2040    2.7    1.2    4.8 5.59e-16 2.54e-16 9.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-16   1.9   0.7   3.7 1.96e-16 7.16e-17 3.85e-16   1.0   0.2   2.4 1.18e-16 2.24e-17 2.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.17e-16
147 11268    1.8    0.6    3.6 4.03e-16 1.42e-16 8.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.42e-16   1.9   0.7   3.7 9.21e-16 3.37e-16 1.81e-15
147 12095    0.8    0.0    2.2 9.13e-17 2.40e-18 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 8.39e-17   0.9   0.1   2.3 5.58e-17 6.51e-18 1.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-16
147 13817    3.7    1.8    6.3 2.00e-16 9.41e-17 3.39e-16   1.7   0.6   3.5 3.86e-16 1.24e-16 7.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-17   3.0   1.5   5.1 8.32e-17 4.15e-17 1.43e-16   1.2   0.1   2.9 1.35e-16 1.12e-17 3.22e-16
147 13819    3.4    1.6    5.8 4.52e-16 2.19e-16 7.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.72e-17   1.9   0.7   3.7 1.33e-16 5.15e-17 2.60e-16   1.6   0.4   3.4 4.43e-16 1.16e-16 9.43e-16
147 13820    4.7    2.5    7.5 2.49e-16 1.34e-16 3.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.52e-16   0.7   0.0   2.1 2.42e-17 0.00e+00 7.07e-17   2.7   1.2   4.8 7.51e-17 3.41e-17 1.33e-16   1.3   0.2   3.1 1.49e-16 2.37e-17 3.40e-16
147 13821    2.1    0.6    4.1 1.25e-16 3.72e-17 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16   0.9   0.1   2.3 3.53e-17 5.47e-18 9.10e-17   0.7   0.0   2.1 2.14e-17 0.00e+00 6.60e-17   0.5   0.0   2.0 6.81e-17 0.00e+00 2.56e-16
147 13822    5.7    3.3    8.7 3.38e-16 1.97e-16 5.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.32e-17   1.9   0.7   3.7 5.76e-17 2.11e-17 1.13e-16   4.0   2.0   6.6 4.96e-16 2.50e-16 8.16e-16
147 14383    3.0    1.3    5.4 2.33e-16 9.83e-17 4.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   0.8   0.1   2.2 4.02e-17 2.99e-18 1.10e-16   1.8   0.6   3.6 7.34e-17 2.59e-17 1.47e-16   0.4   0.0   1.9 6.35e-17 0.00e+00 3.16e-16
147 14384    1.4    0.3    3.2 1.91e-16 3.79e-17 4.22e-16   1.8   0.6   3.6 1.03e-15 3.61e-16 2.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.69e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.93e-17   1.7   0.6   3.5 4.85e-16 1.56e-16 9.95e-16
147 14419    0.2    0.0    1.9 4.89e-17 0.00e+00 3.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.6   0.0   2.0 2.45e-16 0.00e+00 8.56e-16
147  2040    0.8    0.0    2.1 1.56e-16 4.11e-18 4.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   1.0   0.2   2.4 5.14e-16 9.71e-17 1.29e-15
148 11268    1.4    0.3    3.1 2.94e-16 5.44e-17 6.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.38e-16   1.0   0.2   2.4 1.21e-16 2.29e-17 3.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.6   0.0   2.0 2.72e-16 0.00e+00 9.49e-16
148 12095    5.3    3.1    8.1 6.02e-16 3.52e-16 9.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.50e-16   0.8   0.1   2.2 5.52e-17 4.10e-18 1.50e-16   1.9   0.7   3.7 1.18e-16 4.48e-17 2.30e-16   2.6   1.1   4.7 6.52e-16 2.77e-16 1.18e-15
148 13817    2.2    0.7    4.2 1.16e-16 3.65e-17 2.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   0.8   0.1   2.2 2.79e-17 2.07e-18 7.59e-17   0.8   0.0   2.2 2.16e-17 5.68e-19 6.08e-17   0.6   0.0   2.0 7.07e-17 0.00e+00 2.31e-16
148 13819    0.6    0.0    2.0 7.91e-17 0.00e+00 2.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.25e-17   1.0   0.2   2.4 6.35e-17 1.20e-17 1.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-16
148 13820    5.9    3.5    8.9 2.97e-16 1.77e-16 4.47e-16   2.6   1.1   4.7 5.44e-16 2.34e-16 9.80e-16   0.8   0.0   2.1 2.45e-17 6.46e-19 6.88e-17   3.9   2.2   6.3 1.03e-16 5.70e-17 1.65e-16   1.2   0.1   2.9 1.32e-16 1.35e-17 3.09e-16
148 13821    1.3    0.2    3.0 7.55e-17 9.99e-18 1.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.26e-17   2.0   0.8   3.8 6.14e-17 2.52e-17 1.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16
148 13822    4.2    2.2    6.8 2.44e-16 1.28e-16 3.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   0.9   0.1   2.3 3.41e-17 5.29e-18 8.80e-17   1.8   0.6   3.6 5.61e-17 1.97e-17 1.12e-16   1.4   0.3   3.2 1.78e-16 3.70e-17 3.95e-16
148 14383    1.1    0.0    2.7 8.12e-17 0.00e+00 2.06e-16   1.3   0.2   3.1 4.34e-16 6.47e-17 9.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.60e-17   1.8   0.6   3.6 7.32e-17 2.58e-17 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16
148 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.60e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.89e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
148 14419    1.8    0.6    3.6 3.51e-16 1.18e-16 7.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.54e-16   1.0   0.2   2.5 1.27e-16 2.92e-17 3.11e-16   0.9   0.1   2.3 8.94e-17 1.05e-17 2.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
148  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.34e-16   0.8   0.0   2.1 2.52e-16 6.64e-18 7.07e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.18e-16
149 11268    2.7    1.2    4.8 5.73e-16 2.57e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.35e-16   1.0   0.2   2.4 1.20e-16 2.28e-17 3.03e-16   1.9   0.7   3.7 2.20e-16 8.35e-17 4.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.36e-16
149 12095    1.2    0.1    2.8 1.33e-16 8.11e-18 3.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.74e-17   0.8   0.1   2.2 5.00e-17 3.12e-18 1.37e-16   0.5   0.0   2.0 1.30e-16 0.00e+00 5.01e-16
149 13817    2.5    0.8    4.8 1.33e-16 4.13e-17 2.56e-16   1.4   0.2   3.1 3.00e-16 5.03e-17 6.79e-16   1.5   0.4   3.3 5.17e-17 1.22e-17 1.12e-16   0.7   0.0   2.1 1.85e-17 0.00e+00 5.83e-17   0.3   0.0   1.9 3.51e-17 0.00e+00 2.15e-16
149 13819    2.5    1.0    4.6 3.19e-16 1.30e-16 5.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.94e-16   1.9   0.7   3.7 1.55e-16 5.87e-17 3.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.62e-17   0.7   0.0   2.1 1.75e-16 0.00e+00 5.49e-16
149 13820    6.6    4.0    9.7 3.30e-16 2.01e-16 4.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16   2.6   1.1   4.7 8.22e-17 3.46e-17 1.50e-16   0.8   0.0   2.1 2.00e-17 2.66e-19 5.64e-17   3.3   1.5   5.6 3.45e-16 1.59e-16 5.94e-16
149 13821    5.0    2.8    7.8 2.94e-16 1.65e-16 4.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.75e-16   3.0   1.5   5.0 1.11e-16 5.45e-17 1.89e-16   0.9   0.1   2.3 2.78e-17 4.32e-18 7.19e-17   1.2   0.1   2.8 1.43e-16 8.78e-18 3.48e-16
149 13822    0.0    0.0    1.7 0.00e+00 0.00e+00 1.01e-16   0.5   0.0   2.0 1.11e-16 0.00e+00 4.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.29e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   0.1   0.0   1.8 1.38e-17 0.00e+00 2.26e-16
149 14383    2.1    0.6    4.1 1.61e-16 4.73e-17 3.19e-16   0.9   0.1   2.3 2.78e-16 3.26e-17 7.41e-16   0.7   0.0   2.1 3.50e-17 0.00e+00 1.03e-16   0.8   0.0   2.1 3.07e-17 4.09e-19 8.66e-17   0.6   0.0   2.0 1.00e-16 0.00e+00 3.33e-16
149 14384    1.5    0.3    3.2 1.95e-16 4.16e-17 4.28e-16   1.0   0.2   2.4 5.31e-16 1.01e-16 1.34e-15   0.9   0.1   2.3 7.24e-17 8.51e-18 1.93e-16   1.0   0.2   2.4 6.63e-17 1.26e-17 1.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.22e-16
149 14419    0.6    0.0    2.0 1.12e-16 0.00e+00 4.00e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.84e-16   0.9   0.1   2.3 1.09e-16 1.28e-17 2.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.84e-16
149  2040    3.6    1.8    6.0 7.57e-16 3.89e-16 1.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-16   1.9   0.7   3.7 2.01e-16 7.50e-17 3.97e-16   2.0   0.8   3.8 2.48e-16 9.88e-17 4.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16
150 13817    2.5    1.0    4.6 3.70e-16 1.52e-16 6.76e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.53e-15   0.8   0.1   2.2 9.57e-17 7.11e-18 2.61e-16   1.0   0.2   2.4 6.79e-17 1.28e-17 1.70e-16   0.8   0.0   2.1 1.97e-16 5.17e-18 5.51e-16
150 14383   10.8    7.6   14.6 8.43e-16 5.93e-16 1.14e-15   0.7   0.0   2.1 2.24e-16 0.00e+00 6.95e-16   2.8   1.3   4.9 1.41e-16 6.63e-17 2.47e-16   2.7   1.2   4.8 1.09e-16 4.84e-17 1.96e-16   5.3   3.1   8.1 8.71e-16 5.10e-16 1.33e-15
150 14384    1.5    0.4    3.3 2.05e-16 4.97e-17 4.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.59e-16   0.8   0.1   2.2 7.00e-17 5.21e-18 1.91e-16   0.9   0.1   2.3 6.37e-17 9.87e-18 1.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.23e-16
150 14419    5.5    3.3    8.3 1.11e-15 6.65e-16 1.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.91e-16   1.8   0.6   3.6 2.35e-16 8.29e-17 4.70e-16   2.0   0.8   3.8 2.07e-16 8.24e-17 3.98e-16   1.7   0.5   3.5 7.30e-16 2.30e-16 1.49e-15
150  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.37e-16   1.8   0.6   3.6 5.79e-16 1.92e-16 1.18e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.22e-16
151 13817    1.5    0.4    3.3 1.38e-16 3.34e-17 2.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-15   0.9   0.1   2.3 6.61e-17 1.02e-17 1.70e-16   0.8   0.1   2.2 3.57e-17 2.66e-18 9.74e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-16
151 13819    4.6    2.6    7.2 1.35e-15 7.70e-16 2.10e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 5.03e-15   0.9   0.1   2.3 2.02e-16 2.36e-17 5.36e-16   3.0   1.5   5.1 4.26e-16 2.14e-16 7.24e-16   0.8   0.0   2.2 3.91e-16 1.03e-17 1.10e-15
151 13820    2.4    1.0    4.5 2.93e-16 1.15e-16 5.45e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.11e-16   1.8   0.6   3.6 1.03e-16 3.49e-17 2.09e-16   0.8   0.1   2.2 1.71e-16 1.27e-17 4.67e-16
151 13821    1.5    0.4    3.3 2.40e-16 5.78e-17 5.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   1.0   0.2   2.5 7.63e-17 1.75e-17 1.87e-16   0.7   0.0   2.1 1.97e-16 0.00e+00 5.74e-16
151 13822    4.0    2.0    6.6 5.30e-16 2.68e-16 8.75e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.32e-15   1.9   0.7   3.7 1.98e-16 7.26e-17 3.90e-16   2.7   1.2   4.8 1.75e-16 7.95e-17 3.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.66e-16
151 14383   11.1    7.8   14.8 8.72e-16 6.19e-16 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.92e-16   6.9   4.5   9.8 3.49e-16 2.28e-16 5.01e-16   2.9   1.4   5.0 1.18e-16 5.65e-17 2.04e-16   1.3   0.2   3.1 2.22e-16 3.31e-17 5.06e-16
151 14384    7.7    5.1   10.8 1.04e-15 6.90e-16 1.46e-15   0.8   0.0   2.1 4.51e-16 1.19e-17 1.26e-15   1.9   0.7   3.7 1.66e-16 6.31e-17 3.24e-16   2.0   0.8   3.8 1.38e-16 5.50e-17 2.66e-16   3.8   2.1   6.2 1.08e-15 5.86e-16 1.75e-15
151 14419    3.5    1.8    5.9 7.19e-16 3.64e-16 1.20e-15   1.0   0.2   2.4 8.46e-16 1.60e-16 2.12e-15   1.9   0.7   3.7 2.51e-16 9.50e-17 4.88e-16   0.9   0.1   2.3 9.64e-17 1.49e-17 2.49e-16   0.7   0.0   2.1 3.07e-16 0.00e+00 8.97e-16
151  2040    7.5    4.9   10.7 1.58e-15 1.04e-15 2.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-16   5.7   3.6   8.5 6.22e-16 3.85e-16 9.23e-16   1.0   0.2   2.5 1.26e-16 2.91e-17 3.10e-16   0.7   0.0   2.1 4.13e-16 5.54e-18 1.17e-15
152 11268    0.8    0.0    2.1 1.59e-16 2.13e-18 4.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.40e-16   1.0   0.2   2.4 1.21e-16 2.29e-17 3.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.32e-16
152 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.29e-16   1.5   0.4   3.3 5.97e-16 1.41e-16 1.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.77e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.05e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.86e-16
152 13817    0.3    0.0    2.3 1.52e-17 0.00e+00 1.23e-16   0.5   0.0   2.0 1.01e-16 0.00e+00 4.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.90e-17   0.7   0.0   2.1 1.86e-17 0.00e+00 5.82e-17   0.2   0.0   1.8 1.89e-17 0.00e+00 2.09e-16
152 13819    0.6    0.0    2.0 7.67e-17 0.00e+00 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.92e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.57e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.60e-17   0.7   0.0   2.1 1.88e-16 0.00e+00 5.57e-16
152 13820    2.9    1.1    5.2 1.44e-16 5.65e-17 2.61e-16   1.7   0.5   3.4 3.41e-16 9.96e-17 7.09e-16   0.8   0.1   2.2 2.57e-17 1.61e-18 7.05e-17   0.7   0.0   2.1 1.86e-17 0.00e+00 5.50e-17   1.4   0.2   3.1 1.44e-16 2.41e-17 3.25e-16
152 13821    4.9    2.7    7.7 2.87e-16 1.58e-16 4.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   1.9   0.7   3.7 7.10e-17 2.70e-17 1.39e-16   0.9   0.1   2.3 2.62e-17 2.78e-18 6.97e-17   2.2   0.7   4.2 2.66e-16 8.58e-17 5.22e-16
152 13822    3.0    1.2    5.3 1.75e-16 7.24e-17 3.13e-16   0.2   0.0   1.9 5.18e-17 0.00e+00 4.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.28e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   3.4   1.7   5.8 4.27e-16 2.08e-16 7.23e-16
152 14383    4.1    2.1    6.7 3.20e-16 1.65e-16 5.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.65e-17   0.8   0.0   2.1 3.07e-17 4.09e-19 8.68e-17   3.6   1.9   6.0 5.93e-16 3.06e-16 9.81e-16
152 14384    0.5    0.0    2.0 6.16e-17 0.00e+00 2.60e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 6.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.69e-17   1.0   0.2   2.4 6.64e-17 1.26e-17 1.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.21e-16
152 14419    1.7    0.5    3.5 3.32e-16 9.95e-17 6.91e-16   1.0   0.2   2.5 8.44e-16 1.94e-16 2.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   1.0   0.2   2.4 9.99e-17 1.89e-17 2.51e-16   0.8   0.0   2.1 3.20e-16 4.26e-18 9.04e-16
152  2040    1.7    0.5    3.5 3.50e-16 1.06e-16 7.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   2.0   0.8   3.8 2.45e-16 9.75e-17 4.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.24e-16
153 11268   10.0    7.1   13.5 3.84e-15 2.73e-15 5.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.48e-15   5.0   3.0   7.6 1.45e-15 8.76e-16 2.20e-15   3.0   1.5   5.1 5.72e-16 2.88e-16 9.72e-16   2.0   0.8   3.8 1.41e-15 5.77e-16 2.68e-15
153 12095    9.5    6.6   13.0 1.89e-15 1.31e-15 2.58e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.95e-15   3.9   2.2   6.3 5.86e-16 3.25e-16 9.41e-16   3.0   1.5   5.1 2.91e-16 1.45e-16 4.99e-16   2.7   1.2   4.8 9.71e-16 4.30e-16 1.74e-15
153 13817   16.8   12.8   21.4 1.31e-15 9.98e-16 1.66e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-15   6.9   4.5   9.8 4.30e-16 2.80e-16 6.17e-16   7.8   5.2  10.9 2.94e-16 1.97e-16 4.13e-16   2.2   0.7   4.3 3.01e-16 1.00e-16 5.86e-16
153 13819   17.6   13.7   22.2 3.16e-15 2.45e-15 3.98e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 3.11e-15   7.0   4.6   9.9 1.00e-15 6.55e-16 1.43e-15   9.9   7.0  13.4 8.64e-16 6.10e-16 1.17e-15   0.8   0.0   2.1 2.42e-16 6.37e-18 6.78e-16
153 13820   44.2   37.8   51.3 3.19e-15 2.73e-15 3.69e-15   0.9   0.1   2.3 9.59e-16 1.49e-16 2.47e-15  13.6  10.1  17.7 7.89e-16 5.88e-16 1.02e-15  17.8  13.8  22.4 6.25e-16 4.85e-16 7.85e-16  12.8   9.5  16.7 1.63e-15 1.21e-15 2.13e-15
153 13821   50.5   43.4   57.6 4.74e-15 4.08e-15 5.41e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.64e-15  24.9  20.2  30.2 1.88e-15 1.53e-15 2.28e-15  17.8  13.8  22.3 8.13e-16 6.31e-16 1.02e-15   7.8   5.2  11.0 1.30e-15 8.68e-16 1.82e-15
153 13822   18.1   14.0   22.7 1.51e-15 1.17e-15 1.90e-15   1.9   0.7   3.7 2.30e-15 8.41e-16 4.52e-15   9.9   7.0  13.4 6.69e-16 4.72e-16 9.04e-16   3.7   2.0   6.1 1.51e-16 8.00e-17 2.47e-16   4.5   2.5   7.1 6.61e-16 3.67e-16 1.04e-15
153 14383    4.0    2.0    6.6 3.18e-16 1.60e-16 5.24e-16   2.8   1.3   4.9 9.58e-16 4.39e-16 1.68e-15   3.9   2.2   6.3 2.00e-16 1.11e-16 3.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.72e-17   0.3   0.0   1.9 5.60e-17 0.00e+00 3.16e-16
153 14384   16.3   12.5   20.8 2.22e-15 1.70e-15 2.83e-15   0.9   0.1   2.3 5.39e-16 8.36e-17 1.39e-15   8.7   6.0  12.0 7.67e-16 5.26e-16 1.06e-15   3.0   1.5   5.1 2.10e-16 1.05e-16 3.60e-16   4.7   2.7   7.3 1.33e-15 7.68e-16 2.07e-15
153 14419    4.6    2.6    7.2 9.47e-16 5.42e-16 1.48e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-15   2.8   1.3   4.9 3.72e-16 1.75e-16 6.50e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.27e-16   1.8   0.6   3.6 7.79e-16 2.74e-16 1.55e-15
153  2040    2.0    0.5    4.0 4.19e-16 1.14e-16 8.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-16   1.6   0.4   3.4 1.72e-16 4.75e-17 3.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.4   0.0   1.9 2.47e-16 0.00e+00 1.07e-15
154 11268    0.5    0.0    2.0 1.01e-16 0.00e+00 4.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.6   0.0   2.0 2.94e-16 0.00e+00 9.72e-16
154 12095    0.9    0.0    2.6 9.78e-17 0.00e+00 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.77e-16   1.8   0.6   3.6 1.25e-16 4.41e-17 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.08e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16
154 13817    3.6    1.4    6.4 1.96e-16 7.81e-17 3.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   1.5   0.3   3.2 5.19e-17 1.15e-17 1.14e-16   2.6   1.1   4.7 7.26e-17 3.05e-17 1.32e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.92e-16
154 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.52e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.63e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.09e-16
154 13820    1.6    0.1    3.7 8.39e-17 4.14e-18 1.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.60e-16   1.6   0.5   3.4 5.35e-17 1.51e-17 1.12e-16   0.8   0.0   2.1 2.01e-17 5.33e-19 5.67e-17   0.0   0.0   1.6 0.00e+00 0.00e+00 1.73e-16
154 13821    1.4    0.0    3.2 8.13e-17 1.05e-18 1.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.04e-16   0.6   0.0   2.0 2.38e-17 0.00e+00 7.89e-17   0.8   0.0   2.1 2.35e-17 6.21e-19 6.62e-17   0.0   0.0   1.8 0.00e+00 0.00e+00 2.23e-16
154 13822    2.1    0.4    4.3 1.24e-16 2.54e-17 2.56e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 4.46e-16   1.7   0.5   3.5 6.46e-17 1.93e-17 1.34e-16   0.7   0.0   2.1 2.21e-17 0.00e+00 6.51e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.14e-16
154 14383    3.2    1.4    5.5 2.55e-16 1.15e-16 4.42e-16   0.2   0.0   1.9 8.48e-17 0.00e+00 6.37e-16   0.8   0.1   2.2 4.19e-17 3.11e-18 1.14e-16   0.8   0.0   2.2 3.19e-17 8.39e-19 8.97e-17   1.7   0.5   3.5 2.77e-16 8.48e-17 5.75e-16
154 14384    0.4    0.0    1.9 5.32e-17 0.00e+00 2.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-16   0.9   0.1   2.3 6.14e-17 7.17e-18 1.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.24e-16
154 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.88e-16
154  2040    2.4    0.9    4.5 5.04e-16 1.95e-16 9.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.95e-16   0.8   0.1   2.2 8.71e-17 6.49e-18 2.38e-16   1.0   0.2   2.4 1.19e-16 2.24e-17 2.98e-16   0.7   0.0   2.1 3.55e-16 0.00e+00 1.10e-15
155 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.84e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.59e-16
155 12095    0.6    0.0    2.0 7.32e-17 0.00e+00 2.39e-16   0.9   0.1   2.3 3.54e-16 4.14e-17 9.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.98e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.28e-17   0.8   0.1   2.2 2.13e-16 1.58e-17 5.80e-16
155 13817    1.7    0.3    3.6 9.32e-17 1.55e-17 2.02e-16   0.2   0.0   1.8 3.47e-17 0.00e+00 4.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.04e-17   0.9   0.1   2.3 2.64e-17 4.09e-18 6.81e-17   1.2   0.1   2.9 1.46e-16 1.51e-17 3.44e-16
155 13819    0.5    0.0    2.0 6.14e-17 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.27e-17   0.9   0.1   2.3 5.74e-17 6.70e-18 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16
155 13820    2.1    0.4    4.3 1.08e-16 2.22e-17 2.23e-16   0.7   0.0   2.1 1.56e-16 0.00e+00 4.55e-16   0.5   0.0   2.0 1.61e-17 0.00e+00 6.55e-17   0.6   0.0   2.0 1.71e-17 0.00e+00 5.58e-17   1.0   0.0   2.6 1.06e-16 0.00e+00 2.89e-16
155 13821    3.9    1.9    6.5 2.37e-16 1.16e-16 3.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.94e-16   3.9   2.2   6.3 1.53e-16 8.45e-17 2.45e-16   0.7   0.0   2.1 2.31e-17 0.00e+00 6.73e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16
155 13822    0.9    0.0    2.6 5.56e-17 0.00e+00 1.58e-16   0.6   0.0   2.0 1.58e-16 0.00e+00 5.18e-16   0.8   0.1   2.2 3.15e-17 2.34e-18 8.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.64e-17   0.4   0.0   1.9 4.98e-17 0.00e+00 2.47e-16
155 14383    3.4    1.6    5.8 2.64e-16 1.28e-16 4.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.9   0.1   2.3 4.52e-17 7.00e-18 1.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.64e-17   2.6   1.1   4.7 4.29e-16 1.87e-16 7.74e-16
155 14384    1.6    0.4    3.4 2.11e-16 5.68e-17 4.49e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 6.49e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.00e-16   1.9   0.7   3.7 1.30e-16 4.85e-17 2.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
155 14419    0.8    0.1    2.2 1.63e-16 1.21e-17 4.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.53e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.50e-16   0.9   0.1   2.3 9.05e-17 1.06e-17 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.81e-16
155  2040    1.9    0.7    3.7 4.18e-16 1.58e-16 8.13e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 4.18e-16   1.0   0.2   2.4 1.08e-16 2.03e-17 2.70e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.56e-16   1.0   0.2   2.4 5.41e-16 1.02e-16 1.36e-15
156 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.52e-16
156 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.71e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.11e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.97e-16
156 13817    4.4    2.2    7.2 2.40e-16 1.21e-16 3.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   3.7   1.9   6.0 1.25e-16 6.57e-17 2.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.24e-17   1.1   0.0   2.7 1.22e-16 0.00e+00 3.10e-16
156 13819    1.2    0.1    2.9 1.52e-16 1.09e-17 3.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.18e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.64e-17   1.3   0.2   3.0 3.52e-16 4.30e-17 8.16e-16
156 13820    3.7    1.7    6.3 1.85e-16 8.54e-17 3.16e-16   0.6   0.0   2.0 1.19e-16 0.00e+00 4.19e-16   0.6   0.0   2.0 1.98e-17 0.00e+00 6.51e-17   0.8   0.1   2.2 2.15e-17 1.60e-18 5.87e-17   2.2   0.8   4.3 2.43e-16 8.33e-17 4.70e-16
156 13821    3.0    1.3    5.4 1.77e-16 7.49e-17 3.16e-16   0.4   0.0   1.9 9.26e-17 0.00e+00 4.67e-16   0.7   0.0   2.1 2.66e-17 0.00e+00 7.81e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   2.4   0.9   4.5 3.09e-16 1.19e-16 5.75e-16
156 13822    0.5    0.0    2.4 2.88e-17 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.28e-17   0.6   0.0   2.0 1.94e-17 0.00e+00 6.38e-17   0.2   0.0   1.8 2.49e-17 0.00e+00 2.36e-16
156 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 8.92e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.71e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.66e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.89e-16
156 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.80e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.00e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.25e-16
156 14419    1.7    0.5    3.5 3.37e-16 1.01e-16 6.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.68e-16   1.0   0.2   2.4 1.23e-16 2.33e-17 3.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.8   0.0   2.1 3.27e-16 8.63e-18 9.19e-16
156  2040    0.9    0.1    2.3 1.75e-16 2.04e-17 4.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.9   0.1   2.3 4.47e-16 5.23e-17 1.19e-15
157 11268    0.7    0.0    2.1 1.46e-16 0.00e+00 4.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   1.0   0.2   2.4 1.15e-16 2.54e-17 2.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.43e-16
157 12095    2.5    1.0    4.6 2.82e-16 1.13e-16 5.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.69e-17   1.9   0.8   3.8 1.21e-16 4.73e-17 2.32e-16   0.7   0.0   2.1 1.76e-16 0.00e+00 5.30e-16
157 13817    6.8    4.2   10.0 3.62e-16 2.25e-16 5.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   0.6   0.0   2.0 2.15e-17 0.00e+00 6.89e-17   1.6   0.5   3.4 4.58e-17 1.31e-17 9.58e-17   4.5   2.6   7.1 5.17e-16 2.91e-16 8.12e-16
157 13819    2.2    0.7    4.3 2.80e-16 9.43e-17 5.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.06e-17   1.9   0.8   3.8 1.29e-16 5.05e-17 2.48e-16   0.3   0.0   1.9 8.93e-17 0.00e+00 5.12e-16
157 13820    7.0    4.5   10.2 3.49e-16 2.22e-16 5.07e-16   1.8   0.6   3.6 3.68e-16 1.28e-16 7.39e-16   1.7   0.5   3.5 5.33e-17 1.65e-17 1.10e-16   1.8   0.7   3.6 4.83e-17 1.74e-17 9.53e-17   3.5   1.7   5.8 3.71e-16 1.84e-16 6.22e-16
157 13821    1.5    0.1    3.4 8.76e-17 8.15e-18 1.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-16   1.6   0.5   3.4 6.03e-17 1.72e-17 1.26e-16   0.8   0.0   2.2 2.42e-17 1.23e-18 6.66e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
157 13822    0.0    0.0    1.6 0.00e+00 0.00e+00 9.40e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-17   0.8   0.0   2.2 2.44e-17 1.24e-18 6.71e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16
157 14383    4.1    2.1    6.7 3.20e-16 1.65e-16 5.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.66e-17   2.8   1.3   4.9 1.13e-16 5.28e-17 1.99e-16   1.5   0.3   3.2 2.44e-16 5.60e-17 5.32e-16
157 14384    1.7    0.6    3.5 2.32e-16 7.57e-17 4.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.35e-16   0.9   0.1   2.3 7.64e-17 1.11e-17 1.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-17   0.9   0.1   2.3 2.53e-16 3.68e-17 6.57e-16
157 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.55e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.83e-16
157  2040    1.6    0.5    3.4 3.46e-16 9.89e-17 7.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   1.7   0.6   3.5 9.54e-16 3.11e-16 1.93e-15
158 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.43e-16
158 12095    2.3    0.8    4.4 2.61e-16 9.35e-17 4.99e-16   0.6   0.0   2.0 2.44e-16 0.00e+00 8.02e-16   0.9   0.1   2.3 5.85e-17 6.84e-18 1.55e-16   1.9   0.7   3.7 1.16e-16 4.24e-17 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16
158 13817    8.5    5.6   12.0 4.56e-16 3.00e-16 6.43e-16   0.5   0.0   2.0 1.15e-16 0.00e+00 4.35e-16   2.8   1.3   4.9 9.42e-17 4.38e-17 1.66e-16   2.8   1.3   4.9 7.77e-17 3.61e-17 1.37e-16   3.1   1.3   5.4 3.45e-16 1.48e-16 6.11e-16
158 13819    1.3    0.2    3.0 1.63e-16 2.16e-17 3.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.90e-16   0.8   0.0   2.1 6.15e-17 1.62e-18 1.73e-16   0.8   0.0   2.1 5.08e-17 1.34e-18 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.04e-16
158 13820    3.1    1.2    5.7 1.56e-16 5.86e-17 2.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.34e-16   1.7   0.6   3.5 5.48e-17 1.77e-17 1.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.00e-17   2.0   0.5   4.0 2.07e-16 5.53e-17 4.22e-16
158 13821    4.2    2.2    6.7 2.42e-16 1.26e-16 3.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-16   3.0   1.5   5.1 1.10e-16 5.48e-17 1.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-17   1.3   0.2   3.0 1.59e-16 2.11e-17 3.68e-16
158 13822    1.8    0.3    3.7 1.04e-16 2.05e-17 2.20e-16   0.2   0.0   1.8 4.71e-17 0.00e+00 4.43e-16   0.6   0.0   2.0 2.15e-17 0.00e+00 7.53e-17   0.6   0.0   2.0 1.92e-17 0.00e+00 6.30e-17   0.6   0.0   2.0 7.13e-17 0.00e+00 2.50e-16
158 14383    4.2    2.3    6.8 3.29e-16 1.76e-16 5.30e-16   1.7   0.6   3.5 5.55e-16 1.79e-16 1.14e-15   2.9   1.4   5.0 1.43e-16 6.84e-17 2.48e-16   0.8   0.1   2.2 3.30e-17 2.45e-18 8.99e-17   0.6   0.0   2.0 9.33e-17 0.00e+00 3.25e-16
158 14384    2.2    0.8    4.3 2.99e-16 1.04e-16 5.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-16   1.7   0.6   3.5 1.47e-16 4.74e-17 3.02e-16   0.8   0.0   2.1 5.34e-17 1.40e-18 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.17e-16
158 14419    1.9    0.7    3.7 3.81e-16 1.47e-16 7.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   2.0   0.8   3.8 2.10e-16 8.62e-17 4.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.76e-16
158  2040    1.9    0.7    3.7 3.86e-16 1.46e-16 7.51e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.82e-16   1.0   0.2   2.4 9.90e-17 1.87e-17 2.49e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.44e-16   1.0   0.2   2.4 5.03e-16 9.51e-17 1.26e-15
159 11268    0.8    0.0    2.1 1.61e-16 4.26e-18 4.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.9   0.1   2.3 4.09e-16 4.79e-17 1.09e-15
159 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.69e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.07e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16
159 13817    0.8    0.0    2.5 4.28e-17 0.00e+00 1.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.85e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-17   1.1   0.0   2.8 1.29e-16 4.87e-18 3.15e-16
159 13819    2.7    1.2    4.8 3.36e-16 1.49e-16 6.02e-16   0.7   0.0   2.1 3.71e-16 0.00e+00 1.09e-15   1.0   0.2   2.4 7.61e-17 1.44e-17 1.91e-16   0.9   0.1   2.3 5.69e-17 6.66e-18 1.51e-16   0.9   0.1   2.3 2.31e-16 2.70e-17 6.14e-16
159 13820    1.4    0.1    3.3 7.11e-17 3.50e-18 1.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.61e-17   0.7   0.0   2.1 1.87e-17 0.00e+00 5.50e-17   0.9   0.0   2.6 1.01e-16 0.00e+00 2.78e-16
159 13821    3.8    1.8    6.3 2.19e-16 1.03e-16 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   0.7   0.0   2.1 2.63e-17 0.00e+00 7.73e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.49e-17   3.1   1.3   5.4 3.84e-16 1.67e-16 6.77e-16
159 13822    0.0    0.0    1.7 0.00e+00 0.00e+00 1.02e-16   0.3   0.0   1.9 6.82e-17 0.00e+00 4.55e-16   0.8   0.1   2.2 3.01e-17 2.24e-18 8.22e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16
159 14383    1.2    0.1    2.9 9.58e-17 8.88e-18 2.25e-16   0.6   0.0   2.0 2.02e-16 0.00e+00 6.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.69e-17   0.9   0.1   2.3 3.48e-17 4.08e-18 9.26e-17   0.7   0.0   2.1 1.09e-16 0.00e+00 3.39e-16
159 14384    0.4    0.0    1.9 5.00e-17 0.00e+00 2.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.74e-17   0.8   0.1   2.2 5.62e-17 4.19e-18 1.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
159 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.81e-16
159  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.43e-16
160 11268    5.5    3.3    8.3 1.16e-15 6.92e-16 1.75e-15   1.8   0.6   3.6 1.30e-15 4.44e-16 2.61e-15   3.8   2.1   6.2 4.85e-16 2.63e-16 7.82e-16   1.9   0.7   3.7 2.19e-16 8.20e-17 4.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
160 12095   13.6   10.0   17.8 1.55e-15 1.14e-15 2.02e-15   2.8   1.3   4.9 1.11e-15 5.22e-16 1.92e-15   8.2   5.5  11.6 5.58e-16 3.73e-16 7.84e-16   2.8   1.3   4.9 1.73e-16 7.97e-17 3.03e-16   2.7   1.2   4.8 6.78e-16 2.99e-16 1.21e-15
160 13817    0.0    0.0    1.1 0.00e+00 0.00e+00 6.11e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.89e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.21e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16
160 13819    0.0    0.0    1.7 0.00e+00 0.00e+00 2.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.17e-17   0.8   0.1   2.2 5.55e-17 5.33e-18 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-16
160 13820    1.3    0.0    3.4 6.38e-17 0.00e+00 1.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.33e-16   1.3   0.2   3.1 4.29e-17 6.82e-18 9.78e-17   0.1   0.0   1.8 3.39e-18 0.00e+00 4.79e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 1.82e-16
160 13821    0.0    0.0    1.6 0.00e+00 0.00e+00 9.09e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.24e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.49e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.15e-16
160 13822    0.0    0.0    1.5 0.00e+00 0.00e+00 8.65e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.27e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.53e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.16e-16
160 14383    0.2    0.0    2.2 1.60e-17 0.00e+00 1.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-16   0.2   0.0   1.8 9.17e-18 0.00e+00 9.13e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   0.4   0.0   1.9 6.53e-17 0.00e+00 3.14e-16
160 14384    2.5    0.8    4.8 3.29e-16 1.02e-16 6.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.26e-16   1.4   0.3   3.1 1.20e-16 2.19e-17 2.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-17   1.5   0.3   3.2 4.07e-16 8.77e-17 8.96e-16
160 14419    0.3    0.0    1.9 5.87e-17 0.00e+00 3.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.7   0.0   2.1 3.06e-16 0.00e+00 8.80e-16
160  2040    0.0    0.0    1.7 0.00e+00 0.00e+00 3.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.8   0.0   2.2 9.57e-17 3.69e-18 2.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.06e-16
161 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.31e-16
161 12095    0.3    0.0    1.9 3.16e-17 0.00e+00 2.12e-16   2.5   1.0   4.6 9.87e-16 4.09e-16 1.81e-15   0.9   0.1   2.3 5.79e-17 6.79e-18 1.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.03e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.85e-16
161 13817    2.8    1.1    5.2 1.53e-16 5.94e-17 2.78e-16   0.5   0.0   2.0 1.03e-16 0.00e+00 4.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.90e-17   2.9   1.4   5.0 8.19e-17 4.01e-17 1.41e-16   0.4   0.0   1.9 4.27e-17 0.00e+00 2.18e-16
161 13819    2.5    1.0    4.6 3.18e-16 1.32e-16 5.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.89e-16   0.8   0.1   2.2 6.51e-17 4.86e-18 1.78e-16   0.9   0.1   2.3 5.68e-17 6.67e-18 1.51e-16   0.9   0.1   2.3 2.29e-16 2.69e-17 6.10e-16
161 13820    4.7    2.6    7.6 2.37e-16 1.28e-16 3.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.33e-16   0.9   0.1   2.3 2.88e-17 4.48e-18 7.45e-17   2.9   1.4   5.0 7.62e-17 3.73e-17 1.32e-16   0.9   0.0   2.6 9.94e-17 0.00e+00 2.75e-16
161 13821    0.0    0.0    1.1 0.00e+00 0.00e+00 6.64e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.24e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.49e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16
161 13822    2.8    1.1    5.2 1.68e-16 6.52e-17 3.05e-16   0.4   0.0   1.9 9.01e-17 0.00e+00 4.61e-16   1.7   0.5   3.5 6.42e-17 2.02e-17 1.31e-16   0.8   0.1   2.2 2.50e-17 1.87e-18 6.84e-17   0.3   0.0   1.9 4.09e-17 0.00e+00 2.38e-16
161 14383    3.3    1.6    5.7 2.64e-16 1.26e-16 4.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-16   1.8   0.6   3.6 9.19e-17 3.24e-17 1.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.74e-17   1.7   0.5   3.5 2.87e-16 9.02e-17 5.87e-16
161 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.51e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.41e-16
161 14419    0.7    0.0    2.1 1.54e-16 0.00e+00 4.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.57e-16   0.9   0.1   2.3 1.02e-16 1.59e-17 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.19e-16
161  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.52e-16   0.8   0.1   2.2 2.84e-16 1.78e-17 7.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.59e-16
162 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.42e-16   0.8   0.0   2.1 5.64e-16 1.49e-17 1.58e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.34e-16
162 12095    5.3    3.1    8.1 6.03e-16 3.53e-16 9.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.52e-16   1.8   0.6   3.6 1.21e-16 4.08e-17 2.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.11e-17   3.7   1.9   6.0 9.24e-16 4.84e-16 1.52e-15
162 13817    5.8    3.4    8.8 3.12e-16 1.84e-16 4.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.53e-16   0.9   0.1   2.3 2.95e-17 3.45e-18 7.83e-17   0.7   0.0   2.1 2.02e-17 0.00e+00 5.91e-17   4.2   2.3   6.8 4.79e-16 2.56e-16 7.73e-16
162 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.45e-16   0.7   0.0   2.1 3.51e-16 0.00e+00 1.08e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 9.62e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.61e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.04e-16
162 13820    2.1    0.6    4.2 1.05e-16 3.24e-17 2.09e-16   0.4   0.0   1.9 8.98e-17 0.00e+00 4.04e-16   0.8   0.1   2.2 2.61e-17 1.94e-18 7.11e-17   0.7   0.0   2.1 1.89e-17 0.00e+00 5.52e-17   0.6   0.0   2.0 6.03e-17 0.00e+00 2.11e-16
162 13821    5.9    3.5    8.9 3.45e-16 2.05e-16 5.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.8   0.0   2.1 2.86e-17 7.54e-19 8.03e-17   2.7   1.2   4.8 8.20e-17 3.63e-17 1.47e-16   2.5   1.0   4.6 3.04e-16 1.21e-16 5.60e-16
162 13822    2.7    0.9    5.0 1.57e-16 5.58e-17 2.94e-16   0.3   0.0   1.9 8.17e-17 0.00e+00 4.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.30e-17   2.7   1.2   4.8 8.42e-17 3.82e-17 1.50e-16   0.2   0.0   1.8 2.39e-17 0.00e+00 2.28e-16
162 14383    3.1    1.3    5.4 2.36e-16 1.01e-16 4.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-16   2.8   1.3   4.9 1.38e-16 6.48e-17 2.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   0.5   0.0   2.0 8.69e-17 0.00e+00 3.28e-16
162 14384    0.7    0.0    2.1 9.48e-17 0.00e+00 2.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.30e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.96e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.92e-17   0.9   0.1   2.3 2.55e-16 3.95e-17 6.57e-16
162 14419    0.9    0.1    2.3 1.81e-16 2.80e-17 4.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.24e-16   1.0   0.2   2.4 4.04e-16 7.64e-17 1.01e-15
162  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.36e-16   0.8   0.0   2.2 2.51e-16 6.60e-18 7.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.21e-16
163 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.43e-16   1.0   0.2   2.4 7.19e-16 1.44e-16 1.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.37e-16
163 12095    2.5    1.0    4.6 2.90e-16 1.19e-16 5.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.61e-16   0.9   0.1   2.3 6.25e-17 9.68e-18 1.61e-16   0.9   0.1   2.3 5.37e-17 6.27e-18 1.42e-16   0.8   0.0   2.2 1.94e-16 5.08e-18 5.44e-16
163 13817    2.6    0.9    4.9 1.39e-16 4.65e-17 2.63e-16   0.5   0.0   2.0 1.09e-16 0.00e+00 4.43e-16   0.8   0.1   2.2 2.80e-17 2.08e-18 7.63e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.22e-17   2.1   0.6   4.2 2.36e-16 7.24e-17 4.68e-16
163 13819    0.6    0.0    2.0 7.24e-17 0.00e+00 2.54e-16   0.9   0.1   2.3 4.83e-16 7.49e-17 1.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.31e-17   0.9   0.1   2.3 5.71e-17 6.68e-18 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.01e-16
163 13820    8.8    5.9   12.3 4.39e-16 2.94e-16 6.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.41e-16   2.7   1.2   4.8 8.76e-17 3.98e-17 1.56e-16   1.8   0.6   3.6 4.65e-17 1.57e-17 9.42e-17   4.3   2.3   6.9 4.49e-16 2.42e-16 7.22e-16
163 13821    2.9    1.1    5.2 1.67e-16 6.60e-17 3.04e-16   0.4   0.0   1.9 1.06e-16 0.00e+00 4.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.29e-17   0.8   0.0   2.1 2.35e-17 6.19e-19 6.59e-17   2.2   0.8   4.3 2.74e-16 9.39e-17 5.29e-16
163 13822    1.2    0.1    2.9 7.35e-17 7.57e-18 1.72e-16   0.3   0.0   1.9 7.26e-17 0.00e+00 4.66e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 4.47e-17   0.8   0.1   2.2 2.52e-17 1.87e-18 6.85e-17   0.4   0.0   1.9 5.36e-17 0.00e+00 2.40e-16
163 14383    0.4    0.0    1.9 3.01e-17 0.00e+00 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.64e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.65e-17   0.6   0.0   2.0 9.58e-17 0.00e+00 3.35e-16
163 14384    1.4    0.3    3.1 1.85e-16 3.42e-17 4.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.36e-16   0.9   0.1   2.3 7.28e-17 8.51e-18 1.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-17   0.8   0.0   2.1 2.17e-16 5.72e-18 6.09e-16
163 14419    0.7    0.0    2.1 1.34e-16 0.00e+00 4.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.57e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.9   0.1   2.3 3.67e-16 4.30e-17 9.75e-16
163  2040    1.9    0.7    3.7 4.59e-16 1.68e-16 9.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.50e-16   0.9   0.1   2.3 1.14e-16 1.78e-17 2.96e-16   1.0   0.2   2.5 1.49e-16 3.42e-17 3.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.43e-16
164 11268    1.8    0.6    3.6 3.85e-16 1.36e-16 7.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.37e-16   1.9   0.7   3.7 8.84e-16 3.23e-16 1.74e-15
164 12095    2.2    0.8    4.3 2.56e-16 8.73e-17 4.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.60e-16   1.9   0.7   3.7 1.30e-16 4.91e-17 2.52e-16   0.9   0.1   2.3 5.63e-17 8.72e-18 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.91e-16
164 13817    1.6    0.2    3.6 8.64e-17 1.21e-17 1.90e-16   0.5   0.0   2.0 1.07e-16 0.00e+00 4.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.89e-17   1.7   0.5   3.5 4.81e-17 1.51e-17 9.84e-17   0.2   0.0   1.8 2.15e-17 0.00e+00 2.08e-16
164 13819    3.3    1.6    5.7 4.21e-16 2.00e-16 7.19e-16   1.7   0.5   3.5 8.81e-16 2.70e-16 1.83e-15   2.0   0.8   3.8 1.57e-16 6.25e-17 3.02e-16   0.8   0.1   2.2 5.38e-17 3.99e-18 1.46e-16   0.6   0.0   2.0 1.54e-16 0.00e+00 5.38e-16
164 13820    0.0    0.0    1.6 0.00e+00 0.00e+00 7.97e-17   1.3   0.2   3.1 2.82e-16 4.50e-17 6.45e-16   0.6   0.0   2.0 1.84e-17 0.00e+00 6.43e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.01e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16
164 13821    1.1    0.0    2.7 6.15e-17 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-17   0.8   0.1   2.2 2.48e-17 1.84e-18 6.75e-17   0.4   0.0   1.9 4.77e-17 0.00e+00 2.36e-16
164 13822    0.5    0.0    2.4 3.08e-17 0.00e+00 1.40e-16   0.0   0.0   1.8 8.07e-20 0.00e+00 4.38e-16   1.7   0.5   3.5 6.25e-17 1.86e-17 1.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16
164 14383    0.7    0.0    2.5 5.61e-17 0.00e+00 1.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.85e-16   0.7   0.0   2.1 3.37e-17 0.00e+00 1.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.64e-17   0.4   0.0   1.9 6.26e-17 0.00e+00 3.13e-16
164 14384    2.6    1.1    4.7 3.51e-16 1.51e-16 6.32e-16   1.0   0.2   2.4 5.50e-16 1.04e-16 1.38e-15   1.0   0.2   2.4 8.23e-17 1.56e-17 2.07e-16   0.9   0.1   2.3 6.32e-17 9.79e-18 1.63e-16   0.8   0.0   2.1 2.14e-16 5.65e-18 6.01e-16
164 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.83e-16
164  2040    0.7    0.0    2.1 1.46e-16 0.00e+00 4.24e-16   1.9   0.7   3.7 6.25e-16 2.41e-16 1.22e-15   1.0   0.2   2.4 9.93e-17 1.98e-17 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.00e-16
165 11268   37.6   31.0   44.8 8.72e-15 7.19e-15 1.04e-14   2.3   0.1   4.9 1.92e-15 7.30e-17 4.14e-15  15.3  11.4  19.7 2.10e-15 1.57e-15 2.72e-15  15.2  11.3  19.6 1.89e-15 1.41e-15 2.44e-15   7.2   3.9  11.2 3.85e-15 2.06e-15 5.95e-15
165 12095   65.2   56.2   74.3 8.10e-15 6.98e-15 9.23e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 1.10e-15  17.9  13.6  22.8 1.32e-15 1.00e-15 1.68e-15  26.4  21.3  32.1 1.76e-15 1.42e-15 2.14e-15  21.1  15.7  27.1 6.02e-15 4.48e-15 7.74e-15
165 13817  340.8  321.8  360.1 2.01e-14 1.89e-14 2.12e-14  19.8  14.3  25.8 4.98e-15 3.61e-15 6.49e-15 132.2 120.6 143.9 4.93e-15 4.49e-15 5.36e-15 114.2 103.4 125.2 3.48e-15 3.15e-15 3.81e-15  94.7  84.2 105.3 1.22e-14 1.08e-14 1.35e-14
165 13819  150.2  137.6  163.0 2.11e-14 1.94e-14 2.29e-14   6.4   3.2  10.2 4.18e-15 2.09e-15 6.66e-15  50.9  43.7  58.2 4.66e-15 4.00e-15 5.32e-15  46.3  39.5  53.6 3.34e-15 2.85e-15 3.87e-15  53.1  45.4  60.9 1.59e-14 1.36e-14 1.82e-14
165 13820  425.1  404.0  446.5 2.37e-14 2.25e-14 2.49e-14  16.0  11.1  21.6 4.18e-15 2.89e-15 5.64e-15 154.4 141.8 167.0 5.61e-15 5.15e-15 6.07e-15 135.1 123.3 147.0 3.86e-15 3.53e-15 4.20e-15 135.9 123.6 148.4 1.61e-14 1.47e-14 1.76e-14
165 13821  343.7  324.6  362.9 2.25e-14 2.12e-14 2.37e-14  16.4  11.3  22.2 5.05e-15 3.47e-15 6.81e-15 109.5  98.9 120.2 4.66e-15 4.21e-15 5.11e-15 130.2 118.7 141.8 4.36e-15 3.97e-15 4.75e-15 104.1  93.3 115.1 1.45e-14 1.30e-14 1.60e-14
165 13822  355.8  336.3  375.4 2.30e-14 2.18e-14 2.43e-14  24.8  18.8  31.5 6.90e-15 5.21e-15 8.76e-15 143.7 131.6 155.8 5.89e-15 5.40e-15 6.39e-15 100.5  90.3 110.8 3.37e-15 3.03e-15 3.71e-15 111.9 100.6 123.3 1.58e-14 1.42e-14 1.74e-14
165 14383  136.2  124.2  148.3 1.75e-14 1.60e-14 1.91e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 4.06e-15  38.5  32.5  45.1 4.91e-15 4.14e-15 5.75e-15  54.6  47.2  62.1 3.26e-15 2.82e-15 3.71e-15  43.1  36.2  50.6 8.73e-15 7.34e-15 1.02e-14
165 14384   86.9   77.4   96.5 1.97e-14 1.75e-14 2.18e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 7.03e-15  21.3  16.9  26.2 4.74e-15 3.76e-15 5.85e-15  32.1  26.7  38.2 3.37e-15 2.80e-15 4.01e-15  33.5  27.7  39.9 1.20e-14 9.89e-15 1.43e-14
165 14419   58.6   50.8   66.5 1.95e-14 1.69e-14 2.21e-14   1.0   0.2   2.4 9.09e-15 2.00e-15 2.22e-14  12.4   9.0  16.3 4.05e-15 2.96e-15 5.33e-15  17.5  13.5  22.0 2.69e-15 2.08e-15 3.40e-15  28.9  23.5  34.7 1.51e-14 1.23e-14 1.82e-14
165  2040   66.8   58.6   75.0 2.46e-14 2.16e-14 2.77e-14   1.0   0.2   2.4 2.15e-15 4.06e-16 5.39e-15  23.8  19.2  29.0 5.78e-15 4.66e-15 7.04e-15  20.0  15.7  24.7 3.84e-15 3.03e-15 4.76e-15  23.0  18.4  28.2 1.74e-14 1.39e-14 2.13e-14
166 11268   17.7   13.0   23.1 5.76e-15 4.21e-15 7.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.99e-15   2.4   0.7   4.7 6.19e-16 1.81e-16 1.20e-15   6.8   4.2   9.9 1.06e-15 6.58e-16 1.56e-15   8.7   5.3  12.6 5.12e-15 3.12e-15 7.44e-15
166 12095   44.6   37.3   52.5 7.78e-15 6.50e-15 9.15e-15   0.4   0.0   1.9 9.73e-16 0.00e+00 4.55e-15  12.0   8.5  16.1 1.64e-15 1.16e-15 2.20e-15  13.3   9.6  17.7 1.13e-15 8.09e-16 1.49e-15  19.4  14.4  24.9 6.13e-15 4.56e-15 7.88e-15
166 13817  145.2  132.4  158.1 1.60e-14 1.46e-14 1.74e-14   0.0   0.0   2.2 0.00e+00 0.00e+00 3.78e-15  48.8  41.6  56.6 4.50e-15 3.83e-15 5.22e-15  48.2  41.3  55.8 2.53e-15 2.17e-15 2.93e-15  48.3  40.9  56.2 9.32e-15 7.90e-15 1.09e-14
166 13819   60.4   52.2   68.6 1.56e-14 1.35e-14 1.78e-14   1.4   0.3   3.2 5.98e-15 1.18e-15 1.32e-14  22.7  17.9  28.0 4.92e-15 3.90e-15 6.07e-15  22.1  17.6  27.2 2.72e-15 2.16e-15 3.35e-15  15.6  11.4  20.5 7.08e-15 5.17e-15 9.26e-15
166 13820  164.8  151.3  178.5 1.61e-14 1.48e-14 1.74e-14   1.7   0.3   3.6 2.62e-15 4.12e-16 5.65e-15  50.6  43.2  58.1 4.14e-15 3.54e-15 4.76e-15  59.1  51.3  67.0 2.74e-15 2.38e-15 3.11e-15  55.2  47.1  63.5 9.41e-15 8.02e-15 1.08e-14
166 13821  120.4  108.4  132.6 1.33e-14 1.20e-14 1.47e-14  10.4   7.1  14.4 1.85e-14 1.26e-14 2.55e-14  35.8  29.4  42.9 3.33e-15 2.73e-15 3.98e-15  44.9  38.3  52.1 2.36e-15 2.01e-15 2.74e-15  40.0  32.9  47.7 7.73e-15 6.35e-15 9.22e-15
166 13822  143.5  130.9  156.2 1.67e-14 1.53e-14 1.82e-14   0.0   0.0   1.6 0.00e+00 0.00e+00 2.95e-15  48.0  41.0  55.5 4.67e-15 3.99e-15 5.41e-15  49.1  42.2  56.6 2.73e-15 2.34e-15 3.14e-15  46.7  39.4  54.4 9.52e-15 8.04e-15 1.11e-14
166  2040   29.7   24.3   35.6 9.51e-15 7.79e-15 1.14e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.57e-15  12.6   9.2  16.5 2.74e-15 2.02e-15 3.60e-15   9.6   6.6  13.0 1.57e-15 1.09e-15 2.14e-15   7.6   4.8  10.9 4.85e-15 3.09e-15 6.98e-15
167 14383  104.5   94.2  114.9 1.24e-14 1.12e-14 1.37e-14   1.6   0.5   3.4 3.33e-15 9.34e-16 7.00e-15  24.4  19.7  29.7 2.43e-15 1.96e-15 2.95e-15  35.2  29.5  41.5 2.01e-15 1.68e-15 2.37e-15  45.0  38.4  52.1 9.21e-15 7.86e-15 1.07e-14
167 14384   52.2   45.0   59.6 1.02e-14 8.75e-15 1.16e-14   0.9   0.1   2.3 2.91e-15 3.40e-16 7.71e-15   8.8   6.0  12.1 1.43e-15 9.87e-16 1.98e-15  20.7  16.4  25.6 1.94e-15 1.54e-15 2.39e-15  22.8  18.1  28.0 7.63e-15 6.08e-15 9.37e-15
167 14419   52.1   44.8   59.3 1.70e-14 1.46e-14 1.93e-14   0.9   0.1   2.3 5.12e-15 7.93e-16 1.32e-14  11.9   8.7  15.6 3.24e-15 2.37e-15 4.27e-15  20.8  16.5  25.6 3.25e-15 2.58e-15 4.01e-15  19.4  15.2  24.2 1.09e-14 8.54e-15 1.36e-14
167  2040   38.9   32.9   45.6 1.88e-14 1.59e-14 2.20e-14   6.5   4.1   9.5 8.46e-15 5.37e-15 1.24e-14  15.6  11.9  19.9 4.36e-15 3.32e-15 5.57e-15  11.6   8.4  15.4 3.12e-15 2.27e-15 4.14e-15  11.7   8.5  15.5 1.30e-14 9.43e-15 1.71e-14
168 11268   16.6   12.4   21.4 3.73e-15 2.78e-15 4.82e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.40e-15   2.2   0.7   4.3 3.01e-16 1.02e-16 5.82e-16   6.2   3.8   9.2 7.55e-16 4.63e-16 1.12e-15   8.1   5.2  11.6 4.11e-15 2.63e-15 5.88e-15
168 12095   18.4   13.8   23.6 2.22e-15 1.66e-15 2.85e-15   3.3   1.2   6.0 1.47e-15 5.20e-16 2.69e-15   3.9   1.9   6.5 2.85e-16 1.41e-16 4.73e-16   7.0   4.5  10.2 4.56e-16 2.90e-16 6.63e-16   7.6   4.5  11.2 2.06e-15 1.22e-15 3.05e-15
168 13817   35.9   29.3   43.1 2.05e-15 1.67e-15 2.46e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 6.61e-16  11.7   8.2  15.8 4.29e-16 3.02e-16 5.79e-16  12.6   9.0  16.8 3.73e-16 2.66e-16 4.97e-16  11.7   7.7  16.3 1.42e-15 9.35e-16 1.98e-15
168 13819   17.0   12.8   21.8 2.34e-15 1.76e-15 3.00e-15   2.8   1.0   5.1 1.78e-15 6.65e-16 3.28e-15   0.5   0.0   2.0 4.32e-17 0.00e+00 1.77e-16  11.5   8.3  15.3 8.16e-16 5.89e-16 1.08e-15   5.0   2.6   8.0 1.45e-15 7.52e-16 2.32e-15
168 13820   43.9   36.9   51.5 2.40e-15 2.02e-15 2.82e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 5.58e-16  14.8  11.0  19.1 5.27e-16 3.94e-16 6.82e-16  12.2   8.7  16.3 3.42e-16 2.44e-16 4.56e-16  17.0  12.4  22.1 1.96e-15 1.43e-15 2.55e-15
168 13821   33.5   27.2   40.4 2.14e-15 1.74e-15 2.58e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 6.71e-16  15.4  11.5  19.8 6.43e-16 4.82e-16 8.29e-16  10.3   7.1  14.1 3.37e-16 2.32e-16 4.61e-16   7.9   4.4  12.0 1.07e-15 5.96e-16 1.61e-15
168 13822   46.3   39.0   54.0 2.90e-15 2.45e-15 3.39e-15   4.5   1.9   7.8 1.25e-15 5.10e-16 2.15e-15  13.2   9.6  17.4 5.34e-16 3.89e-16 7.04e-16  19.2  14.9  24.1 6.26e-16 4.86e-16 7.85e-16  13.9   9.6  18.7 1.85e-15 1.29e-15 2.50e-15
168 14383   19.1   14.7   24.1 2.20e-15 1.69e-15 2.77e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.11e-15   6.5   4.1   9.5 6.25e-16 3.96e-16 9.11e-16   7.5   5.0  10.7 4.17e-16 2.75e-16 5.92e-16   5.0   2.6   8.0 1.00e-15 5.26e-16 1.60e-15
168 14384   10.6    7.4   14.4 2.04e-15 1.42e-15 2.76e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.51e-15   4.7   2.7   7.3 7.46e-16 4.31e-16 1.16e-15   3.9   2.1   6.2 3.59e-16 1.97e-16 5.75e-16   2.1   0.6   4.1 6.84e-16 2.03e-16 1.37e-15
168 14419    5.3    3.1    8.1 1.66e-15 9.65e-16 2.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.77e-15   0.7   0.0   2.1 1.94e-16 0.00e+00 5.51e-16   1.7   0.6   3.5 2.63e-16 8.59e-17 5.34e-16   2.8   1.3   4.9 1.52e-15 7.08e-16 2.66e-15
168  2040    7.4    4.8   10.6 2.18e-15 1.42e-15 3.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.01e-15   2.0   0.8   3.7 3.75e-16 1.47e-16 7.20e-16   1.8   0.6   3.6 2.78e-16 9.62e-17 5.55e-16   3.7   1.9   6.0 2.20e-15 1.15e-15 3.63e-15
169 11268    9.5    6.3   13.3 2.18e-15 1.45e-15 3.05e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 1.41e-15   1.5   0.4   3.3 2.08e-16 4.89e-17 4.50e-16   3.5   1.7   5.8 4.24e-16 2.09e-16 7.13e-16   4.6   2.4   7.4 2.36e-15 1.22e-15 3.80e-15
169 12095   11.8    7.9   16.3 1.45e-15 9.75e-16 2.00e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 8.84e-16   3.7   1.7   6.3 2.72e-16 1.25e-16 4.63e-16   3.0   1.3   5.4 1.99e-16 8.35e-17 3.54e-16   5.1   2.5   8.3 1.41e-15 7.04e-16 2.29e-15
169 13817   25.1   19.5   31.3 1.45e-15 1.13e-15 1.81e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 6.73e-16   3.9   1.8   6.7 1.47e-16 6.51e-17 2.50e-16   4.3   2.1   7.1 1.28e-16 6.27e-17 2.12e-16  16.9  12.5  21.9 2.09e-15 1.54e-15 2.71e-15
169 13819   11.4    7.8   15.6 1.59e-15 1.08e-15 2.18e-15   0.7   0.0   2.5 4.92e-16 0.00e+00 1.67e-15   3.0   1.2   5.3 2.73e-16 1.13e-16 4.87e-16   4.7   2.7   7.2 3.33e-16 1.91e-16 5.17e-16   3.8   1.6   6.5 1.10e-15 4.64e-16 1.91e-15
169 13820   29.0   23.2   35.4 1.61e-15 1.29e-15 1.97e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 6.05e-16   7.2   4.5  10.6 2.62e-16 1.63e-16 3.85e-16  14.6  10.9  19.0 4.16e-16 3.10e-16 5.39e-16   7.2   4.0  11.0 8.42e-16 4.66e-16 1.29e-15
169 13821   14.9   10.2   20.1 9.65e-16 6.64e-16 1.31e-15   0.8   0.0   3.1 2.46e-16 0.00e+00 9.76e-16   5.9   3.3   9.0 2.50e-16 1.40e-16 3.86e-16   3.9   1.8   6.7 1.31e-16 5.90e-17 2.24e-16   5.1   2.2   8.6 6.97e-16 3.05e-16 1.17e-15
169 13822   20.7   15.6   26.5 1.32e-15 9.90e-16 1.68e-15   3.5   1.2   6.3 9.84e-16 3.33e-16 1.79e-15   4.4   2.2   7.2 1.79e-16 8.96e-17 2.94e-16  10.9   7.7  14.7 3.57e-16 2.52e-16 4.81e-16   5.5   2.5   9.1 7.40e-16 3.31e-16 1.23e-15
169 14383   11.3    7.8   15.4 1.26e-15 8.75e-16 1.72e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.99e-15   2.6   1.1   4.7 2.41e-16 1.04e-16 4.36e-16   2.6   1.1   4.7 1.41e-16 6.10e-17 2.55e-16   6.1   3.5   9.3 1.19e-15 6.87e-16 1.81e-15
169 14384    9.5    6.4   13.1 1.85e-15 1.25e-15 2.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.49e-15   0.6   0.0   2.0 9.92e-17 0.00e+00 3.29e-16   5.8   3.6   8.6 5.50e-16 3.42e-16 8.13e-16   3.0   1.3   5.4 1.04e-15 4.40e-16 1.84e-15
169 14419    6.9    4.4   10.1 2.03e-15 1.28e-15 2.95e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 5.30e-15   2.7   1.2   4.8 6.54e-16 2.93e-16 1.16e-15   1.8   0.6   3.6 2.55e-16 9.01e-17 5.10e-16   2.4   0.9   4.5 1.23e-15 4.78e-16 2.30e-15
169  2040    9.7    6.8   13.2 2.86e-15 2.00e-15 3.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.99e-15   3.0   1.5   5.1 5.68e-16 2.83e-16 9.73e-16   4.0   2.2   6.3 6.11e-16 3.40e-16 9.74e-16   2.8   1.3   4.9 1.70e-15 7.97e-16 2.97e-15
170 11268    4.9    2.4    8.1 1.12e-15 5.37e-16 1.84e-15   0.5   0.0   2.4 4.11e-16 0.00e+00 1.96e-15   2.3   0.8   4.4 3.16e-16 1.14e-16 5.99e-16   2.2   0.7   4.2 2.65e-16 8.51e-17 5.17e-16   0.5   0.0   2.4 2.53e-16 0.00e+00 1.21e-15
170 12095    7.0    3.7   11.0 8.55e-16 4.48e-16 1.33e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 6.62e-16   4.7   2.4   7.4 3.39e-16 1.78e-16 5.43e-16   0.1   0.0   1.8 4.32e-18 0.00e+00 1.18e-16   2.3   0.3   4.8 6.35e-16 8.87e-17 1.31e-15
170 13817   43.0   36.0   50.6 2.46e-15 2.06e-15 2.90e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 3.44e-16   8.9   5.8  12.5 3.26e-16 2.14e-16 4.60e-16  17.8  13.6  22.6 5.31e-16 4.06e-16 6.74e-16  16.3  11.9  21.3 1.99e-15 1.45e-15 2.60e-15
170 13819   12.7    9.0   17.1 1.76e-15 1.25e-15 2.37e-15   0.8   0.0   2.5 5.21e-16 0.00e+00 1.62e-15   7.3   4.8  10.5 6.60e-16 4.29e-16 9.45e-16   4.5   2.6   7.1 3.24e-16 1.83e-16 5.10e-16   0.8   0.0   2.9 2.46e-16 0.00e+00 8.44e-16
170 13820   26.6   21.0   32.9 1.46e-15 1.15e-15 1.81e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 6.86e-16  12.3   8.9  16.4 4.41e-16 3.17e-16 5.86e-16   6.5   3.9   9.6 1.83e-16 1.09e-16 2.72e-16   7.8   4.5  11.8 9.15e-16 5.23e-16 1.38e-15
170 13821   32.1   25.9   38.8 2.06e-15 1.67e-15 2.50e-15   6.6   3.8   9.9 1.97e-15 1.15e-15 2.98e-15  10.3   7.2  14.1 4.33e-16 3.00e-16 5.92e-16   9.1   6.1  12.8 3.02e-16 2.01e-16 4.22e-16  12.7   8.7  17.3 1.73e-15 1.18e-15 2.35e-15
170 13822   26.2   20.5   32.5 1.65e-15 1.30e-15 2.05e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.56e-16  12.4   8.9  16.5 5.02e-16 3.61e-16 6.66e-16   8.8   5.8  12.2 2.87e-16 1.91e-16 4.01e-16   5.0   2.0   8.6 6.76e-16 2.72e-16 1.16e-15
170 14383    4.8    2.2    7.9 5.37e-16 2.50e-16 8.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.03e-15   1.5   0.3   3.2 1.38e-16 3.17e-17 3.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.16e-17   3.7   1.5   6.4 7.11e-16 2.89e-16 1.25e-15
170 14384    8.7    5.8   12.2 1.67e-15 1.11e-15 2.34e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 3.58e-15   1.7   0.6   3.5 2.78e-16 9.04e-17 5.63e-16   3.9   2.1   6.2 3.62e-16 1.99e-16 5.79e-16   3.1   1.3   5.4 1.03e-15 4.43e-16 1.81e-15
170 14419    9.2    6.3   12.7 2.66e-15 1.81e-15 3.67e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 5.38e-15   4.8   2.9   7.4 1.16e-15 6.86e-16 1.78e-15   0.8   0.1   2.2 1.11e-16 7.01e-18 3.06e-16   3.5   1.8   5.9 1.78e-15 8.97e-16 2.96e-15
170  2040    4.7    2.7    7.3 1.38e-15 8.02e-16 2.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.00e-15   1.0   0.2   2.4 1.83e-16 3.46e-17 4.59e-16   3.0   1.5   5.1 4.62e-16 2.32e-16 7.84e-16   0.8   0.0   2.1 4.59e-16 1.21e-17 1.29e-15
171 11268   25.1   20.2   30.6 6.15e-15 4.95e-15 7.50e-15   2.1   0.7   4.2 2.59e-15 8.19e-16 5.06e-15   5.6   3.4   8.4 8.84e-16 5.40e-16 1.32e-15   8.9   6.1  12.2 1.12e-15 7.77e-16 1.55e-15  10.6   7.4  14.4 5.56e-15 3.89e-15 7.54e-15
171 12095   41.0   34.6   48.0 5.38e-15 4.54e-15 6.30e-15   3.3   1.3   5.9 2.14e-15 8.64e-16 3.81e-15  13.0   9.5  17.0 1.10e-15 8.02e-16 1.44e-15  15.3  11.6  19.6 1.04e-15 7.87e-16 1.34e-15  12.7   9.1  16.9 3.56e-15 2.55e-15 4.74e-15
171 13817   89.2   79.5   98.9 5.64e-15 5.03e-15 6.26e-15   2.8   0.7   5.4 1.12e-15 2.81e-16 2.16e-15  26.7  21.7  32.3 1.19e-15 9.67e-16 1.44e-15  27.9  22.8  33.6 8.74e-16 7.14e-16 1.05e-15  34.6  28.7  41.0 4.37e-15 3.63e-15 5.19e-15
171 13819   37.6   31.5   44.2 5.70e-15 4.78e-15 6.70e-15   0.6   0.0   2.4 6.44e-16 0.00e+00 2.69e-15   8.4   5.6  11.7 9.39e-16 6.33e-16 1.31e-15  13.2   9.7  17.2 9.79e-16 7.20e-16 1.28e-15  16.0  12.1  20.4 4.64e-15 3.52e-15 5.93e-15
171 13820   83.0   73.6   92.4 5.01e-15 4.45e-15 5.58e-15   2.3   0.5   4.7 1.06e-15 2.25e-16 2.14e-15  19.2  15.0  24.0 8.60e-16 6.72e-16 1.07e-15  29.0  23.7  34.7 8.55e-16 7.01e-16 1.02e-15  34.8  28.9  41.4 4.02e-15 3.33e-15 4.78e-15
171 13821   73.2   64.4   82.1 5.19e-15 4.57e-15 5.82e-15   1.2   0.0   3.1 6.46e-16 0.00e+00 1.65e-15  19.1  14.9  23.9 1.01e-15 7.86e-16 1.26e-15  27.8  22.6  33.4 9.60e-16 7.83e-16 1.16e-15  26.4  21.2  32.2 3.57e-15 2.87e-15 4.35e-15
171 13822   66.3   57.8   74.8 4.62e-15 4.04e-15 5.22e-15   0.2   0.0   2.5 6.77e-17 0.00e+00 1.14e-15  16.8  12.8  21.3 8.26e-16 6.30e-16 1.05e-15  23.9  19.1  29.1 8.24e-16 6.60e-16 1.01e-15  25.7  20.6  31.4 3.59e-15 2.88e-15 4.38e-15
171 14383   38.2   32.2   44.8 4.01e-15 3.38e-15 4.71e-15   1.0   0.2   2.4 1.50e-15 2.85e-16 3.78e-15   9.6   6.7  13.1 8.20e-16 5.72e-16 1.12e-15  16.9  13.0  21.3 8.60e-16 6.62e-16 1.09e-15  11.7   8.4  15.6 2.16e-15 1.55e-15 2.89e-15
171 14384   27.8   22.6   33.4 5.01e-15 4.09e-15 6.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.10e-15   3.7   2.0   6.1 5.44e-16 2.88e-16 8.89e-16   9.9   7.0  13.4 8.68e-16 6.12e-16 1.17e-15  14.1  10.5  18.3 4.48e-15 3.34e-15 5.82e-15
171 14419   24.4   19.7   29.7 6.62e-15 5.33e-15 8.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.66e-15   9.8   6.9  13.3 2.15e-15 1.51e-15 2.92e-15   3.9   2.1   6.2 5.08e-16 2.77e-16 8.17e-16  10.8   7.7  14.4 5.13e-15 3.69e-15 6.86e-15
171  2040   14.7   11.1   18.9 4.60e-15 3.48e-15 5.92e-15   0.6   0.0   2.0 3.03e-16 0.00e+00 1.06e-15   7.0   4.6   9.9 1.14e-15 7.48e-16 1.63e-15   1.9   0.7   3.7 3.57e-16 1.35e-16 6.95e-16   5.8   3.6   8.6 4.62e-15 2.89e-15 6.84e-15
172 11268   18.8   14.4   23.8 4.18e-15 3.19e-15 5.29e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 1.30e-15   7.6   5.0  10.7 1.00e-15 6.61e-16 1.42e-15   9.1   6.2  12.6 1.10e-15 7.48e-16 1.52e-15   2.2   0.5   4.4 1.09e-15 2.54e-16 2.21e-15
172 12095   27.8   22.3   33.9 3.32e-15 2.66e-15 4.04e-15   2.9   0.8   5.5 1.22e-15 3.35e-16 2.32e-15  12.1   8.8  16.0 8.62e-16 6.24e-16 1.14e-15  11.0   7.8  14.8 7.11e-16 5.04e-16 9.55e-16   4.8   2.2   7.9 1.29e-15 6.00e-16 2.14e-15
172 13817  115.6  104.6  126.8 6.39e-15 5.78e-15 7.01e-15   3.1   1.0   5.8 7.22e-16 2.35e-16 1.35e-15  52.5  45.2  59.8 1.84e-15 1.59e-15 2.10e-15  35.6  29.8  42.0 1.03e-15 8.61e-16 1.21e-15  27.7  22.2  33.7 3.29e-15 2.64e-15 4.01e-15
172 13819   56.7   49.0   64.4 7.50e-15 6.49e-15 8.53e-15   3.3   1.4   5.9 1.90e-15 7.73e-16 3.36e-15  26.3  21.4  31.8 2.22e-15 1.81e-15 2.69e-15  23.5  18.8  28.6 1.61e-15 1.29e-15 1.97e-15   7.1   4.3  10.4 2.01e-15 1.22e-15 2.95e-15
172 13820  134.6  122.8  146.6 7.06e-15 6.44e-15 7.69e-15   8.9   5.7  12.7 2.03e-15 1.30e-15 2.89e-15  54.8  47.3  62.3 1.84e-15 1.59e-15 2.09e-15  42.6  36.2  49.5 1.16e-15 9.86e-16 1.35e-15  37.2  31.1  44.1 4.19e-15 3.49e-15 4.95e-15
172 13821   96.8   86.7  107.0 5.93e-15 5.31e-15 6.56e-15  11.9   8.3  16.1 3.16e-15 2.20e-15 4.28e-15  36.1  30.3  42.5 1.42e-15 1.19e-15 1.67e-15  35.6  29.8  42.0 1.13e-15 9.46e-16 1.33e-15  25.1  20.0  31.0 3.30e-15 2.62e-15 4.06e-15
172 13822  117.0  105.9  128.2 7.09e-15 6.42e-15 7.77e-15   9.0   5.5  13.1 2.30e-15 1.41e-15 3.34e-15  49.8  42.8  57.2 1.92e-15 1.65e-15 2.21e-15  38.5  32.5  45.1 1.22e-15 1.03e-15 1.43e-15  28.7  23.2  34.9 3.73e-15 3.01e-15 4.53e-15
172 14383   31.4   25.9   37.6 3.52e-15 2.90e-15 4.21e-15   1.9   0.7   3.7 3.57e-15 1.36e-15 6.97e-15   9.6   6.6  13.0 8.99e-16 6.26e-16 1.23e-15  11.6   8.4  15.3 6.22e-16 4.50e-16 8.25e-16  10.4   7.2  14.1 2.00e-15 1.38e-15 2.74e-15
172 14384   22.3   17.7   27.5 4.20e-15 3.33e-15 5.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.58e-15   5.5   3.3   8.2 8.60e-16 5.15e-16 1.30e-15   6.7   4.3   9.6 6.01e-16 3.85e-16 8.71e-16  10.3   7.2  13.9 3.33e-15 2.34e-15 4.51e-15
172 14419   14.8   11.0   19.1 4.14e-15 3.09e-15 5.36e-15   1.0   0.2   2.4 4.46e-15 8.46e-16 1.12e-14   5.9   3.7   8.6 1.38e-15 8.60e-16 2.03e-15   3.9   2.1   6.2 5.19e-16 2.83e-16 8.36e-16   5.1   2.9   7.8 2.45e-15 1.38e-15 3.80e-15
172  2040   17.6   13.6   22.1 5.14e-15 3.98e-15 6.47e-15   0.9   0.1   2.3 1.58e-15 2.47e-16 4.11e-15   7.9   5.3  11.0 1.50e-15 1.01e-15 2.11e-15   7.0   4.6   9.9 1.07e-15 6.98e-16 1.52e-15   2.8   1.3   4.9 1.65e-15 7.62e-16 2.92e-15
173 11268   34.2   28.3   40.7 7.94e-15 6.57e-15 9.43e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.42e-15   8.4   5.6  11.7 1.16e-15 7.81e-16 1.62e-15  14.1  10.5  18.3 1.78e-15 1.33e-15 2.31e-15  11.7   8.2  15.7 6.11e-15 4.29e-15 8.24e-15
173 12095   68.1   59.5   76.7 8.46e-15 7.40e-15 9.53e-15   1.3   0.0   3.4 5.45e-16 0.00e+00 1.46e-15  13.8  10.2  18.0 1.02e-15 7.53e-16 1.33e-15  26.7  21.7  32.3 1.80e-15 1.47e-15 2.18e-15  27.6  22.3  33.5 7.74e-15 6.25e-15 9.38e-15
173 13817  128.5  116.9  140.4 7.63e-15 6.94e-15 8.33e-15   9.1   5.6  13.2 2.22e-15 1.37e-15 3.22e-15  37.4  31.4  44.0 1.41e-15 1.18e-15 1.66e-15  42.3  35.9  49.2 1.32e-15 1.12e-15 1.53e-15  48.9  41.8  56.7 6.22e-15 5.31e-15 7.21e-15
173 13819   54.3   46.7   62.0 7.63e-15 6.56e-15 8.71e-15   1.5   0.1   3.4 8.59e-16 7.12e-17 1.95e-15  14.0  10.4  18.2 1.25e-15 9.26e-16 1.62e-15  16.3  12.5  20.8 1.20e-15 9.16e-16 1.53e-15  24.0  19.1  29.5 7.23e-15 5.74e-15 8.88e-15
173 13820  134.8  122.9  146.8 7.55e-15 6.89e-15 8.22e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 6.27e-16  43.4  37.0  50.4 1.54e-15 1.32e-15 1.79e-15  39.1  33.0  45.8 1.15e-15 9.67e-16 1.34e-15  52.2  44.7  59.9 6.28e-15 5.37e-15 7.19e-15
173 13821  104.4   93.9  115.1 6.67e-15 6.00e-15 7.35e-15   3.5   1.2   6.4 9.36e-16 3.27e-16 1.70e-15  36.9  31.0  43.3 1.50e-15 1.26e-15 1.76e-15  40.1  33.9  46.9 1.34e-15 1.13e-15 1.57e-15  27.4  22.0  33.5 3.76e-15 3.01e-15 4.59e-15
173 13822  138.4  126.3  150.6 8.91e-15 8.13e-15 9.70e-15   6.0   2.8   9.8 1.59e-15 7.52e-16 2.59e-15  37.2  31.3  43.8 1.52e-15 1.28e-15 1.79e-15  45.8  39.2  53.1 1.55e-15 1.32e-15 1.79e-15  55.3  47.5  63.2 7.64e-15 6.56e-15 8.73e-15
173 14383   71.5   63.0   80.2 8.60e-15 7.57e-15 9.64e-15   0.9   0.1   2.3 2.81e-15 4.36e-16 7.25e-15  14.5  10.9  18.7 1.68e-15 1.26e-15 2.16e-15  21.5  17.1  26.5 1.21e-15 9.60e-16 1.49e-15  35.5  29.6  42.0 6.81e-15 5.68e-15 8.05e-15
173 14384   41.5   35.2   48.5 8.54e-15 7.24e-15 9.98e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.96e-15   8.5   5.7  11.8 1.67e-15 1.13e-15 2.32e-15  16.7  12.9  21.2 1.61e-15 1.24e-15 2.04e-15  16.4  12.4  21.0 5.39e-15 4.09e-15 6.90e-15
173 14419   20.5   16.1   25.5 6.35e-15 4.98e-15 7.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.03e-15   1.9   0.7   3.7 5.51e-16 2.02e-16 1.08e-15   4.6   2.6   7.2 6.70e-16 3.83e-16 1.05e-15  14.0  10.4  18.2 6.94e-15 5.15e-15 9.01e-15
173  2040   27.5   22.5   33.1 8.10e-15 6.62e-15 9.73e-15   3.0   1.5   5.1 5.37e-15 2.68e-15 9.20e-15   8.9   6.2  12.2 1.73e-15 1.20e-15 2.37e-15   8.0   5.4  11.1 1.22e-15 8.29e-16 1.71e-15  10.7   7.6  14.3 6.41e-15 4.59e-15 8.60e-15
174 11268    5.9    3.5    8.9 1.33e-15 7.86e-16 2.00e-15   0.7   0.0   2.1 6.52e-16 0.00e+00 1.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.57e-16   0.9   0.1   2.3 1.03e-16 1.20e-17 2.72e-16   5.2   3.0   8.0 2.56e-15 1.48e-15 3.94e-15
174 12095   15.4   11.4   20.0 1.85e-15 1.37e-15 2.40e-15   3.1   1.3   5.4 1.52e-15 6.60e-16 2.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.44e-17   2.5   1.0   4.6 1.62e-16 6.69e-17 2.97e-16  13.5   9.9  17.7 3.57e-15 2.61e-15 4.67e-15
174 13817   33.1   27.3   39.5 1.89e-15 1.56e-15 2.26e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 4.44e-16   0.3   0.0   1.9 1.28e-17 0.00e+00 7.19e-17   4.1   2.1   6.6 1.19e-16 6.05e-17 1.95e-16  28.8  23.5  34.6 3.41e-15 2.78e-15 4.11e-15
174 13819   12.9    9.4   16.9 1.75e-15 1.27e-15 2.30e-15   0.2   0.0   1.8 1.40e-16 0.00e+00 1.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-16   1.7   0.5   3.5 1.15e-16 3.44e-17 2.39e-16  11.5   8.3  15.3 3.19e-15 2.30e-15 4.24e-15
174 13820   16.7   12.5   21.5 8.99e-16 6.73e-16 1.16e-15   0.3   0.0   2.3 9.80e-17 0.00e+00 6.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.15e-17   5.4   3.2   8.2 1.49e-16 8.89e-17 2.26e-16  11.8   8.3  15.8 1.29e-15 9.12e-16 1.74e-15
174 13821   18.8   14.4   23.8 1.19e-15 9.11e-16 1.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.89e-16   0.2   0.0   1.9 1.03e-17 0.00e+00 7.97e-17   3.6   1.8   5.9 1.15e-16 5.86e-17 1.91e-16  15.1  11.2  19.5 1.94e-15 1.44e-15 2.51e-15
174 13822   24.2   19.3   29.7 1.53e-15 1.22e-15 1.87e-15   0.0   0.0   2.2 5.38e-18 0.00e+00 6.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.77e-17   3.4   1.6   5.7 1.09e-16 5.25e-17 1.85e-16  21.3  16.8  26.4 2.80e-15 2.20e-15 3.46e-15
174 14383   18.9   14.7   23.7 1.98e-15 1.54e-15 2.48e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.85e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.66e-17   2.9   1.4   5.0 1.45e-16 6.96e-17 2.52e-16  16.2  12.4  20.7 2.98e-15 2.27e-15 3.80e-15
174 14384    8.7    6.0   12.0 1.56e-15 1.07e-15 2.16e-15   1.0   0.2   2.5 2.69e-15 6.18e-16 6.59e-15   0.9   0.1   2.3 1.32e-16 2.04e-17 3.40e-16   1.0   0.2   2.5 8.72e-17 2.01e-17 2.14e-16   6.8   4.4   9.8 2.15e-15 1.39e-15 3.09e-15
174 14419    2.5    1.0    4.6 6.82e-16 2.82e-16 1.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   2.6   1.1   4.7 1.22e-15 5.20e-16 2.22e-15
174  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.97e-16
175 11268   13.2    9.8   17.3 2.93e-15 2.17e-15 3.83e-15   0.7   0.0   2.1 5.79e-16 0.00e+00 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   4.9   2.9   7.5 5.77e-16 3.43e-16 8.85e-16   8.5   5.7  11.8 4.17e-15 2.82e-15 5.81e-15
175 12095    6.5    3.9    9.7 7.71e-16 4.66e-16 1.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.24e-17   3.8   2.0   6.1 2.40e-16 1.29e-16 3.90e-16   3.2   1.4   5.5 8.43e-16 3.81e-16 1.46e-15
175 13817   32.5   26.8   38.8 1.85e-15 1.52e-15 2.20e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.48e-16   2.3   0.8   4.4 8.46e-17 3.03e-17 1.62e-16  11.4   8.2  15.2 3.33e-16 2.39e-16 4.43e-16  18.9  14.6  23.7 2.26e-15 1.75e-15 2.85e-15
175 13819    9.3    6.3   13.0 1.26e-15 8.49e-16 1.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.65e-16   0.8   0.0   2.1 6.80e-17 1.79e-18 1.91e-16   3.8   2.0   6.1 2.60e-16 1.39e-16 4.23e-16   4.8   2.6   7.6 1.35e-15 7.33e-16 2.14e-15
175 13820   30.7   25.1   36.8 1.64e-15 1.35e-15 1.97e-15   1.3   0.0   3.2 3.57e-16 0.00e+00 8.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.04e-17  15.2  11.5  19.5 4.16e-16 3.14e-16 5.34e-16  16.0  12.0  20.6 1.78e-15 1.34e-15 2.29e-15
175 13821   24.0   19.1   29.5 1.51e-15 1.20e-15 1.85e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 5.31e-16   2.3   0.8   4.4 9.49e-17 3.40e-17 1.82e-16   8.7   6.0  12.0 2.79e-16 1.91e-16 3.85e-16  13.1   9.5  17.3 1.70e-15 1.23e-15 2.24e-15
175 13822   29.7   24.2   35.7 1.86e-15 1.52e-15 2.24e-15   2.1   0.5   4.4 6.39e-16 1.44e-16 1.30e-15   2.2   0.7   4.3 8.94e-17 2.99e-17 1.74e-16  14.6  11.0  18.8 4.71e-16 3.55e-16 6.06e-16  12.9   9.2  17.1 1.71e-15 1.23e-15 2.27e-15
175 14383   23.7   19.0   29.0 2.48e-15 1.99e-15 3.04e-15   0.9   0.1   2.3 1.42e-15 2.21e-16 3.67e-15   1.7   0.6   3.5 1.46e-16 4.72e-17 3.00e-16   7.0   4.6   9.9 3.54e-16 2.32e-16 5.06e-16  15.0  11.3  19.3 2.77e-15 2.08e-15 3.56e-15
175 14384    7.1    4.6   10.3 1.28e-15 8.20e-16 1.85e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.66e-16   4.8   2.8   7.3 4.15e-16 2.42e-16 6.40e-16   2.4   0.9   4.5 7.67e-16 2.96e-16 1.43e-15
175 14419    3.4    1.7    5.8 9.27e-16 4.55e-16 1.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   1.0   0.2   2.4 1.25e-16 2.36e-17 3.14e-16   2.6   1.1   4.7 1.24e-15 5.36e-16 2.24e-15
175  2040    7.7    5.1   10.8 1.59e-15 1.05e-15 2.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   3.9   2.2   6.3 4.84e-16 2.68e-16 7.76e-16   3.8   2.1   6.2 2.01e-15 1.09e-15 3.25e-15
176 11268    0.3    0.0    1.9 5.57e-17 0.00e+00 4.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.9   0.1   2.3 1.08e-16 1.68e-17 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.72e-16
176 12095    4.6    2.2    7.6 5.49e-16 2.66e-16 9.04e-16   1.9   0.4   3.9 8.31e-16 1.93e-16 1.72e-15   3.7   1.9   6.0 2.62e-16 1.37e-16 4.30e-16   0.3   0.0   1.9 2.21e-17 0.00e+00 1.22e-16   0.6   0.0   2.4 1.60e-16 0.00e+00 6.49e-16
176 13817    9.7    6.3   13.6 5.50e-16 3.61e-16 7.75e-16   1.4   0.0   3.2 3.51e-16 8.89e-18 8.18e-16   4.4   2.4   7.0 1.61e-16 8.87e-17 2.55e-16   1.2   0.1   2.9 3.51e-17 2.52e-18 8.39e-17   4.1   1.9   6.9 4.97e-16 2.30e-16 8.40e-16
176 13819    1.9    0.4    3.9 2.51e-16 5.87e-17 5.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.93e-17   0.7   0.0   2.1 4.63e-17 0.00e+00 1.43e-16   1.3   0.2   3.0 3.68e-16 4.88e-17 8.53e-16
176 13820    5.5    2.8    8.9 2.96e-16 1.50e-16 4.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.85e-16   7.4   4.8  10.5 2.56e-16 1.67e-16 3.65e-16   0.4   0.0   1.9 1.19e-17 0.00e+00 5.34e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16
176 13821    5.4    2.8    8.5 3.34e-16 1.73e-16 5.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.35e-16   2.5   1.0   4.6 1.01e-16 4.02e-17 1.85e-16   2.6   1.1   4.7 8.27e-17 3.52e-17 1.50e-16   0.3   0.0   2.3 3.95e-17 0.00e+00 3.02e-16
176 13822    8.8    5.6   12.6 5.54e-16 3.53e-16 7.93e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 4.48e-16   3.3   1.5   5.7 1.32e-16 6.19e-17 2.27e-16   3.4   1.6   5.7 1.10e-16 5.28e-17 1.86e-16   2.2   0.5   4.4 2.99e-16 7.15e-17 6.02e-16
176 14383    3.4    1.5    6.0 3.58e-16 1.53e-16 6.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.79e-15   1.9   0.7   3.7 1.58e-16 5.79e-17 3.11e-16   2.8   1.3   4.9 1.40e-16 6.44e-17 2.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.09e-16
176 14384    2.2    0.8    4.3 4.02e-16 1.38e-16 7.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.66e-16   1.8   0.6   3.6 1.58e-16 5.56e-17 3.15e-16   0.5   0.0   2.0 1.50e-16 0.00e+00 6.18e-16
176 14419    1.5    0.4    3.3 4.12e-16 1.00e-16 8.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.65e-15   1.9   0.7   3.7 4.19e-16 1.59e-16 8.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.40e-16
176  2040    0.8    0.1    2.2 1.67e-16 1.24e-17 4.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   1.0   0.2   2.5 1.24e-16 2.85e-17 3.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.05e-16
177 11268   55.4   48.0   62.9 1.22e-14 1.06e-14 1.39e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 9.33e-16  19.0  14.9  23.6 2.50e-15 1.96e-15 3.12e-15  15.9  12.2  20.2 1.89e-15 1.45e-15 2.40e-15  20.5  16.2  25.4 1.02e-14 8.08e-15 1.26e-14
177 12095  114.4  103.8  125.2 1.35e-14 1.23e-14 1.48e-14   1.1   0.0   2.7 4.87e-16 6.29e-18 1.20e-15  36.9  31.1  43.3 2.61e-15 2.20e-15 3.06e-15  39.6  33.6  46.2 2.53e-15 2.14e-15 2.95e-15  38.0  32.0  44.5 1.01e-14 8.55e-15 1.19e-14
177 13817  241.8  226.3  257.5 1.36e-14 1.27e-14 1.45e-14  12.4   8.9  16.5 3.10e-15 2.23e-15 4.12e-15  67.2  59.1  75.5 2.42e-15 2.12e-15 2.71e-15  85.5  76.3  94.8 2.49e-15 2.22e-15 2.76e-15  89.2  79.7  98.7 1.08e-14 9.62e-15 1.19e-14
177 13819  124.5  113.4  135.8 1.66e-14 1.51e-14 1.81e-14   2.4   0.9   4.5 1.46e-15 5.55e-16 2.74e-15  32.6  27.2  38.7 2.81e-15 2.34e-15 3.33e-15  37.7  31.8  44.1 2.60e-15 2.19e-15 3.04e-15  54.2  46.9  61.6 1.54e-14 1.33e-14 1.75e-14
177 13820  288.6  271.7  305.7 1.52e-14 1.43e-14 1.61e-14   3.8   1.8   6.4 9.20e-16 4.39e-16 1.55e-15  82.3  73.3  91.4 2.81e-15 2.50e-15 3.12e-15  95.5  85.8 105.3 2.60e-15 2.33e-15 2.87e-15 110.8 100.3 121.5 1.24e-14 1.12e-14 1.36e-14
177 13821  283.5  266.8  300.5 1.75e-14 1.64e-14 1.85e-14   3.7   1.8   6.3 1.07e-15 5.03e-16 1.81e-15  70.3  62.0  78.8 2.81e-15 2.48e-15 3.15e-15 107.6  97.3 118.0 3.42e-15 3.09e-15 3.75e-15 105.6  95.3 115.9 1.38e-14 1.24e-14 1.51e-14
177 13822  233.9  218.7  249.3 1.44e-14 1.35e-14 1.54e-14   6.4   3.9   9.6 1.78e-15 1.07e-15 2.65e-15  60.0  52.3  67.8 2.37e-15 2.07e-15 2.68e-15  83.5  74.5  92.7 2.67e-15 2.38e-15 2.97e-15  90.4  80.9 100.0 1.20e-14 1.07e-14 1.33e-14
177 14383  133.4  122.0  145.0 1.39e-14 1.27e-14 1.51e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 1.78e-15  24.8  20.1  30.1 2.10e-15 1.70e-15 2.54e-15  47.9  41.3  55.2 2.42e-15 2.09e-15 2.79e-15  60.7  53.0  68.5 1.11e-14 9.67e-15 1.25e-14
177 14384   98.3   88.4  108.2 1.75e-14 1.58e-14 1.93e-14   1.0   0.2   2.4 2.56e-15 4.83e-16 6.42e-15  22.9  18.4  28.0 3.32e-15 2.67e-15 4.06e-15  24.9  20.2  30.2 2.15e-15 1.75e-15 2.61e-15  50.5  43.5  57.7 1.58e-14 1.36e-14 1.81e-14
177 14419   59.9   52.2   67.6 1.61e-14 1.40e-14 1.82e-14   0.0   0.0   1.2 0.00e+00 0.00e+00 4.76e-15   8.0   5.4  11.1 1.74e-15 1.18e-15 2.43e-15  24.0  19.4  29.2 3.13e-15 2.53e-15 3.81e-15  27.9  22.9  33.4 1.31e-14 1.08e-14 1.58e-14
177  2040   60.9   53.1   68.7 1.25e-14 1.09e-14 1.41e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16  25.9  21.1  31.3 2.76e-15 2.25e-15 3.34e-15  18.0  14.0  22.5 2.21e-15 1.72e-15 2.77e-15  17.0  13.2  21.4 8.90e-15 6.89e-15 1.12e-14
178 11268   32.6   27.0   38.7 7.18e-15 5.96e-15 8.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.72e-16   3.8   2.1   6.2 4.95e-16 2.68e-16 8.01e-16  14.8  11.2  19.0 1.77e-15 1.34e-15 2.27e-15  14.0  10.4  18.2 7.08e-15 5.25e-15 9.21e-15
178 12095   58.2   50.5   66.0 7.11e-15 6.17e-15 8.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.84e-16   6.8   4.4   9.8 4.91e-16 3.18e-16 7.05e-16  18.7  14.6  23.4 1.24e-15 9.67e-16 1.55e-15  32.7  27.1  38.8 9.18e-15 7.62e-15 1.09e-14
178 13817   74.7   65.9   83.5 4.44e-15 3.92e-15 4.97e-15   1.3   0.0   3.2 3.24e-16 0.00e+00 7.68e-16   4.5   2.5   7.1 1.67e-16 9.27e-17 2.63e-16  42.4  36.1  49.3 1.32e-15 1.12e-15 1.53e-15  27.8  22.6  33.6 3.62e-15 2.95e-15 4.38e-15
178 13819   27.0   21.9   32.5 4.31e-15 3.50e-15 5.20e-15   0.4   0.0   1.9 2.91e-16 0.00e+00 1.31e-15   2.9   1.4   5.0 2.93e-16 1.43e-16 5.05e-16  13.9  10.4  18.0 1.16e-15 8.68e-16 1.49e-15  10.1   7.1  13.8 3.53e-15 2.48e-15 4.80e-15
178 13820   67.5   59.2   75.9 4.31e-15 3.78e-15 4.85e-15   0.0   0.0   1.8 1.29e-18 0.00e+00 4.81e-16   9.6   6.7  13.1 3.86e-16 2.69e-16 5.27e-16  29.5  24.3  35.3 9.81e-16 8.08e-16 1.17e-15  28.4  23.3  34.2 3.96e-15 3.23e-15 4.76e-15
178 13821   75.6   66.8   84.4 5.02e-15 4.44e-15 5.61e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.75e-16   5.6   3.4   8.4 2.33e-16 1.42e-16 3.50e-16  27.6  22.5  33.1 9.52e-16 7.79e-16 1.14e-15  42.5  36.1  49.4 6.17e-15 5.25e-15 7.18e-15
178 13822   67.8   59.4   76.2 4.58e-15 4.02e-15 5.16e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.62e-16  11.5   8.3  15.3 4.87e-16 3.52e-16 6.47e-16  24.0  19.3  29.3 8.48e-16 6.81e-16 1.03e-15  32.3  26.8  38.5 4.79e-15 3.97e-15 5.70e-15
178 14383  108.5   98.1  119.0 1.14e-14 1.03e-14 1.25e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 1.85e-15  13.6  10.1  17.7 1.17e-15 8.73e-16 1.52e-15  37.8  31.9  44.3 1.92e-15 1.62e-15 2.24e-15  57.1  49.6  64.7 1.04e-14 9.06e-15 1.18e-14
178 14384   51.2   44.1   58.5 9.18e-15 7.90e-15 1.05e-14   1.0   0.2   2.4 2.64e-15 4.99e-16 6.63e-15   5.8   3.6   8.6 8.47e-16 5.26e-16 1.26e-15  21.8  17.4  26.8 1.89e-15 1.51e-15 2.32e-15  23.7  19.1  28.9 7.40e-15 5.96e-15 9.02e-15
178 14419   37.7   31.8   44.1 1.02e-14 8.58e-15 1.19e-14   0.0   0.0   1.2 0.00e+00 0.00e+00 4.95e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.52e-16  15.0  11.3  19.1 1.95e-15 1.48e-15 2.50e-15  22.9  18.4  28.0 1.08e-14 8.65e-15 1.32e-14
178  2040   20.8   16.5   25.7 4.57e-15 3.62e-15 5.63e-15   1.0   0.2   2.4 3.32e-16 6.27e-17 8.33e-16   1.0   0.2   2.4 1.08e-16 2.04e-17 2.71e-16   8.0   5.4  11.1 1.05e-15 7.13e-16 1.47e-15  11.9   8.7  15.7 6.74e-15 4.94e-15 8.88e-15
179 11268   19.2   15.0   24.0 4.29e-15 3.35e-15 5.36e-15   0.8   0.0   2.1 5.94e-16 1.57e-17 1.67e-15  11.7   8.5  15.5 1.53e-15 1.12e-15 2.03e-15   6.8   4.4   9.8 8.23e-16 5.34e-16 1.18e-15   0.8   0.0   2.1 3.94e-16 1.04e-17 1.11e-15
179 12095   25.9   21.0   31.4 3.10e-15 2.51e-15 3.75e-15   1.5   0.4   3.3 6.39e-16 1.55e-16 1.37e-15  18.8  14.7  23.5 1.32e-15 1.03e-15 1.65e-15   5.8   3.6   8.6 3.74e-16 2.32e-16 5.55e-16   1.4   0.3   3.1 3.83e-16 7.09e-17 8.63e-16
179 13817    3.7    1.6    6.5 2.08e-16 8.67e-17 3.62e-16   0.7   0.0   2.5 1.55e-16 0.00e+00 5.64e-16   1.4   0.3   3.2 4.99e-17 9.91e-18 1.11e-16   0.4   0.0   1.9 1.26e-17 0.00e+00 5.66e-17   1.9   0.4   3.9 2.28e-16 5.35e-17 4.75e-16
179 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.46e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.83e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.30e-16
179 13820    0.7    0.0    2.8 3.78e-17 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.52e-16   1.4   0.3   3.2 4.71e-17 9.38e-18 1.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.11e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 1.94e-16
179 13821    0.0    0.0    2.0 0.00e+00 0.00e+00 1.26e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 4.57e-16   0.5   0.0   2.0 1.84e-17 0.00e+00 7.58e-17   0.6   0.0   2.0 1.83e-17 0.00e+00 6.42e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.55e-16
179 13822    0.0    0.0    1.9 0.00e+00 0.00e+00 1.18e-16   0.6   0.0   2.4 1.59e-16 0.00e+00 6.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.37e-17   0.7   0.0   2.1 2.14e-17 0.00e+00 6.62e-17   0.0   0.0   1.6 0.00e+00 0.00e+00 2.13e-16
179 14383    1.3    0.2    3.0 1.35e-16 1.80e-17 3.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.82e-15   0.9   0.1   2.3 7.76e-17 1.20e-17 2.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.82e-17   0.5   0.0   2.0 8.78e-17 0.00e+00 3.61e-16
179 14384    1.5    0.4    3.3 2.72e-16 6.60e-17 5.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.66e-16   1.8   0.6   3.6 1.57e-16 5.52e-17 3.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.55e-16
179 14419    0.5    0.0    2.0 1.41e-16 0.00e+00 5.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.7   0.0   2.1 3.36e-16 0.00e+00 9.84e-16
179  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.93e-16
180 11268   33.2   27.7   39.3 7.27e-15 6.05e-15 8.61e-15   1.5   0.4   3.3 1.15e-15 2.78e-16 2.47e-15   9.9   7.0  13.3 1.27e-15 8.97e-16 1.72e-15  16.8  12.9  21.2 2.00e-15 1.54e-15 2.52e-15   6.5   4.1   9.5 3.29e-15 2.08e-15 4.80e-15
180 12095   64.2   56.2   72.4 7.54e-15 6.60e-15 8.49e-15   3.2   1.5   5.6 1.31e-15 6.00e-16 2.26e-15  18.8  14.7  23.5 1.30e-15 1.02e-15 1.62e-15  23.5  18.9  28.7 1.50e-15 1.20e-15 1.83e-15  22.0  17.4  27.0 5.93e-15 4.71e-15 7.30e-15
180 13817  127.3  116.0  138.7 7.41e-15 6.75e-15 8.07e-15   3.2   1.2   5.7 7.44e-16 2.82e-16 1.34e-15  48.7  41.9  55.9 1.77e-15 1.53e-15 2.04e-15  44.2  37.8  51.3 1.35e-15 1.15e-15 1.56e-15  34.3  28.7  40.7 4.39e-15 3.66e-15 5.20e-15
180 13819   60.8   53.0   68.6 8.44e-15 7.36e-15 9.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.52e-16  20.9  16.6  25.8 1.82e-15 1.44e-15 2.24e-15  23.9  19.3  29.1 1.73e-15 1.40e-15 2.11e-15  16.0  12.1  20.4 4.87e-15 3.69e-15 6.21e-15
180 13820  110.1   99.6  120.8 6.23e-15 5.63e-15 6.83e-15   2.9   1.1   5.2 6.65e-16 2.62e-16 1.21e-15  43.4  37.1  50.4 1.54e-15 1.31e-15 1.78e-15  28.5  23.4  34.2 8.42e-16 6.92e-16 1.01e-15  38.2  32.2  44.8 4.74e-15 3.99e-15 5.56e-15
180 13821   99.4   89.4  109.6 6.78e-15 6.10e-15 7.47e-15   2.6   0.9   4.9 7.23e-16 2.43e-16 1.37e-15  29.1  24.0  34.9 1.25e-15 1.02e-15 1.49e-15  42.4  36.1  49.3 1.51e-15 1.29e-15 1.75e-15  27.9  22.7  33.5 4.16e-15 3.40e-15 5.01e-15
180 13822  118.9  108.0  130.0 7.33e-15 6.66e-15 8.02e-15   2.6   0.9   4.9 6.56e-16 2.26e-16 1.23e-15  47.5  40.9  54.7 1.83e-15 1.58e-15 2.11e-15  32.1  26.6  38.1 1.03e-15 8.58e-16 1.23e-15  39.3  33.2  46.0 5.32e-15 4.49e-15 6.23e-15
180 14383   74.0   65.4   82.6 7.77e-15 6.87e-15 8.68e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-15  17.9  13.9  22.4 1.55e-15 1.20e-15 1.94e-15  25.8  21.0  31.2 1.31e-15 1.07e-15 1.58e-15  30.2  25.0  36.1 5.54e-15 4.57e-15 6.61e-15
180 14384   48.5   41.8   55.8 8.73e-15 7.52e-15 1.00e-14   1.0   0.2   2.4 2.68e-15 5.07e-16 6.73e-15  10.9   7.9  14.5 1.61e-15 1.16e-15 2.15e-15  21.9  17.5  26.8 1.90e-15 1.52e-15 2.34e-15  15.7  12.0  20.0 4.94e-15 3.77e-15 6.30e-15
180 14419   19.5   15.3   24.3 5.30e-15 4.15e-15 6.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.83e-15   4.9   2.9   7.5 1.08e-15 6.44e-16 1.66e-15   2.0   0.8   3.8 2.56e-16 1.02e-16 4.93e-16  12.7   9.4  16.6 6.01e-15 4.44e-15 7.86e-15
180  2040   23.7   19.1   28.9 4.83e-15 3.89e-15 5.89e-15   2.9   1.4   5.0 9.29e-16 4.45e-16 1.61e-15   6.9   4.5   9.8 7.25e-16 4.73e-16 1.04e-15  10.0   7.1  13.5 1.23e-15 8.73e-16 1.66e-15   6.8   4.4   9.8 3.56e-15 2.31e-15 5.12e-15
181 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.68e-16
181 12095    1.0    0.0    2.6 1.40e-16 0.00e+00 3.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.57e-16   0.7   0.0   2.1 5.62e-17 0.00e+00 1.70e-16   0.8   0.1   2.2 6.35e-17 6.05e-18 1.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-16
181 13817    2.1    0.3    4.4 1.32e-16 1.96e-17 2.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.41e-17   0.3   0.0   1.9 1.04e-17 0.00e+00 6.11e-17   2.3   0.6   4.6 3.17e-16 8.80e-17 6.24e-16
181 13819    0.1    0.0    1.8 1.57e-17 0.00e+00 2.39e-16   0.3   0.0   1.9 1.52e-16 0.00e+00 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.43e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.82e-17   0.6   0.0   2.0 1.68e-16 0.00e+00 5.81e-16
181 13820    0.0    0.0    1.1 0.00e+00 0.00e+00 5.97e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.10e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16
181 13821    0.0    0.0    1.1 0.00e+00 0.00e+00 6.97e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.38e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.62e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16
181 13822    1.4    0.0    3.5 1.06e-16 0.00e+00 2.54e-16   2.6   0.9   4.9 7.84e-16 2.62e-16 1.48e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.21e-17   2.3   0.8   4.4 8.85e-17 3.18e-17 1.68e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.66e-16
181 14383    0.1    0.0    1.8 7.66e-18 0.00e+00 1.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.71e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 5.76e-17   0.5   0.0   2.0 9.80e-17 0.00e+00 3.64e-16
181 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 2.04e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.88e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.57e-16
181 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 3.07e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 4.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.51e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.37e-16
181  2040   74.9   66.3   83.6 1.51e-14 1.34e-14 1.69e-14  12.0   8.8  15.8 3.87e-15 2.84e-15 5.08e-15  41.0  34.8  47.6 4.29e-15 3.65e-15 4.99e-15  31.0  25.7  36.9 3.77e-15 3.13e-15 4.48e-15   3.0   1.5   5.0 1.53e-15 7.56e-16 2.62e-15
182 11268    1.7    0.3    3.7 3.79e-16 6.94e-17 8.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.7   0.0   2.1 8.45e-17 0.00e+00 2.47e-16   1.2   0.1   2.9 5.79e-16 4.15e-17 1.38e-15
182 12095   10.3    7.2   14.1 1.22e-15 8.46e-16 1.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.33e-16   1.6   0.4   3.4 1.14e-16 2.98e-17 2.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.22e-17   9.0   6.1  12.5 2.34e-15 1.58e-15 3.25e-15
182 13817   13.4    9.6   17.7 7.51e-16 5.41e-16 9.94e-16   0.8   0.0   2.5 2.10e-16 0.00e+00 6.89e-16   0.4   0.0   1.9 1.59e-17 0.00e+00 7.18e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.30e-17  13.5   9.9  17.7 1.56e-15 1.14e-15 2.05e-15
182 13819    5.9    3.5    8.9 8.20e-16 4.90e-16 1.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.11e-17   6.4   4.0   9.4 1.82e-15 1.14e-15 2.67e-15
182 13820   15.4   11.4   19.9 8.46e-16 6.26e-16 1.10e-15   1.3   0.0   3.1 3.59e-16 0.00e+00 8.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.19e-17   0.4   0.0   1.9 1.23e-17 0.00e+00 5.50e-17  15.4  11.5  19.8 1.74e-15 1.30e-15 2.24e-15
182 13821    9.2    6.0   13.0 5.92e-16 3.86e-16 8.38e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 5.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.91e-17   5.3   3.1   8.1 1.77e-16 1.04e-16 2.69e-16   4.5   2.3   7.3 5.94e-16 3.03e-16 9.63e-16
182 13822   12.8    9.1   17.2 7.92e-16 5.61e-16 1.06e-15   0.6   0.0   2.4 1.88e-16 0.00e+00 7.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.66e-17   0.1   0.0   1.8 4.57e-18 0.00e+00 5.81e-17  13.3   9.7  17.5 1.70e-15 1.23e-15 2.23e-15
182 14383    6.6    4.1    9.8 6.92e-16 4.25e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.66e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 5.80e-17   7.1   4.5  10.3 1.30e-15 8.33e-16 1.89e-15
182 14384    7.5    4.9   10.6 1.34e-15 8.79e-16 1.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-15   1.9   0.7   3.7 2.77e-16 1.05e-16 5.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.95e-17   5.9   3.7   8.7 1.84e-15 1.16e-15 2.73e-15
182 14419    3.6    1.8    5.9 9.65e-16 4.93e-16 1.60e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   3.8   2.1   6.2 1.81e-15 9.78e-16 2.92e-15
182  2040    2.6    1.1    4.7 5.47e-16 2.35e-16 9.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   2.8   1.3   4.9 1.46e-15 6.77e-16 2.57e-15
183 11268    4.6    2.6    7.2 1.02e-15 5.81e-16 1.58e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.73e-16   0.8   0.1   2.3 1.09e-16 1.17e-17 2.92e-16   1.9   0.8   3.8 2.33e-16 9.12e-17 4.48e-16   1.8   0.7   3.6 9.33e-16 3.36e-16 1.84e-15
183 12095    4.6    2.4    7.4 5.43e-16 2.84e-16 8.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.69e-16   3.5   1.8   5.9 2.45e-16 1.24e-16 4.09e-16   0.7   0.0   2.1 4.75e-17 0.00e+00 1.35e-16   0.3   0.0   1.9 9.00e-17 0.00e+00 5.14e-16
183 13817   10.5    7.1   14.4 5.86e-16 3.98e-16 8.05e-16   0.2   0.0   1.8 4.21e-17 0.00e+00 4.22e-16   7.4   4.9  10.6 2.60e-16 1.70e-16 3.70e-16   1.4   0.2   3.1 4.05e-17 7.07e-18 9.06e-17   1.7   0.3   3.6 2.05e-16 3.22e-17 4.42e-16
183 13819   10.7    7.5   14.5 1.42e-15 1.00e-15 1.93e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.31e-16   3.8   2.0   6.1 3.15e-16 1.70e-16 5.11e-16   5.4   3.2   8.2 3.76e-16 2.24e-16 5.69e-16   1.5   0.3   3.2 4.34e-16 9.96e-17 9.46e-16
183 13820   24.0   19.2   29.4 1.26e-15 1.01e-15 1.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16  10.5   7.5  14.2 3.47e-16 2.47e-16 4.67e-16   7.8   5.2  11.0 2.13e-16 1.43e-16 2.99e-16   5.7   3.3   8.7 6.52e-16 3.76e-16 9.97e-16
183 13821   10.6    7.3   14.6 6.50e-16 4.47e-16 8.92e-16   2.1   0.6   4.1 5.34e-16 1.57e-16 1.06e-15   6.5   4.1   9.5 2.49e-16 1.57e-16 3.64e-16   4.5   2.6   7.1 1.44e-16 8.13e-17 2.27e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.27e-16
183 13822   11.1    7.8   15.1 6.79e-16 4.75e-16 9.20e-16   5.4   3.0   8.4 1.36e-15 7.54e-16 2.11e-15   0.6   0.0   2.0 2.46e-17 0.00e+00 7.85e-17   5.8   3.6   8.6 1.85e-16 1.15e-16 2.74e-16   4.7   2.5   7.5 6.24e-16 3.29e-16 9.96e-16
183 14383    8.6    5.6   12.1 8.93e-16 5.90e-16 1.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-15   4.5   2.6   7.1 3.86e-16 2.18e-16 6.07e-16   2.7   1.2   4.8 1.39e-16 6.33e-17 2.45e-16   1.3   0.2   3.0 2.33e-16 2.87e-17 5.43e-16
183 14384    2.8    1.3    4.9 5.00e-16 2.33e-16 8.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.67e-16   1.9   0.7   3.7 1.65e-16 6.27e-17 3.22e-16   1.0   0.2   2.4 3.13e-16 6.89e-17 7.64e-16
183 14419    3.5    1.7    5.8 9.39e-16 4.65e-16 1.57e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.87e-15   0.8   0.0   2.2 1.75e-16 8.85e-18 4.80e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.56e-16   2.7   1.2   4.8 1.27e-15 5.66e-16 2.26e-15
183  2040    0.9    0.1    2.3 1.82e-16 2.64e-17 4.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   1.0   0.2   2.4 5.19e-16 1.14e-16 1.27e-15
184 11268    2.6    1.1    4.7 5.66e-16 2.39e-16 1.02e-15   0.7   0.0   2.1 5.27e-16 0.00e+00 1.58e-15   0.9   0.1   2.3 1.15e-16 1.67e-17 2.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16   1.7   0.6   3.5 8.81e-16 2.87e-16 1.79e-15
184 12095    0.0    0.0    1.7 0.00e+00 0.00e+00 1.95e-16   0.5   0.0   2.0 1.99e-16 0.00e+00 8.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.85e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.25e-17   0.2   0.0   1.9 6.21e-17 0.00e+00 5.03e-16
184 13817    8.5    5.4   12.1 4.76e-16 3.04e-16 6.79e-16   0.4   0.0   1.9 1.01e-16 0.00e+00 4.49e-16   0.5   0.0   2.0 1.89e-17 0.00e+00 6.98e-17   3.6   1.9   6.0 1.07e-16 5.51e-17 1.75e-16   4.3   2.1   7.1 5.29e-16 2.60e-16 8.72e-16
184 13819    2.0    0.5    4.0 2.64e-16 6.98e-17 5.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.31e-16   0.8   0.1   2.2 6.65e-17 4.20e-18 1.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.94e-17   1.5   0.4   3.3 4.49e-16 1.12e-16 9.66e-16
184 13820    4.8    2.4    7.8 2.54e-16 1.27e-16 4.11e-16   2.2   0.8   4.3 4.90e-16 1.68e-16 9.49e-16   0.6   0.0   2.0 1.96e-17 0.00e+00 6.69e-17   1.6   0.5   3.4 4.53e-17 1.29e-17 9.44e-17   2.6   0.8   4.9 2.97e-16 9.79e-17 5.62e-16
184 13821    4.6    2.2    7.6 2.83e-16 1.36e-16 4.67e-16   0.2   0.0   1.9 6.00e-17 0.00e+00 4.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.41e-17   1.7   0.6   3.5 5.61e-17 1.82e-17 1.14e-16   3.6   1.6   6.1 4.80e-16 2.15e-16 8.27e-16
184 13822    1.1    0.0    3.0 6.52e-17 0.00e+00 1.83e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 4.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.40e-17   0.5   0.0   2.0 1.74e-17 0.00e+00 6.40e-17   1.1   0.0   2.8 1.53e-16 3.85e-18 3.72e-16
184 14383    2.0    0.6    4.1 2.12e-16 6.02e-17 4.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-15   0.8   0.1   2.2 6.80e-17 4.29e-18 1.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.78e-17   1.5   0.4   3.3 2.80e-16 6.99e-17 6.03e-16
184 14384    0.7    0.0    2.1 1.24e-16 0.00e+00 3.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.10e-15   0.9   0.1   2.3 1.31e-16 1.91e-17 3.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.90e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.56e-16
184 14419    2.5    1.1    4.6 6.84e-16 2.86e-16 1.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.51e-16   1.0   0.2   2.4 1.31e-16 2.88e-17 3.19e-16   1.7   0.5   3.5 7.97e-16 2.47e-16 1.64e-15
184  2040    0.9    0.1    2.3 1.83e-16 2.85e-17 4.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.9   0.1   2.3 4.67e-16 7.29e-17 1.21e-15
185 11268    2.8    1.0    5.1 6.37e-16 2.37e-16 1.18e-15   1.6   0.5   3.4 1.68e-15 4.71e-16 3.52e-15   0.7   0.0   2.1 1.04e-16 0.00e+00 3.06e-16   0.7   0.0   2.1 8.08e-17 0.00e+00 2.51e-16   1.4   0.2   3.1 6.81e-16 1.20e-16 1.53e-15
185 12095    7.4    4.5   10.9 9.18e-16 5.58e-16 1.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.95e-17   4.4   2.4   7.0 2.88e-16 1.59e-16 4.56e-16   3.5   1.6   6.1 9.28e-16 4.09e-16 1.61e-15
185 13817    6.5    3.3   10.3 3.92e-16 2.00e-16 6.20e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 5.96e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.83e-17   2.9   1.1   5.2 8.60e-17 3.39e-17 1.57e-16   4.5   2.0   7.7 5.37e-16 2.37e-16 9.10e-16
185 13819    6.6    4.1    9.8 9.55e-16 5.84e-16 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.14e-16   0.8   0.0   2.2 5.51e-17 1.45e-18 1.55e-16   6.2   3.8   9.2 1.77e-15 1.09e-15 2.64e-15
185 13820   13.6    9.7   18.0 7.74e-16 5.53e-16 1.03e-15   0.6   0.0   2.4 2.01e-16 0.00e+00 8.21e-16   0.5   0.0   2.0 1.92e-17 0.00e+00 7.81e-17   6.4   4.1   9.4 1.84e-16 1.16e-16 2.69e-16   6.7   3.9  10.0 7.58e-16 4.44e-16 1.14e-15
185 13821    7.2    4.2   10.9 4.82e-16 2.78e-16 7.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.33e-17   1.2   0.1   2.9 4.15e-17 4.27e-18 9.73e-17   6.7   3.9  10.0 8.81e-16 5.16e-16 1.32e-15
185 13822    8.9    5.5   12.8 5.84e-16 3.64e-16 8.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.32e-17   0.1   0.0   1.8 3.21e-18 0.00e+00 5.96e-17   9.5   6.3  13.3 1.23e-15 8.10e-16 1.71e-15
185 14383    7.7    5.0   11.1 8.30e-16 5.37e-16 1.19e-15   2.0   0.8   3.8 3.45e-15 1.38e-15 6.66e-15   0.9   0.1   2.3 7.63e-17 8.92e-18 2.02e-16   1.7   0.6   3.5 8.93e-17 2.88e-17 1.83e-16   5.1   2.9   7.9 9.60e-16 5.50e-16 1.48e-15
185 14384    4.2    2.3    6.8 7.77e-16 4.15e-16 1.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.44e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-16   0.9   0.1   2.3 7.60e-17 8.89e-18 2.02e-16   3.5   1.8   5.9 1.12e-15 5.67e-16 1.87e-15
185 14419    4.4    2.4    7.0 1.22e-15 6.73e-16 1.93e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 5.37e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.60e-16   2.0   0.8   3.8 2.60e-16 1.04e-16 5.02e-16   2.6   1.1   4.7 1.23e-15 5.23e-16 2.23e-15
185  2040    4.5    2.5    7.1 1.02e-15 5.72e-16 1.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.84e-16   3.0   1.5   5.1 3.61e-16 1.81e-16 6.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   1.6   0.5   3.4 9.12e-16 2.56e-16 1.92e-15
186 11268    0.6    0.0    2.0 1.24e-16 0.00e+00 4.28e-16   0.7   0.0   2.1 5.13e-16 0.00e+00 1.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.7   0.0   2.1 3.26e-16 0.00e+00 9.99e-16
186 12095    1.1    0.0    2.8 1.28e-16 3.25e-18 3.14e-16   0.4   0.0   1.9 1.44e-16 0.00e+00 7.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.70e-17   0.8   0.0   2.2 4.75e-17 1.24e-18 1.33e-16   0.5   0.0   2.0 1.39e-16 0.00e+00 5.14e-16
186 13817    5.9    3.4    9.1 3.22e-16 1.84e-16 4.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-17   3.7   1.9   6.0 1.04e-16 5.46e-17 1.71e-16   2.7   1.0   5.0 3.14e-16 1.15e-16 5.84e-16
186 13819    0.4    0.0    1.9 4.86e-17 0.00e+00 2.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.33e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.64e-17   0.6   0.0   2.0 1.68e-16 0.00e+00 5.55e-16
186 13820    2.9    1.0    5.4 1.47e-16 4.94e-17 2.76e-16   3.0   1.3   5.4 6.54e-16 2.76e-16 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-17   1.6   0.4   3.3 4.17e-17 1.10e-17 8.87e-17   1.9   0.4   3.9 2.01e-16 4.54e-17 4.18e-16
186 13821    2.0    0.4    4.2 1.19e-16 2.17e-17 2.48e-16   2.0   0.5   4.0 5.11e-16 1.38e-16 1.03e-15   1.6   0.5   3.4 6.14e-17 1.73e-17 1.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   0.7   0.0   2.5 9.03e-17 0.00e+00 3.14e-16
186 13822    8.3    5.4   11.8 4.93e-16 3.19e-16 7.01e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 4.43e-16   0.7   0.0   2.1 2.52e-17 0.00e+00 7.82e-17   1.6   0.5   3.4 5.04e-17 1.42e-17 1.06e-16   6.0   3.6   9.0 7.63e-16 4.59e-16 1.14e-15
186 14383    1.1    0.0    2.7 1.23e-16 1.60e-18 3.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.20e-17   1.4   0.3   3.2 2.81e-16 5.58e-17 6.22e-16
186 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 2.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-16
186 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 3.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.90e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.69e-16
186  2040    2.7    1.2    4.8 5.51e-16 2.50e-16 9.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   1.0   0.2   2.4 1.16e-16 2.20e-17 2.92e-16   2.0   0.8   3.8 1.02e-15 4.07e-16 1.97e-15
187 11268    7.5    4.9   10.6 1.61e-15 1.05e-15 2.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.66e-16   4.0   2.2   6.3 5.03e-16 2.80e-16 8.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   3.6   1.8   5.9 1.75e-15 8.91e-16 2.90e-15
187 12095   14.6   10.9   19.0 1.68e-15 1.26e-15 2.18e-15   0.4   0.0   1.9 1.57e-16 0.00e+00 7.82e-16   6.7   4.3   9.7 4.59e-16 2.95e-16 6.62e-16   5.9   3.7   8.7 3.67e-16 2.30e-16 5.42e-16   2.1   0.6   4.1 5.37e-16 1.55e-16 1.07e-15
187 13817   30.7   25.3   36.8 1.67e-15 1.37e-15 2.00e-15   2.9   1.1   5.2 6.50e-16 2.57e-16 1.18e-15  14.7  11.0  18.8 5.04e-16 3.79e-16 6.47e-16  11.4   8.2  15.2 3.25e-16 2.34e-16 4.32e-16   4.7   2.5   7.5 5.47e-16 2.89e-16 8.76e-16
187 13819    7.4    4.9   10.6 9.52e-16 6.25e-16 1.36e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.21e-16   1.9   0.7   3.7 1.55e-16 5.88e-17 3.02e-16   2.9   1.4   5.0 1.91e-16 9.17e-17 3.32e-16   2.7   1.2   4.8 7.47e-16 3.39e-16 1.33e-15
187 13820   13.3    9.7   17.5 6.78e-16 4.94e-16 8.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.47e-16   5.7   3.5   8.5 1.83e-16 1.12e-16 2.73e-16   6.6   4.2   9.6 1.76e-16 1.13e-16 2.55e-16   1.0   0.0   2.7 1.14e-16 0.00e+00 2.93e-16
187 13821   27.5   22.4   33.2 1.64e-15 1.34e-15 1.98e-15   0.5   0.0   2.0 1.32e-16 0.00e+00 5.02e-16   8.6   5.8  11.9 3.24e-16 2.20e-16 4.49e-16  10.7   7.7  14.3 3.33e-16 2.39e-16 4.46e-16   8.3   5.5  11.6 1.07e-15 7.12e-16 1.49e-15
187 13822   26.4   21.4   32.0 1.58e-15 1.28e-15 1.92e-15   2.9   1.2   5.3 7.40e-16 3.03e-16 1.33e-15  11.5   8.3  15.3 4.36e-16 3.15e-16 5.78e-16   9.7   6.8  13.2 3.04e-16 2.13e-16 4.13e-16   5.2   3.0   8.0 6.72e-16 3.88e-16 1.03e-15
187 14383    5.5    3.3    8.3 6.09e-16 3.68e-16 9.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.89e-15   1.9   0.7   3.7 1.66e-16 6.09e-17 3.27e-16   1.9   0.7   3.7 1.02e-16 3.86e-17 1.98e-16   1.8   0.6   3.6 3.41e-16 1.15e-16 6.90e-16
187 14384    0.4    0.0    1.9 8.25e-17 0.00e+00 3.71e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.77e-16   0.9   0.1   2.3 8.38e-17 1.30e-17 2.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-16
187 14419    0.8    0.1    2.2 2.31e-16 1.71e-17 6.28e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 5.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.63e-16   1.0   0.2   2.4 1.32e-16 2.49e-17 3.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-16
187  2040    0.7    0.0    2.1 1.45e-16 0.00e+00 4.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.8   0.1   2.2 4.20e-16 3.12e-17 1.14e-15
188 11268   21.5   17.1   26.5 4.60e-15 3.66e-15 5.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.59e-16   8.9   6.2  12.2 1.13e-15 7.83e-16 1.55e-15   8.0   5.4  11.1 9.32e-16 6.33e-16 1.30e-15   4.6   2.6   7.1 2.23e-15 1.26e-15 3.49e-15
188 12095   26.0   21.1   31.5 2.98e-15 2.42e-15 3.62e-15   1.7   0.5   3.5 6.94e-16 2.18e-16 1.42e-15   8.8   6.1  12.1 5.99e-16 4.12e-16 8.24e-16  14.9  11.3  19.1 9.31e-16 7.07e-16 1.19e-15   2.2   0.8   4.3 5.86e-16 2.01e-16 1.13e-15
188 13817   74.1   65.5   82.9 4.07e-15 3.59e-15 4.54e-15   4.6   2.6   7.2 1.04e-15 5.91e-16 1.63e-15  34.4  28.8  40.7 1.19e-15 9.95e-16 1.40e-15  22.4  17.9  27.5 6.45e-16 5.14e-16 7.90e-16  17.3  13.3  21.8 2.05e-15 1.58e-15 2.59e-15
188 13819   29.3   24.2   35.1 3.78e-15 3.11e-15 4.53e-15   0.5   0.0   2.0 2.58e-16 0.00e+00 1.06e-15  14.9  11.3  19.1 1.21e-15 9.20e-16 1.55e-15   9.0   6.2  12.3 6.03e-16 4.19e-16 8.27e-16   5.5   3.3   8.3 1.53e-15 9.17e-16 2.31e-15
188 13820   73.2   64.7   81.9 3.74e-15 3.30e-15 4.18e-15   2.3   0.9   4.4 5.00e-16 1.83e-16 9.48e-16  27.7  22.7  33.3 8.94e-16 7.32e-16 1.07e-15  20.6  16.3  25.5 5.51e-16 4.36e-16 6.81e-16  24.9  20.1  30.3 2.75e-15 2.22e-15 3.35e-15
188 13821   56.2   48.7   63.8 3.35e-15 2.90e-15 3.80e-15   0.4   0.0   1.9 1.08e-16 0.00e+00 4.88e-16  21.6  17.2  26.6 8.14e-16 6.48e-16 1.00e-15  18.7  14.6  23.3 5.81e-16 4.53e-16 7.26e-16  16.0  12.1  20.4 2.06e-15 1.56e-15 2.63e-15
188 13822   65.3   57.2   73.5 3.95e-15 3.46e-15 4.45e-15   2.2   0.8   4.3 5.61e-16 1.92e-16 1.08e-15  17.6  13.6  22.2 6.70e-16 5.18e-16 8.42e-16  22.8  18.3  27.9 7.21e-16 5.79e-16 8.83e-16  25.0  20.2  30.4 3.28e-15 2.65e-15 4.00e-15
188 14383   15.6   11.9   19.9 3.60e-15 2.74e-15 4.59e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.11e-15   3.9   2.2   6.3 7.32e-16 4.05e-16 1.17e-15   5.9   3.7   8.7 6.60e-16 4.16e-16 9.72e-16   5.8   3.6   8.6 2.35e-15 1.47e-15 3.48e-15
188 14384   20.8   16.5   25.6 5.69e-15 4.51e-15 7.02e-15   1.0   0.2   2.5 4.14e-15 9.53e-16 1.01e-14   6.0   3.8   8.7 1.33e-15 8.41e-16 1.95e-15   7.0   4.6  10.0 9.31e-16 6.12e-16 1.33e-15   7.8   5.2  11.0 3.75e-15 2.52e-15 5.26e-15
188 14419    8.9    6.1   12.2 4.03e-15 2.79e-15 5.55e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 8.12e-15   2.0   0.8   3.8 7.41e-16 3.04e-16 1.41e-15   5.0   3.0   7.5 1.09e-15 6.58e-16 1.67e-15   1.9   0.7   3.7 1.52e-15 5.77e-16 2.96e-15
188  2040   11.9    8.7   15.6 2.41e-15 1.76e-15 3.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-16   3.9   2.2   6.3 4.12e-16 2.28e-16 6.60e-16   5.0   3.0   7.6 6.12e-16 3.69e-16 9.28e-16   3.0   1.5   5.1 1.54e-15 7.69e-16 2.64e-15
189 11268   55.5   48.1   63.0 1.35e-14 1.17e-14 1.53e-14   1.7   0.5   3.5 1.40e-15 4.17e-16 2.89e-15  19.8  15.6  24.6 2.82e-15 2.22e-15 3.51e-15  24.0  19.4  29.2 3.17e-15 2.57e-15 3.86e-15  11.8   8.6  15.5 6.53e-15 4.75e-15 8.62e-15
189 12095   95.0   85.3  104.8 1.24e-14 1.11e-14 1.36e-14   3.4   1.7   5.8 1.55e-15 7.59e-16 2.61e-15  44.8  38.4  51.8 3.43e-15 2.94e-15 3.97e-15  23.8  19.2  29.0 1.69e-15 1.36e-15 2.06e-15  26.4  21.5  31.9 7.87e-15 6.40e-15 9.50e-15
189 13817  229.4  214.3  244.6 1.46e-14 1.36e-14 1.55e-14  11.2   8.0  15.0 2.89e-15 2.07e-15 3.87e-15 101.4  91.4 111.5 4.03e-15 3.63e-15 4.43e-15  76.6  67.9  85.4 2.55e-15 2.26e-15 2.85e-15  51.4  44.2  58.7 7.15e-15 6.14e-15 8.16e-15
189 13819   94.7   85.0  104.5 1.23e-14 1.10e-14 1.36e-14   8.8   6.1  12.1 4.68e-15 3.22e-15 6.44e-15  32.7  27.2  38.7 2.66e-15 2.21e-15 3.15e-15  30.8  25.5  36.6 2.09e-15 1.73e-15 2.49e-15  31.2  25.8  37.1 8.85e-15 7.32e-15 1.05e-14
189 13820  275.8  259.3  292.4 1.57e-14 1.47e-14 1.66e-14  13.1   9.7  17.2 3.06e-15 2.25e-15 4.00e-15 125.4 114.3 136.6 4.46e-15 4.07e-15 4.86e-15  92.7  83.2 102.4 2.76e-15 2.47e-15 3.05e-15  57.7  50.1  65.4 7.19e-15 6.24e-15 8.15e-15
189 13821  222.9  208.1  237.9 1.68e-14 1.57e-14 1.79e-14  10.1   7.1  13.8 3.14e-15 2.20e-15 4.26e-15  75.5  66.8  84.2 3.56e-15 3.16e-15 3.98e-15  81.4  72.5  90.5 3.21e-15 2.86e-15 3.57e-15  66.1  58.0  74.3 1.09e-14 9.59e-15 1.23e-14
189 13822  204.6  190.3  219.0 1.43e-14 1.33e-14 1.53e-14  11.9   8.6  15.8 3.40e-15 2.44e-15 4.51e-15  71.7  63.3  80.2 3.14e-15 2.77e-15 3.52e-15  72.6  64.1  81.1 2.67e-15 2.36e-15 2.98e-15  60.3  52.5  68.2 9.22e-15 8.03e-15 1.04e-14
189 14383   52.2   45.0   59.5 1.17e-14 1.01e-14 1.33e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 3.95e-15  12.8   9.5  16.7 2.35e-15 1.74e-15 3.06e-15  23.9  19.3  29.1 2.58e-15 2.09e-15 3.15e-15  15.5  11.8  19.9 6.06e-15 4.60e-15 7.74e-15
189 14384   55.5   48.1   63.0 1.45e-14 1.26e-14 1.65e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 4.62e-15  17.0  13.1  21.4 3.63e-15 2.81e-15 4.59e-15  24.9  20.2  30.2 3.15e-15 2.55e-15 3.82e-15  13.7  10.3  17.8 6.27e-15 4.69e-15 8.12e-15
189 14419   31.6   26.2   37.5 1.36e-14 1.13e-14 1.62e-14   0.0   0.0   1.2 0.00e+00 0.00e+00 7.92e-15   7.8   5.2  11.0 2.76e-15 1.85e-15 3.88e-15  15.0  11.3  19.1 3.12e-15 2.37e-15 4.00e-15   8.8   6.1  12.1 6.64e-15 4.57e-15 9.14e-15
189  2040   52.8   45.6   60.1 1.07e-14 9.22e-15 1.22e-14   7.9   5.3  11.1 2.54e-15 1.72e-15 3.55e-15  31.0  25.7  36.8 3.24e-15 2.68e-15 3.85e-15  10.0   7.1  13.4 1.21e-15 8.59e-16 1.64e-15  11.9   8.7  15.7 6.20e-15 4.55e-15 8.18e-15
190 11268    0.3    0.0    1.9 7.42e-17 0.00e+00 4.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.8   0.1   2.2 9.73e-17 7.23e-18 2.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.74e-16
190 12095    2.6    0.9    4.9 3.10e-16 1.07e-16 5.83e-16   1.3   0.2   3.0 5.18e-16 6.87e-17 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.93e-17   2.9   1.4   5.0 1.84e-16 8.81e-17 3.19e-16   0.1   0.0   1.8 3.98e-17 0.00e+00 4.92e-16
190 13817    0.6    0.0    2.8 3.88e-17 0.00e+00 1.65e-16   1.6   0.2   3.6 3.94e-16 5.91e-17 8.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.29e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.59e-17   1.7   0.3   3.6 2.21e-16 3.68e-17 4.78e-16
190 13819    0.9    0.0    2.6 1.23e-16 0.00e+00 3.67e-16   1.3   0.2   3.1 7.64e-16 1.14e-16 1.74e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.54e-17   1.3   0.2   3.1 4.19e-16 6.26e-17 9.56e-16
190 13820    8.0    5.0   11.7 4.36e-16 2.71e-16 6.36e-16   0.5   0.0   2.4 1.06e-16 0.00e+00 5.16e-16   3.4   1.7   5.8 1.17e-16 5.74e-17 1.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.25e-17   5.2   2.8   8.2 6.19e-16 3.36e-16 9.76e-16
190 13821   10.5    7.2   14.5 6.43e-16 4.40e-16 8.84e-16   0.1   0.0   1.8 1.27e-17 0.00e+00 4.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.35e-17   4.6   2.6   7.2 1.46e-16 8.31e-17 2.29e-16   6.5   3.9   9.7 8.66e-16 5.24e-16 1.29e-15
190 13822   11.5    8.0   15.5 7.26e-16 5.05e-16 9.83e-16   2.1   0.6   4.1 5.24e-16 1.56e-16 1.05e-15   0.4   0.0   1.9 1.54e-17 0.00e+00 7.61e-17   5.6   3.4   8.4 1.87e-16 1.14e-16 2.79e-16   5.4   3.1   8.5 7.54e-16 4.23e-16 1.17e-15
190  2040    2.8    1.3    4.9 5.59e-16 2.59e-16 9.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   1.0   0.2   2.4 1.16e-16 2.19e-17 2.91e-16   1.9   0.7   3.7 9.68e-16 3.54e-16 1.90e-15
191 11268   17.7   13.7   22.2 3.80e-15 2.95e-15 4.79e-15   0.8   0.1   2.2 6.10e-16 4.53e-17 1.66e-15   8.0   5.4  11.1 1.01e-15 6.86e-16 1.41e-15   6.0   3.8   8.7 6.97e-16 4.42e-16 1.02e-15   3.8   2.0   6.1 1.86e-15 9.97e-16 3.02e-15
191 12095   32.0   26.6   38.1 3.70e-15 3.07e-15 4.40e-15   0.5   0.0   2.0 2.14e-16 0.00e+00 8.04e-16   9.6   6.7  13.1 6.56e-16 4.57e-16 8.93e-16  10.9   7.9  14.5 6.85e-16 4.94e-16 9.13e-16  11.5   8.3  15.3 3.04e-15 2.20e-15 4.04e-15
191 13817   58.2   50.6   66.0 3.20e-15 2.78e-15 3.63e-15   1.2   0.1   2.9 2.81e-16 2.90e-17 6.60e-16  17.7  13.7  22.2 6.11e-16 4.74e-16 7.69e-16  23.7  19.1  28.9 6.83e-16 5.50e-16 8.33e-16  17.0  13.0  21.5 2.02e-15 1.55e-15 2.57e-15
191 13819   21.3   16.9   26.3 2.77e-15 2.20e-15 3.42e-15   0.8   0.0   2.1 4.12e-16 1.08e-17 1.15e-15   6.8   4.4   9.8 5.59e-16 3.63e-16 8.04e-16   5.9   3.7   8.7 3.99e-16 2.51e-16 5.90e-16   8.7   5.9  12.0 2.43e-15 1.67e-15 3.36e-15
191 13820   78.1   69.2   87.0 4.03e-15 3.57e-15 4.49e-15   1.5   0.4   3.3 3.27e-16 7.91e-17 7.03e-16  24.6  19.9  29.9 8.02e-16 6.48e-16 9.74e-16  34.7  29.1  40.9 9.38e-16 7.86e-16 1.11e-15  18.8  14.6  23.6 2.09e-15 1.62e-15 2.62e-15
191 13821   37.7   31.7   44.2 2.28e-15 1.92e-15 2.67e-15   2.1   0.6   4.2 5.26e-16 1.61e-16 1.04e-15  12.7   9.4  16.6 4.84e-16 3.57e-16 6.33e-16  11.7   8.5  15.5 3.69e-16 2.69e-16 4.89e-16  13.3   9.9  17.4 1.74e-15 1.29e-15 2.27e-15
191 13822   49.6   42.7   57.1 3.01e-15 2.59e-15 3.47e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.18e-16  11.5   8.3  15.3 4.37e-16 3.16e-16 5.81e-16  22.7  18.2  27.8 7.24e-16 5.81e-16 8.86e-16  15.4  11.5  19.8 2.03e-15 1.52e-15 2.62e-15
191  2040   16.8   12.9   21.2 3.44e-15 2.65e-15 4.35e-15   1.9   0.7   3.7 6.20e-16 2.35e-16 1.21e-15   3.0   1.5   5.1 3.12e-16 1.56e-16 5.35e-16   4.0   2.2   6.3 4.88e-16 2.72e-16 7.78e-16   9.9   7.0  13.4 5.21e-15 3.68e-15 7.04e-15
192 11268   61.3   53.5   69.2 1.32e-14 1.15e-14 1.49e-14   0.7   0.0   2.1 5.40e-16 0.00e+00 1.57e-15  12.9   9.6  16.8 1.64e-15 1.21e-15 2.14e-15  29.8  24.6  35.6 3.49e-15 2.88e-15 4.16e-15  18.7  14.6  23.3 9.19e-15 7.17e-15 1.15e-14
192 12095  138.2  126.6  150.0 1.59e-14 1.46e-14 1.73e-14   1.5   0.3   3.2 5.99e-16 1.38e-16 1.31e-15  53.7  46.4  61.0 3.66e-15 3.16e-15 4.16e-15  43.9  37.5  50.8 2.75e-15 2.36e-15 3.19e-15  40.7  34.6  47.4 1.07e-14 9.11e-15 1.25e-14
192 13817  266.3  250.1  282.7 1.46e-14 1.37e-14 1.55e-14   8.0   5.2  11.3 1.78e-15 1.17e-15 2.53e-15  93.5  83.9 103.2 3.20e-15 2.87e-15 3.53e-15 103.7  93.6 113.9 2.97e-15 2.68e-15 3.26e-15  69.2  60.9  77.6 8.28e-15 7.28e-15 9.28e-15
192 13819  109.4   99.0  119.9 1.43e-14 1.29e-14 1.56e-14   2.6   1.1   4.7 1.41e-15 6.07e-16 2.54e-15  40.9  34.8  47.6 3.36e-15 2.86e-15 3.91e-15  43.9  37.5  50.8 3.01e-15 2.57e-15 3.48e-15  24.6  19.9  29.9 6.95e-15 5.62e-15 8.44e-15
192 13820  314.1  296.5  331.9 1.63e-14 1.53e-14 1.72e-14   9.3   6.4  12.8 1.98e-15 1.36e-15 2.73e-15  95.4  85.7 105.2 3.11e-15 2.79e-15 3.43e-15 110.7 100.2 121.2 3.00e-15 2.72e-15 3.29e-15 108.1  97.7 118.5 1.21e-14 1.09e-14 1.33e-14
192 13821  217.1  202.4  231.9 1.31e-14 1.22e-14 1.40e-14   6.4   4.0   9.4 1.60e-15 1.00e-15 2.35e-15  71.7  63.3  80.2 2.73e-15 2.41e-15 3.05e-15  84.7  75.6  93.9 2.69e-15 2.40e-15 2.98e-15  60.7  52.9  68.6 7.96e-15 6.94e-15 8.99e-15
192 13822  253.8  238.0  269.8 1.53e-14 1.43e-14 1.62e-14   3.1   1.4   5.5 7.75e-16 3.47e-16 1.36e-15  93.5  83.9 103.2 3.52e-15 3.16e-15 3.88e-15  82.6  73.6  91.7 2.60e-15 2.31e-15 2.88e-15  77.7  68.9  86.6 1.02e-14 9.07e-15 1.14e-14
192 14383   78.4   69.6   87.3 1.14e-14 1.01e-14 1.27e-14   0.6   0.0   2.0 3.79e-16 0.00e+00 1.24e-15  20.8  16.5  25.7 1.93e-15 1.53e-15 2.38e-15  28.9  23.8  34.6 2.20e-15 1.81e-15 2.63e-15  28.7  23.6  34.4 8.95e-15 7.36e-15 1.07e-14
192  2040   60.7   53.0   68.5 1.25e-14 1.09e-14 1.41e-14   7.8   5.2  11.0 2.55e-15 1.71e-15 3.58e-15  25.9  21.1  31.3 2.75e-15 2.24e-15 3.32e-15  19.0  14.9  23.6 2.35e-15 1.84e-15 2.93e-15  15.9  12.1  20.2 8.36e-15 6.39e-15 1.06e-14
193 11268    0.3    0.0    1.9 5.95e-17 0.00e+00 4.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.9   0.1   2.3 1.04e-16 1.62e-17 2.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.56e-16
193 12095    0.0    0.0    1.7 0.00e+00 0.00e+00 1.98e-16   0.7   0.0   2.1 2.62e-16 0.00e+00 8.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.64e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.05e-17   0.2   0.0   1.8 4.79e-17 0.00e+00 4.83e-16
193 13817    0.2    0.0    2.3 1.28e-17 0.00e+00 1.24e-16   0.5   0.0   2.0 1.03e-16 0.00e+00 4.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.92e-17   0.7   0.0   2.1 2.03e-17 0.00e+00 6.01e-17   0.1   0.0   1.8 1.39e-17 0.00e+00 2.18e-16
193 13819    1.4    0.3    3.1 1.83e-16 3.51e-17 4.08e-16   0.8   0.1   2.2 4.27e-16 2.67e-17 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.25e-17   2.0   0.8   3.8 1.36e-16 5.57e-17 2.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.24e-16
193 13820    0.0    0.0    1.1 0.00e+00 0.00e+00 5.87e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16
193 13821    0.0    0.0    1.1 0.00e+00 0.00e+00 6.87e-17   1.3   0.1   3.0 3.12e-16 3.51e-17 7.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.29e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.60e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16
193 13822    0.0    0.0    1.6 0.00e+00 0.00e+00 9.80e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.81e-16   0.6   0.0   2.0 2.12e-17 0.00e+00 7.59e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.63e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16
193 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 1.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.22e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.38e-16
193 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 4.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.02e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 3.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.03e-15
193  2040   17.5   13.5   22.1 3.54e-15 2.74e-15 4.46e-15   2.0   0.8   3.8 6.43e-16 2.64e-16 1.22e-15   9.8   6.8  13.2 1.02e-15 7.15e-16 1.38e-15   6.0   3.7   8.7 7.26e-16 4.57e-16 1.06e-15   1.8   0.6   3.6 9.35e-16 3.24e-16 1.87e-15
194 11268  157.2  144.5  170.0 3.62e-14 3.33e-14 3.92e-14   9.2   5.9  13.2 8.01e-15 5.10e-15 1.14e-14  66.6  58.5  74.9 9.31e-15 8.17e-15 1.05e-14  51.1  44.0  58.3 6.32e-15 5.44e-15 7.22e-15  39.5  33.2  46.5 2.02e-14 1.70e-14 2.38e-14
194 12095  261.6  245.1  278.2 3.23e-14 3.03e-14 3.44e-14  23.7  18.6  29.4 1.10e-14 8.66e-15 1.37e-14 104.8  94.6 115.1 7.85e-15 7.09e-15 8.63e-15  78.5  69.5  87.6 5.21e-15 4.62e-15 5.81e-15  78.3  69.0  87.7 2.15e-14 1.90e-14 2.41e-14
194 13817  310.8  292.6  329.2 1.86e-14 1.75e-14 1.97e-14  15.3  10.7  20.6 4.41e-15 3.07e-15 5.92e-15 104.3  94.0 114.7 4.12e-15 3.71e-15 4.53e-15 113.4 102.6 124.3 3.48e-15 3.15e-15 3.82e-15  93.1  82.7 103.6 1.15e-14 1.02e-14 1.28e-14
194 13819  117.3  106.1  128.6 1.62e-14 1.47e-14 1.78e-14   3.1   0.7   6.0 1.88e-15 4.36e-16 3.63e-15  46.2  39.5  53.4 4.12e-15 3.53e-15 4.76e-15  43.3  36.9  50.4 3.11e-15 2.65e-15 3.61e-15  27.7  22.2  33.9 8.12e-15 6.50e-15 9.93e-15
194 13820  285.8  268.3  303.4 1.56e-14 1.47e-14 1.66e-14  14.0   9.4  19.1 3.36e-15 2.27e-15 4.60e-15 119.6 108.6 130.7 4.22e-15 3.83e-15 4.62e-15  90.9  81.2 100.6 2.58e-15 2.31e-15 2.86e-15  75.5  66.0  85.0 8.73e-15 7.63e-15 9.83e-15
194 13821  278.9  261.8  296.3 1.78e-14 1.67e-14 1.89e-14  17.6  12.7  23.2 4.94e-15 3.56e-15 6.49e-15 104.8  94.5 115.2 4.32e-15 3.89e-15 4.74e-15 102.8  92.6 113.2 3.41e-15 3.07e-15 3.75e-15  71.4  62.2  80.7 9.64e-15 8.41e-15 1.09e-14
194 13822  252.5  236.0  269.1 1.65e-14 1.55e-14 1.76e-14   2.0   0.0   5.5 6.18e-16 0.00e+00 1.72e-15  78.2  69.2  87.2 3.39e-15 3.00e-15 3.78e-15  90.2  80.5 100.0 3.04e-15 2.71e-15 3.37e-15  84.5  74.6  94.4 1.14e-14 1.01e-14 1.28e-14
195 11268    3.2    1.4    5.5 9.07e-16 4.08e-16 1.58e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.12e-15   1.7   0.5   3.5 2.89e-16 9.12e-17 5.93e-16   1.9   0.7   3.7 2.89e-16 1.06e-16 5.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.42e-16
195 12095    9.9    6.8   13.5 1.47e-15 1.01e-15 2.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.87e-16   6.8   4.4   9.8 5.98e-16 3.89e-16 8.61e-16   0.8   0.1   2.2 6.53e-17 4.07e-18 1.78e-16   2.3   0.8   4.4 7.69e-16 2.72e-16 1.48e-15
195 13817   12.2    8.8   16.3 7.90e-16 5.67e-16 1.05e-15   3.0   1.3   5.4 7.98e-16 3.40e-16 1.42e-15   4.6   2.6   7.2 1.87e-16 1.06e-16 2.92e-16   4.5   2.5   7.1 1.51e-16 8.43e-17 2.39e-16   3.2   1.5   5.6 4.51e-16 2.05e-16 7.80e-16
195 13819    1.9    0.5    3.9 3.18e-16 8.08e-17 6.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.70e-16   0.7   0.0   2.1 6.82e-17 0.00e+00 2.13e-16   1.8   0.6   3.6 1.52e-16 5.03e-17 3.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.10e-16
195 13820    8.2    5.3   11.7 4.96e-16 3.19e-16 7.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.83e-16   1.7   0.5   3.5 6.49e-17 2.05e-17 1.33e-16   0.5   0.0   2.0 1.62e-17 0.00e+00 6.29e-17   6.1   3.7   9.1 7.98e-16 4.85e-16 1.19e-15
195 13821    5.8    3.2    8.9 4.10e-16 2.27e-16 6.37e-16   2.2   0.7   4.2 6.31e-16 2.03e-16 1.23e-15   1.6   0.4   3.3 6.99e-17 1.78e-17 1.49e-16   2.7   1.2   4.8 9.93e-17 4.35e-17 1.78e-16   1.5   0.2   3.4 2.38e-16 2.44e-17 5.32e-16
195 13822   12.3    8.8   16.4 8.85e-16 6.35e-16 1.18e-15   2.1   0.6   4.1 6.10e-16 1.80e-16 1.21e-15   6.7   4.3   9.7 3.04e-16 1.95e-16 4.39e-16   4.5   2.5   7.1 1.71e-16 9.57e-17 2.68e-16   1.1   0.0   2.7 1.67e-16 0.00e+00 4.19e-16
195 14383    2.0    0.5    4.0 2.36e-16 6.28e-17 4.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.97e-16   0.8   0.0   2.1 5.83e-17 7.76e-19 1.64e-16   0.8   0.1   2.2 5.00e-17 3.12e-18 1.37e-16   0.4   0.0   1.9 1.05e-16 0.00e+00 4.94e-16
195 14384    3.6    1.8    5.9 8.96e-16 4.54e-16 1.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.25e-15   3.0   1.5   5.0 4.78e-16 2.36e-16 8.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.7   0.0   2.1 3.78e-16 0.00e+00 1.12e-15
195 14419    2.7    1.2    4.8 9.41e-16 4.12e-16 1.69e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-15   1.0   0.2   2.5 2.28e-16 5.24e-17 5.58e-16   0.9   0.1   2.3 1.66e-16 2.58e-17 4.29e-16   0.8   0.0   2.1 5.70e-16 7.58e-18 1.61e-15
195  2040    2.7    1.2    4.8 5.45e-16 2.47e-16 9.68e-16   0.9   0.1   2.3 2.74e-16 3.21e-17 7.28e-16   3.0   1.5   5.1 3.12e-16 1.57e-16 5.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.88e-16
196 11268   11.8    8.5   15.8 2.57e-15 1.85e-15 3.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.49e-16   3.9   2.1   6.2 4.94e-16 2.69e-16 7.95e-16   2.7   1.2   4.8 3.15e-16 1.40e-16 5.65e-16   5.3   3.1   8.1 2.63e-15 1.54e-15 4.03e-15
196 12095   15.5   11.6   19.9 1.81e-15 1.35e-15 2.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.55e-16   2.5   1.0   4.6 1.74e-16 7.17e-17 3.18e-16   3.8   2.0   6.1 2.39e-16 1.27e-16 3.88e-16   9.2   6.3  12.7 2.46e-15 1.68e-15 3.39e-15
196 13817   31.8   26.1   38.0 1.77e-15 1.45e-15 2.11e-15   3.7   1.7   6.3 8.24e-16 3.78e-16 1.40e-15  13.6  10.1  17.7 4.76e-16 3.54e-16 6.17e-16   5.1   2.9   7.9 1.50e-16 8.59e-17 2.31e-16  13.1   9.4  17.2 1.58e-15 1.14e-15 2.08e-15
196 13819    6.9    4.3   10.0 9.12e-16 5.73e-16 1.33e-15   0.0   0.0   1.8 4.91e-18 0.00e+00 9.45e-16   2.8   1.3   4.9 2.34e-16 1.10e-16 4.08e-16   2.7   1.2   4.8 1.89e-16 8.58e-17 3.36e-16   1.3   0.2   3.1 3.88e-16 6.20e-17 8.89e-16
196 13820   39.4   33.2   46.2 2.06e-15 1.73e-15 2.41e-15   0.8   0.0   2.5 1.72e-16 0.00e+00 5.33e-16  10.5   7.4  14.1 3.44e-16 2.44e-16 4.63e-16   9.4   6.5  12.9 2.57e-16 1.78e-16 3.53e-16  19.6  15.3  24.5 2.23e-15 1.74e-15 2.78e-15
196 13821   29.0   23.6   35.0 1.76e-15 1.44e-15 2.13e-15   4.2   2.2   6.8 1.03e-15 5.44e-16 1.67e-15   3.4   1.7   5.8 1.31e-16 6.44e-17 2.22e-16  14.5  10.9  18.7 4.63e-16 3.48e-16 5.96e-16  11.1   7.7  15.0 1.46e-15 1.02e-15 1.98e-15
196 13822   29.4   24.1   35.4 1.81e-15 1.48e-15 2.17e-15   1.8   0.3   3.7 4.37e-16 8.63e-17 9.23e-16   6.5   4.1   9.5 2.49e-16 1.57e-16 3.64e-16   9.2   6.3  12.7 2.96e-16 2.03e-16 4.09e-16  13.8  10.2  18.0 1.85e-15 1.37e-15 2.41e-15
196 14383   11.6    8.2   15.5 1.42e-15 1.01e-15 1.90e-15   0.5   0.0   2.0 3.05e-16 0.00e+00 1.15e-15   2.7   1.2   4.8 2.14e-16 9.48e-17 3.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.18e-17   9.2   6.2  12.6 2.36e-15 1.61e-15 3.26e-15
196 14384   10.6    7.6   14.2 2.74e-15 1.95e-15 3.67e-15   0.8   0.0   2.2 9.21e-16 2.42e-17 2.59e-15   1.9   0.7   3.7 3.13e-16 1.14e-16 6.15e-16   0.9   0.1   2.3 1.20e-16 1.86e-17 3.09e-16   7.9   5.3  11.0 4.26e-15 2.87e-15 5.96e-15
196 14419    3.8    2.1    6.2 1.37e-15 7.43e-16 2.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.92e-15   0.9   0.1   2.3 2.13e-16 3.30e-17 5.50e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.17e-16   2.9   1.4   5.0 2.20e-15 1.08e-15 3.80e-15
196  2040    9.8    6.9   13.3 1.99e-15 1.40e-15 2.70e-15   1.0   0.2   2.5 3.24e-16 7.46e-17 7.95e-16   4.9   2.9   7.5 5.10e-16 3.03e-16 7.82e-16   3.0   1.5   5.1 3.61e-16 1.80e-16 6.18e-16   2.0   0.8   3.8 1.05e-15 4.32e-16 2.00e-15
197 11268   32.2   26.7   38.4 7.12e-15 5.89e-15 8.47e-15   0.6   0.0   2.0 4.70e-16 0.00e+00 1.54e-15   9.8   6.9  13.3 1.28e-15 8.98e-16 1.73e-15  11.7   8.5  15.5 1.41e-15 1.02e-15 1.86e-15  10.7   7.5  14.5 5.42e-15 3.81e-15 7.34e-15
197 12095   53.3   45.8   60.7 6.29e-15 5.41e-15 7.17e-15   1.3   0.2   3.1 5.42e-16 8.09e-17 1.24e-15  22.3  17.8  27.4 1.55e-15 1.24e-15 1.91e-15  16.6  12.7  21.0 1.06e-15 8.16e-16 1.35e-15  14.4  10.7  18.7 3.89e-15 2.88e-15 5.06e-15
197 13817  179.6  166.2  193.2 9.95e-15 9.21e-15 1.07e-14   3.7   1.5   6.5 8.29e-16 3.40e-16 1.46e-15  71.1  62.6  79.5 2.49e-15 2.19e-15 2.78e-15  47.6  41.0  54.8 1.38e-15 1.19e-15 1.59e-15  61.0  53.1  69.0 7.28e-15 6.34e-15 8.24e-15
197 13819   87.0   77.7   96.5 1.13e-14 1.01e-14 1.26e-14   2.3   0.9   4.4 1.23e-15 4.59e-16 2.34e-15  30.7  25.4  36.5 2.52e-15 2.09e-15 3.00e-15  35.5  29.8  41.8 2.42e-15 2.03e-15 2.85e-15  20.9  16.5  25.9 5.88e-15 4.64e-15 7.29e-15
197 13820  192.3  178.4  206.3 9.94e-15 9.23e-15 1.07e-14   0.5   0.0   2.4 1.03e-16 0.00e+00 4.94e-16  57.4  49.9  65.1 1.87e-15 1.62e-15 2.12e-15  71.8  63.4  80.4 1.95e-15 1.72e-15 2.18e-15  63.0  55.0  71.1 7.06e-15 6.16e-15 7.96e-15
197 13821  173.3  160.1  186.6 1.05e-14 9.72e-15 1.13e-14   7.5   4.8  10.9 1.85e-15 1.17e-15 2.66e-15  65.2  57.1  73.3 2.48e-15 2.18e-15 2.79e-15  61.0  53.2  68.9 1.94e-15 1.69e-15 2.19e-15  47.1  40.4  54.5 6.22e-15 5.33e-15 7.20e-15
197 13822  186.5  172.9  200.4 1.13e-14 1.05e-14 1.22e-14   1.0   0.0   3.0 2.50e-16 0.00e+00 7.32e-16  57.0  49.4  64.6 2.19e-15 1.90e-15 2.48e-15  82.9  73.8  92.1 2.64e-15 2.35e-15 2.93e-15  46.7  39.9  54.0 6.09e-15 5.21e-15 7.04e-15
197 14383   94.7   85.0  104.6 9.46e-15 8.49e-15 1.04e-14   0.8   0.0   2.5 4.47e-16 0.00e+00 1.39e-15  23.6  19.0  28.8 1.61e-15 1.29e-15 1.96e-15  38.5  32.5  45.0 1.94e-15 1.64e-15 2.27e-15  32.6  27.0  38.7 6.65e-15 5.52e-15 7.90e-15
197 14384   41.9   35.6   48.7 9.13e-15 7.76e-15 1.06e-14   2.4   0.9   4.5 2.83e-15 1.07e-15 5.30e-15  17.9  13.9  22.4 2.65e-15 2.06e-15 3.32e-15  10.6   7.5  14.2 1.16e-15 8.28e-16 1.56e-15  13.4  10.0  17.5 5.99e-15 4.44e-15 7.80e-15
197 14419   34.4   28.8   40.7 1.06e-14 8.88e-15 1.25e-14   1.9   0.7   3.7 3.12e-15 1.14e-15 6.14e-15  11.0   7.9  14.6 2.30e-15 1.66e-15 3.05e-15   9.9   7.0  13.3 1.53e-15 1.08e-15 2.07e-15  13.6  10.1  17.7 8.57e-15 6.39e-15 1.11e-14
197  2040   59.5   51.8   67.2 1.22e-14 1.06e-14 1.37e-14   0.8   0.0   2.2 2.53e-16 6.65e-18 7.12e-16  21.0  16.7  25.8 2.22e-15 1.76e-15 2.73e-15  17.7  13.8  22.3 2.17e-15 1.69e-15 2.73e-15  20.8  16.5  25.7 1.10e-14 8.72e-15 1.36e-14
198 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 3.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.37e-16
198 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.96e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 9.19e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-16
198 13817    4.8    2.4    7.8 3.08e-16 1.55e-16 4.99e-16   1.1   0.0   2.8 2.92e-16 7.42e-18 7.16e-16   4.3   2.3   6.9 1.73e-16 9.34e-17 2.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-17   0.9   0.0   2.6 1.23e-16 0.00e+00 3.57e-16
198 13819   63.9   55.9   71.9 1.01e-14 8.81e-15 1.13e-14   5.4   3.2   8.2 3.45e-15 2.04e-15 5.24e-15  27.8  22.8  33.3 2.74e-15 2.25e-15 3.30e-15  23.6  19.0  28.8 1.95e-15 1.57e-15 2.38e-15  12.5   9.2  16.4 4.30e-15 3.15e-15 5.64e-15
198 13820  174.9  161.7  188.2 1.04e-14 9.60e-15 1.12e-14   4.3   2.3   6.9 1.04e-15 5.56e-16 1.67e-15  79.7  70.8  88.6 2.97e-15 2.64e-15 3.30e-15  58.5  50.9  66.1 1.82e-15 1.58e-15 2.06e-15  36.8  31.0  43.3 4.75e-15 3.99e-15 5.59e-15
198 13821  154.4  142.1  166.9 1.02e-14 9.41e-15 1.11e-14   4.0   2.0   6.6 1.08e-15 5.43e-16 1.79e-15  62.6  54.8  70.5 2.61e-15 2.28e-15 2.94e-15  64.8  56.8  72.8 2.25e-15 1.97e-15 2.53e-15  27.1  22.1  32.7 3.89e-15 3.18e-15 4.70e-15
198 13822    7.9    5.0   11.4 5.45e-16 3.44e-16 7.86e-16   0.0   0.0   1.8 8.11e-18 0.00e+00 5.03e-16   7.5   4.9  10.6 3.23e-16 2.12e-16 4.59e-16   0.8   0.0   2.1 2.74e-17 3.64e-19 7.71e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.53e-16
198 14383    4.8    2.6    7.6 3.84e-16 2.08e-16 6.09e-16   1.4   0.3   3.1 4.96e-16 9.48e-17 1.10e-15   4.8   2.8   7.3 2.46e-16 1.43e-16 3.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.75e-17   0.2   0.0   1.8 2.93e-17 0.00e+00 3.15e-16
198 14384    2.3    0.8    4.4 3.28e-16 1.18e-16 6.24e-16   2.6   1.1   4.7 1.58e-15 6.64e-16 2.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-16   0.8   0.0   2.1 5.55e-17 7.38e-19 1.57e-16   1.8   0.6   3.6 5.31e-16 1.76e-16 1.08e-15
198 14419    2.7    1.2    4.8 5.52e-16 2.42e-16 9.88e-16   0.7   0.0   2.1 5.95e-16 0.00e+00 1.86e-15   2.0   0.8   3.8 2.60e-16 1.04e-16 5.02e-16   1.0   0.2   2.4 1.02e-16 1.94e-17 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.05e-16
198  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.93e-16
199 11268    6.1    3.6    9.3 2.03e-15 1.18e-15 3.07e-15   0.9   0.1   2.3 6.03e-15 9.34e-16 1.56e-14   1.5   0.4   3.3 4.38e-16 1.06e-16 9.44e-16   0.8   0.1   2.2 1.27e-16 9.47e-18 3.47e-16   3.9   1.9   6.5 2.17e-15 1.07e-15 3.60e-15
199 12095   10.7    7.2   14.8 1.88e-15 1.27e-15 2.60e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.08e-15   3.5   1.8   5.9 5.43e-16 2.72e-16 9.06e-16   8.6   5.9  12.0 7.25e-16 4.95e-16 1.00e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 4.48e-16
199 13817   45.7   38.8   53.1 4.01e-15 3.41e-15 4.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-15  14.8  11.1  19.1 1.35e-15 1.01e-15 1.74e-15  15.4  11.7  19.7 6.26e-16 4.74e-16 8.01e-16  15.5  11.4  20.2 2.09e-15 1.54e-15 2.73e-15
199 13819   16.9   12.8   21.5 3.32e-15 2.51e-15 4.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.81e-15   3.7   1.9   6.0 6.93e-16 3.63e-16 1.14e-15   6.7   4.3   9.7 6.18e-16 3.98e-16 8.93e-16   6.5   3.9   9.7 2.04e-15 1.23e-15 3.04e-15
199 13820   50.6   43.2   58.1 3.96e-15 3.37e-15 4.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.33e-15  15.1  11.4  19.5 1.14e-15 8.59e-16 1.46e-15  16.2  12.4  20.7 5.93e-16 4.52e-16 7.55e-16  19.2  14.7  24.3 2.39e-15 1.83e-15 3.03e-15
199 13821   31.7   26.0   38.0 2.90e-15 2.38e-15 3.48e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-15   6.2   3.8   9.2 5.54e-16 3.41e-16 8.19e-16  10.6   7.5  14.2 4.52e-16 3.22e-16 6.07e-16  15.0  11.0  19.6 2.17e-15 1.60e-15 2.84e-15
199 13822   26.0   20.7   31.9 2.52e-15 2.01e-15 3.09e-15   1.8   0.6   3.6 5.53e-15 1.87e-15 1.12e-14   1.5   0.3   3.2 1.49e-16 3.30e-17 3.26e-16  12.3   9.0  16.2 5.51e-16 4.02e-16 7.27e-16  12.2   8.5  16.6 1.81e-15 1.26e-15 2.46e-15
199 14383   17.6   13.3   22.3 2.89e-15 2.20e-15 3.68e-15   1.2   0.0   3.1 2.56e-15 0.00e+00 6.41e-15   8.4   5.7  11.7 1.26e-15 8.48e-16 1.76e-15   3.8   2.1   6.2 2.99e-16 1.62e-16 4.81e-16   5.3   2.9   8.3 1.45e-15 7.98e-16 2.26e-15
199 14384    9.2    6.2   12.9 2.94e-15 1.97e-15 4.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.32e-16   4.6   2.6   7.1 6.85e-16 3.85e-16 1.07e-15   4.8   2.6   7.6 2.51e-15 1.35e-15 3.98e-15
199 14419   10.1    7.1   13.8 4.59e-15 3.21e-15 6.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.61e-15   0.9   0.1   2.3 3.67e-16 4.96e-17 9.51e-16   2.9   1.4   5.0 6.17e-16 3.00e-16 1.07e-15   6.3   4.0   9.3 4.74e-15 2.95e-15 6.97e-15
200 11268  177.6  164.4  190.9 4.63e-14 4.29e-14 4.98e-14   6.6   4.2   9.6 5.93e-15 3.78e-15 8.63e-15  62.9  55.0  70.8 9.69e-15 8.48e-15 1.09e-14  49.9  43.1  57.3 7.09e-15 6.13e-15 8.14e-15  64.8  56.8  72.8 3.86e-14 3.38e-14 4.34e-14
200 12095  342.6  324.3  361.2 4.77e-14 4.51e-14 5.03e-14  15.5  11.7  19.8 7.47e-15 5.66e-15 9.55e-15  98.7  88.9 108.7 8.12e-15 7.31e-15 8.94e-15 120.8 109.9 131.8 9.15e-15 8.33e-15 9.99e-15 123.1 112.1 134.3 3.91e-14 3.56e-14 4.26e-14
200 13817  737.1  710.2  764.3 4.53e-14 4.37e-14 4.70e-14  20.0  15.6  24.8 5.04e-15 3.95e-15 6.27e-15 225.5 210.6 240.5 8.71e-15 8.14e-15 9.30e-15 251.2 235.5 267.1 8.10e-15 7.59e-15 8.61e-15 260.4 244.4 276.6 3.47e-14 3.26e-14 3.69e-14
200 13819  281.7  265.1  298.5 4.22e-14 3.97e-14 4.47e-14   8.7   6.0  12.0 5.35e-15 3.66e-15 7.38e-15  81.7  72.8  90.8 7.70e-15 6.85e-15 8.55e-15 105.5  95.3 115.8 8.29e-15 7.49e-15 9.10e-15  94.5  84.8 104.2 3.07e-14 2.76e-14 3.39e-14
200 13820  707.1  680.7  733.7 4.23e-14 4.08e-14 4.39e-14  27.6  22.6  33.2 6.78e-15 5.54e-15 8.14e-15 215.3 200.8 230.0 8.11e-15 7.57e-15 8.67e-15 243.3 227.9 259.0 7.64e-15 7.16e-15 8.13e-15 248.4 232.8 264.2 3.22e-14 3.02e-14 3.43e-14
200 13821  536.6  513.7  559.8 3.77e-14 3.61e-14 3.94e-14  13.0   9.5  17.1 3.74e-15 2.74e-15 4.90e-15 163.7 151.0 176.5 7.25e-15 6.68e-15 7.81e-15 200.7 186.7 214.9 7.40e-15 6.88e-15 7.92e-15 172.2 159.2 185.4 2.62e-14 2.42e-14 2.82e-14
200 13822  534.2  511.2  557.3 3.65e-14 3.50e-14 3.81e-14  13.2   9.8  17.3 3.73e-15 2.75e-15 4.87e-15 153.8 141.5 166.2 6.62e-15 6.09e-15 7.15e-15 197.7 183.7 211.7 7.09e-15 6.59e-15 7.59e-15 182.7 169.2 196.2 2.71e-14 2.51e-14 2.91e-14
200 14383  587.1  563.0  611.3 4.77e-14 4.58e-14 4.97e-14  16.2  12.4  20.7 5.88e-15 4.48e-15 7.49e-15 173.8 160.8 187.0 9.15e-15 8.46e-15 9.85e-15 208.8 194.4 223.2 8.78e-15 8.18e-15 9.39e-15 204.5 190.3 218.8 3.51e-14 3.27e-14 3.76e-14
200 14384  362.7  343.8  381.8 5.07e-14 4.80e-14 5.33e-14  13.3   9.9  17.4 8.26e-15 6.10e-15 1.08e-14  94.6  85.0 104.4 8.54e-15 7.67e-15 9.42e-15 127.7 116.5 139.0 9.23e-15 8.42e-15 1.00e-14 140.4 128.6 152.3 4.16e-14 3.81e-14 4.51e-14
200 14419  241.0  225.6  256.6 5.07e-14 4.75e-14 5.40e-14   6.7   4.3   9.7 6.27e-15 4.03e-15 9.05e-15  52.8  45.6  60.1 7.18e-15 6.20e-15 8.17e-15  80.9  72.0  89.9 8.80e-15 7.83e-15 9.78e-15 107.3  97.0 117.7 4.79e-14 4.33e-14 5.25e-14
200  2040  208.6  194.3  223.1 4.21e-14 3.93e-14 4.51e-14   9.8   6.9  13.3 3.15e-15 2.21e-15 4.28e-15  72.8  64.4  81.4 7.60e-15 6.72e-15 8.49e-15  64.9  56.9  73.0 7.89e-15 6.92e-15 8.87e-15  70.9  62.6  79.3 3.70e-14 3.26e-14 4.14e-14
201 11268    3.2    1.4    5.5 7.02e-16 3.17e-16 1.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.56e-16   0.9   0.1   2.3 1.16e-16 1.82e-17 3.02e-16   0.7   0.0   2.1 7.77e-17 0.00e+00 2.45e-16   1.7   0.5   3.4 8.27e-16 2.42e-16 1.72e-15
201 12095    2.5    0.7    4.7 2.89e-16 8.78e-17 5.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.59e-16   1.9   0.7   3.7 1.28e-16 4.72e-17 2.54e-16   0.8   0.1   2.2 5.12e-17 3.21e-18 1.41e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 4.66e-16
201 13817   18.7   14.4   23.6 1.14e-15 8.79e-16 1.44e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.83e-16   5.6   3.4   8.4 2.15e-16 1.31e-16 3.22e-16  10.4   7.4  14.0 3.32e-16 2.35e-16 4.49e-16   2.7   1.0   5.0 3.58e-16 1.30e-16 6.64e-16
201 13819    8.9    6.0   12.4 1.28e-15 8.59e-16 1.78e-15   0.5   0.0   2.0 2.95e-16 0.00e+00 1.15e-15   3.9   2.1   6.2 3.48e-16 1.90e-16 5.60e-16   2.8   1.3   4.9 2.12e-16 9.96e-17 3.71e-16   2.3   0.8   4.3 7.11e-16 2.46e-16 1.36e-15
201 13820   19.9   15.4   25.0 1.08e-15 8.32e-16 1.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   5.6   3.4   8.3 1.88e-16 1.14e-16 2.83e-16   8.4   5.7  11.7 2.38e-16 1.61e-16 3.33e-16   5.9   3.4   9.1 6.98e-16 3.95e-16 1.07e-15
201 13821   17.0   12.9   21.7 1.03e-15 7.83e-16 1.32e-15   3.6   1.6   6.1 8.75e-16 3.92e-16 1.51e-15   5.8   3.6   8.5 2.19e-16 1.36e-16 3.25e-16   4.2   2.2   6.8 1.34e-16 7.07e-17 2.17e-16   7.0   4.5  10.2 9.28e-16 5.89e-16 1.35e-15
201 13822   11.9    8.4   16.0 7.60e-16 5.38e-16 1.02e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.51e-16   3.7   1.9   6.0 1.47e-16 7.64e-17 2.41e-16   1.5   0.3   3.2 4.87e-17 1.05e-17 1.07e-16   6.8   4.3  10.0 9.39e-16 5.87e-16 1.38e-15
201 14383   12.4    8.9   16.5 1.12e-15 8.07e-16 1.49e-15   0.1   0.0   1.8 4.88e-17 0.00e+00 7.75e-16   2.5   1.0   4.6 1.46e-16 5.77e-17 2.70e-16   3.8   2.0   6.1 1.74e-16 9.29e-17 2.83e-16   6.3   3.9   9.3 1.19e-15 7.34e-16 1.75e-15
201 14384    3.1    1.3    5.4 4.38e-16 1.89e-16 7.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-16   1.8   0.6   3.6 1.29e-16 4.26e-17 2.61e-16   1.5   0.3   3.2 4.38e-16 9.39e-17 9.65e-16
201 14419    6.5    4.1    9.4 1.43e-15 9.00e-16 2.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-15   1.9   0.7   3.7 2.76e-16 1.05e-16 5.39e-16   1.9   0.7   3.7 2.17e-16 8.23e-17 4.23e-16   2.7   1.2   4.8 1.24e-15 5.43e-16 2.22e-15
201  2040    2.9    1.4    5.0 5.81e-16 2.79e-16 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   1.9   0.7   3.7 1.95e-16 7.15e-17 3.84e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.45e-16   1.0   0.2   2.5 5.26e-16 1.21e-16 1.29e-15
202 11268    3.1    1.4    5.5 6.83e-16 3.01e-16 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.57e-16   1.8   0.6   3.6 2.33e-16 8.07e-17 4.66e-16   1.6   0.4   3.4 1.92e-16 5.27e-17 4.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.76e-16
202 12095    5.6    3.2    8.6 6.56e-16 3.73e-16 1.01e-15   0.2   0.0   1.8 6.34e-17 0.00e+00 7.37e-16   2.9   1.4   5.0 2.01e-16 9.75e-17 3.47e-16   1.8   0.6   3.6 1.12e-16 3.73e-17 2.28e-16   0.9   0.0   2.6 2.46e-16 0.00e+00 7.02e-16
202 13817   27.5   22.3   33.3 1.64e-15 1.33e-15 1.99e-15   0.1   0.0   1.8 2.65e-17 0.00e+00 4.42e-16   8.8   6.0  12.1 3.29e-16 2.25e-16 4.53e-16   9.2   6.3  12.7 2.89e-16 1.98e-16 3.98e-16   9.5   6.5  13.1 1.24e-15 8.41e-16 1.71e-15
202 13819    8.3    5.5   11.6 1.09e-15 7.25e-16 1.53e-15   0.6   0.0   2.0 3.21e-16 0.00e+00 1.08e-15   3.9   2.1   6.2 3.18e-16 1.74e-16 5.13e-16   1.9   0.7   3.7 1.28e-16 4.70e-17 2.53e-16   2.6   1.1   4.7 7.47e-16 3.19e-16 1.35e-15
202 13820   19.6   15.1   24.7 1.02e-15 7.88e-16 1.29e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 3.46e-16   9.5   6.6  13.0 3.12e-16 2.16e-16 4.26e-16   4.3   2.3   6.8 1.17e-16 6.21e-17 1.88e-16   5.9   3.3   9.1 6.74e-16 3.80e-16 1.03e-15
202 13821   20.6   16.1   25.7 1.26e-15 9.86e-16 1.58e-15   1.2   0.1   2.9 2.97e-16 2.46e-17 7.07e-16   5.4   3.2   8.2 2.05e-16 1.22e-16 3.13e-16   7.3   4.7  10.5 2.34e-16 1.52e-16 3.36e-16   8.0   5.2  11.3 1.06e-15 6.96e-16 1.51e-15
202 13822   26.2   21.1   31.8 1.61e-15 1.30e-15 1.96e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.22e-16   3.6   1.8   5.9 1.37e-16 6.98e-17 2.29e-16  10.5   7.4  14.1 3.37e-16 2.39e-16 4.54e-16  12.2   8.7  16.3 1.63e-15 1.16e-15 2.17e-15
202 14383   11.1    7.8   15.1 1.07e-15 7.50e-16 1.45e-15   0.4   0.0   1.9 1.68e-16 0.00e+00 8.92e-16   3.4   1.6   5.7 2.14e-16 1.02e-16 3.64e-16   4.6   2.6   7.2 2.27e-16 1.29e-16 3.55e-16   3.2   1.4   5.5 6.34e-16 2.82e-16 1.10e-15
202 14384   12.0    8.7   15.9 1.73e-15 1.25e-15 2.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.91e-16   2.9   1.4   5.0 2.71e-16 1.30e-16 4.71e-16   3.8   2.0   6.1 2.77e-16 1.48e-16 4.50e-16   5.4   3.2   8.2 1.62e-15 9.66e-16 2.46e-15
202 14419    3.4    1.6    5.7 7.41e-16 3.54e-16 1.26e-15   1.7   0.5   3.5 1.81e-15 5.74e-16 3.73e-15   1.9   0.7   3.7 2.69e-16 9.89e-17 5.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16   1.7   0.5   3.4 7.62e-16 2.22e-16 1.58e-15
202  2040    5.8    3.6    8.6 1.18e-15 7.33e-16 1.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-16   4.0   2.2   6.3 4.19e-16 2.33e-16 6.68e-16   2.0   0.8   3.8 2.40e-16 9.57e-17 4.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.03e-16
203 11268   22.1   17.6   27.2 5.03e-15 4.00e-15 6.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.00e-16   5.8   3.6   8.6 7.75e-16 4.81e-16 1.15e-15  13.9  10.4  17.9 1.72e-15 1.29e-15 2.22e-15   2.5   1.0   4.6 1.29e-15 5.14e-16 2.37e-15
203 12095   34.6   28.9   40.9 4.21e-15 3.52e-15 4.98e-15   1.3   0.2   3.0 5.45e-16 7.22e-17 1.26e-15  14.8  11.2  18.9 1.06e-15 8.04e-16 1.36e-15  10.9   7.8  14.5 7.20e-16 5.19e-16 9.62e-16   9.0   6.1  12.5 2.49e-15 1.68e-15 3.46e-15
203 13817  107.9   97.5  118.5 6.72e-15 6.07e-15 7.38e-15   1.9   0.5   3.9 4.89e-16 1.21e-16 1.01e-15  53.3  46.1  60.7 2.09e-15 1.81e-15 2.38e-15  30.7  25.5  36.6 1.01e-15 8.33e-16 1.20e-15  23.9  19.1  29.3 3.21e-15 2.56e-15 3.94e-15
203 13819   29.1   24.0   34.9 4.99e-15 4.10e-15 5.98e-15   0.6   0.0   2.0 4.34e-16 0.00e+00 1.43e-15   8.9   6.1  12.2 9.58e-16 6.62e-16 1.32e-15  10.9   7.8  14.5 9.75e-16 7.03e-16 1.30e-15   9.5   6.6  13.0 3.51e-15 2.44e-15 4.80e-15
203 13820  123.9  112.8  135.1 7.29e-15 6.63e-15 7.95e-15   3.0   1.2   5.4 7.20e-16 2.99e-16 1.28e-15  41.5  35.3  48.2 1.54e-15 1.31e-15 1.79e-15  40.7  34.6  47.4 1.26e-15 1.07e-15 1.46e-15  41.8  35.5  48.6 5.31e-15 4.52e-15 6.18e-15
203 13821   78.6   69.7   87.6 4.98e-15 4.42e-15 5.56e-15   0.1   0.0   1.8 2.52e-17 0.00e+00 4.67e-16  28.5  23.4  34.2 1.14e-15 9.36e-16 1.37e-15  27.3  22.3  32.9 9.08e-16 7.42e-16 1.09e-15  22.8  18.1  28.0 3.12e-15 2.49e-15 3.84e-15
203 13822   92.0   82.4  101.7 6.12e-15 5.48e-15 6.77e-15   1.1   0.0   2.7 3.00e-16 3.90e-18 7.42e-16  22.5  18.0  27.6 9.44e-16 7.54e-16 1.16e-15  36.4  30.6  42.8 1.27e-15 1.07e-15 1.50e-15  33.1  27.5  39.2 4.76e-15 3.95e-15 5.63e-15
203 14383   54.9   47.5   62.4 4.69e-15 4.06e-15 5.33e-15   1.5   0.4   3.3 6.16e-16 1.49e-16 1.33e-15  24.8  20.1  30.1 1.40e-15 1.13e-15 1.69e-15  17.9  13.9  22.4 7.86e-16 6.10e-16 9.86e-16  12.3   9.0  16.2 2.18e-15 1.59e-15 2.88e-15
203 14384   28.1   23.1   33.8 4.07e-15 3.33e-15 4.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.75e-16   6.8   4.4   9.7 6.44e-16 4.16e-16 9.28e-16  11.8   8.6  15.6 8.79e-16 6.42e-16 1.16e-15   9.6   6.7  13.1 2.89e-15 2.01e-15 3.93e-15
203 14419   25.5   20.7   30.9 5.57e-15 4.52e-15 6.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.17e-15  10.9   7.8  14.5 1.56e-15 1.13e-15 2.09e-15   9.0   6.2  12.3 1.01e-15 6.98e-16 1.38e-15   5.7   3.5   8.5 2.59e-15 1.60e-15 3.86e-15
203  2040   23.7   19.1   28.9 4.82e-15 3.88e-15 5.88e-15   0.9   0.1   2.3 2.80e-16 3.28e-17 7.45e-16   9.8   6.9  13.3 1.03e-15 7.26e-16 1.40e-15   6.0   3.8   8.7 7.29e-16 4.62e-16 1.07e-15   7.9   5.3  11.1 4.17e-15 2.82e-15 5.83e-15
204 11268    9.3    6.4   12.8 2.01e-15 1.38e-15 2.76e-15   0.7   0.0   2.1 5.21e-16 0.00e+00 1.61e-15   2.8   1.3   4.9 3.59e-16 1.67e-16 6.33e-16   5.0   3.0   7.5 5.78e-16 3.47e-16 8.80e-16   1.6   0.5   3.4 7.77e-16 2.18e-16 1.63e-15
204 12095   12.8    9.3   16.8 1.48e-15 1.08e-15 1.95e-15   1.4   0.3   3.2 5.99e-16 1.19e-16 1.33e-15   3.7   1.9   6.0 2.56e-16 1.34e-16 4.20e-16   5.9   3.7   8.7 3.67e-16 2.30e-16 5.42e-16   3.2   1.5   5.6 8.35e-16 3.82e-16 1.44e-15
204 13817   36.2   30.3   42.6 1.99e-15 1.67e-15 2.35e-15   2.1   0.6   4.2 5.09e-16 1.57e-16 1.01e-15   9.7   6.8  13.2 3.46e-16 2.42e-16 4.70e-16  15.8  12.0  20.1 4.51e-16 3.45e-16 5.75e-16  10.7   7.5  14.5 1.25e-15 8.76e-16 1.69e-15
204 13819   15.0   11.2   19.3 1.95e-15 1.46e-15 2.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.44e-16   6.8   4.4   9.7 5.66e-16 3.65e-16 8.15e-16   6.0   3.8   8.7 4.03e-16 2.56e-16 5.92e-16   2.2   0.8   4.3 6.19e-16 2.12e-16 1.19e-15
204 13820   46.9   40.2   54.2 2.42e-15 2.07e-15 2.79e-15   1.2   0.1   2.9 2.78e-16 2.88e-17 6.56e-16  11.8   8.6  15.6 3.92e-16 2.86e-16 5.17e-16  19.5  15.3  24.3 5.22e-16 4.09e-16 6.50e-16  15.6  11.8  20.1 1.71e-15 1.29e-15 2.20e-15
204 13821   31.4   25.9   37.4 1.89e-15 1.56e-15 2.25e-15   2.3   0.9   4.4 6.13e-16 2.24e-16 1.16e-15   8.7   6.0  12.0 3.38e-16 2.31e-16 4.66e-16  12.6   9.3  16.5 3.94e-16 2.90e-16 5.17e-16  10.1   7.0  13.7 1.28e-15 8.92e-16 1.74e-15
204 13822   31.0   25.5   37.0 1.88e-15 1.55e-15 2.24e-15   0.6   0.0   2.4 1.67e-16 0.00e+00 6.49e-16  10.4   7.4  14.0 4.08e-16 2.88e-16 5.50e-16  10.6   7.6  14.2 3.34e-16 2.38e-16 4.47e-16  10.0   6.9  13.6 1.27e-15 8.81e-16 1.73e-15
204 14383   19.2   15.0   23.9 1.52e-15 1.19e-15 1.90e-15   0.6   0.0   2.0 2.06e-16 0.00e+00 7.20e-16   5.8   3.6   8.6 3.01e-16 1.87e-16 4.47e-16   5.9   3.7   8.7 2.44e-16 1.54e-16 3.60e-16   7.5   4.9  10.7 1.22e-15 8.05e-16 1.74e-15
204 14384   17.9   13.8   22.6 2.44e-15 1.88e-15 3.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.04e-16   6.8   4.4   9.8 6.12e-16 3.97e-16 8.80e-16   7.5   5.0  10.7 5.35e-16 3.52e-16 7.58e-16   3.5   1.8   5.9 9.88e-16 5.00e-16 1.65e-15
204 14419   11.6    8.4   15.4 2.39e-15 1.73e-15 3.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.06e-15   5.0   3.0   7.5 6.69e-16 4.02e-16 1.02e-15   2.9   1.4   5.0 3.05e-16 1.46e-16 5.30e-16   3.8   2.1   6.2 1.61e-15 8.70e-16 2.60e-15
204  2040   14.5   10.9   18.7 3.08e-15 2.31e-15 3.97e-15   1.9   0.7   3.7 6.70e-16 2.45e-16 1.32e-15   6.9   4.5   9.9 7.63e-16 5.00e-16 1.09e-15   4.8   2.8   7.4 6.11e-16 3.58e-16 9.38e-16   2.8   1.3   4.9 1.51e-15 6.90e-16 2.65e-15
205 11268    2.0    0.5    4.0 4.28e-16 1.11e-16 8.73e-16   0.7   0.0   2.1 5.11e-16 0.00e+00 1.58e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.9   0.1   2.3 1.02e-16 1.20e-17 2.72e-16   1.2   0.1   2.9 5.89e-16 4.24e-17 1.41e-15
205 12095    0.9    0.0    2.9 1.07e-16 0.00e+00 3.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.69e-16   0.7   0.0   2.1 5.00e-17 0.00e+00 1.47e-16   1.5   0.3   3.2 9.45e-17 2.09e-17 2.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-16
205 13817    5.1    2.3    8.4 2.79e-16 1.29e-16 4.62e-16   1.3   0.0   3.1 2.97e-16 0.00e+00 7.17e-16   0.2   0.0   1.8 6.78e-18 0.00e+00 6.46e-17   1.0   0.0   2.6 2.90e-17 0.00e+00 7.65e-17   3.9   1.7   6.6 4.58e-16 1.99e-16 7.87e-16
205 13819    4.7    2.5    7.5 6.12e-16 3.29e-16 9.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.09e-16   1.8   0.6   3.6 1.49e-16 5.24e-17 2.97e-16   0.8   0.0   2.1 5.18e-17 1.37e-18 1.46e-16   2.1   0.7   4.2 5.96e-16 1.89e-16 1.17e-15
205 13820    7.0    4.0   10.5 3.58e-16 2.08e-16 5.38e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 3.65e-16   0.3   0.0   1.9 9.43e-18 0.00e+00 6.13e-17   5.3   3.1   8.1 1.42e-16 8.33e-17 2.18e-16   1.4   0.1   3.3 1.58e-16 7.72e-18 3.63e-16
205 13821    2.4    0.4    4.9 1.44e-16 2.38e-17 2.93e-16   0.5   0.0   2.4 1.31e-16 0.00e+00 5.89e-16   2.3   0.9   4.4 8.88e-17 3.24e-17 1.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.58e-17   0.4   0.0   2.6 5.07e-17 0.00e+00 3.37e-16
205 13822    0.8    0.0    3.1 5.00e-17 0.00e+00 1.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.88e-16   0.4   0.0   1.9 1.66e-17 0.00e+00 7.50e-17   0.4   0.0   1.9 1.22e-17 0.00e+00 6.10e-17   0.1   0.0   2.2 7.22e-18 0.00e+00 2.85e-16
205 14383    0.2    0.0    2.5 1.37e-17 0.00e+00 2.18e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.61e-16   0.4   0.0   1.9 2.29e-17 0.00e+00 1.14e-16   0.2   0.0   1.9 1.05e-17 0.00e+00 8.06e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.89e-16
205 14384    3.5    1.6    6.1 5.19e-16 2.28e-16 8.97e-16   2.6   1.1   4.7 2.15e-15 9.14e-16 3.90e-15   0.8   0.1   2.2 8.24e-17 6.13e-18 2.25e-16   1.6   0.4   3.4 1.16e-16 3.05e-17 2.48e-16   1.1   0.1   2.8 3.38e-16 1.68e-17 8.24e-16
205 14419    4.1    2.1    6.6 8.97e-16 4.58e-16 1.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-15   0.8   0.1   2.2 1.24e-16 9.25e-18 3.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16   3.5   1.8   5.9 1.56e-15 7.82e-16 2.60e-15
205  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.01e-16
206 11268   10.9    7.9   14.5 6.44e-15 4.64e-15 8.57e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 9.32e-15   3.0   1.5   5.1 1.36e-15 6.85e-16 2.32e-15   4.0   2.3   6.4 1.16e-15 6.57e-16 1.85e-15   3.9   2.2   6.3 4.19e-15 2.32e-15 6.72e-15
206 12095   16.6   12.7   21.0 5.09e-15 3.90e-15 6.45e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.85e-15   6.0   3.8   8.7 1.41e-15 8.93e-16 2.07e-15   5.9   3.7   8.7 8.93e-16 5.63e-16 1.32e-15   4.7   2.7   7.3 2.63e-15 1.52e-15 4.07e-15
206 13817  104.4   94.3  114.7 1.58e-14 1.43e-14 1.74e-14   0.0   0.0   1.2 0.00e+00 0.00e+00 2.97e-15  30.8  25.5  36.6 3.90e-15 3.22e-15 4.63e-15  40.9  34.8  47.6 2.99e-15 2.54e-15 3.47e-15  32.7  27.2  38.7 8.58e-15 7.14e-15 1.02e-14
206 13819   63.2   55.3   71.2 1.17e-14 1.03e-14 1.32e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 3.39e-15  21.8  17.4  26.7 3.34e-15 2.67e-15 4.11e-15  23.0  18.5  28.1 2.05e-15 1.65e-15 2.51e-15  18.5  14.4  23.2 5.96e-15 4.64e-15 7.47e-15
206 13820  169.2  156.3  182.3 1.24e-14 1.15e-14 1.34e-14   1.9   0.7   3.7 2.20e-15 8.05e-16 4.33e-15  50.6  43.5  57.8 3.08e-15 2.65e-15 3.52e-15  58.7  51.1  66.4 2.08e-15 1.81e-15 2.35e-15  59.9  52.2  67.7 7.63e-15 6.65e-15 8.63e-15
206 13821  156.7  144.3  169.3 1.33e-14 1.23e-14 1.44e-14   1.0   0.2   2.5 1.38e-15 3.16e-16 3.37e-15  46.8  40.2  54.0 3.30e-15 2.84e-15 3.81e-15  55.6  48.2  63.1 2.28e-15 1.98e-15 2.59e-15  54.3  47.0  61.8 8.01e-15 6.93e-15 9.10e-15
206 14383  117.1  106.3  128.1 9.84e-15 8.93e-15 1.08e-14   2.4   0.9   4.5 1.06e-15 4.01e-16 1.98e-15  34.7  29.1  40.9 2.00e-15 1.67e-15 2.36e-15  44.7  38.3  51.7 1.92e-15 1.64e-15 2.22e-15  37.7  31.7  44.2 6.30e-15 5.30e-15 7.39e-15
206 14384   94.0   84.3  103.8 1.36e-14 1.22e-14 1.50e-14   0.7   0.0   2.1 5.13e-16 0.00e+00 1.59e-15  36.9  31.1  43.3 3.66e-15 3.08e-15 4.29e-15  32.9  27.4  38.9 2.42e-15 2.02e-15 2.87e-15  24.3  19.6  29.6 6.97e-15 5.62e-15 8.49e-15
206 14419   39.4   33.3   46.0 8.55e-15 7.24e-15 9.98e-15   2.8   1.3   4.9 3.18e-15 1.46e-15 5.60e-15   6.9   4.5   9.8 1.02e-15 6.66e-16 1.47e-15  12.9   9.6  16.8 1.43e-15 1.06e-15 1.86e-15  19.6  15.4  24.4 8.46e-15 6.65e-15 1.05e-14
206  2040   46.2   39.6   53.4 9.90e-15 8.49e-15 1.14e-14   2.8   1.3   4.9 1.07e-15 4.91e-16 1.89e-15  19.7  15.5  24.5 2.22e-15 1.75e-15 2.76e-15  16.8  12.9  21.2 2.13e-15 1.64e-15 2.69e-15   9.7   6.8  13.2 5.27e-15 3.69e-15 7.15e-15
207 11268    5.4    3.2    8.2 1.17e-15 6.94e-16 1.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   3.0   1.5   5.1 3.48e-16 1.74e-16 5.97e-16   2.6   1.1   4.7 1.29e-15 5.62e-16 2.33e-15
207 12095   11.1    7.9   14.9 1.29e-15 9.18e-16 1.73e-15   0.6   0.0   2.0 2.56e-16 0.00e+00 8.36e-16   1.8   0.6   3.6 1.26e-16 4.43e-17 2.51e-16   3.8   2.1   6.2 2.41e-16 1.30e-16 3.90e-16   5.4   3.2   8.2 1.43e-15 8.51e-16 2.16e-15
207 13817   31.6   26.1   37.6 1.74e-15 1.44e-15 2.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.65e-16   0.9   0.1   2.3 3.02e-17 3.52e-18 8.00e-17   2.7   1.2   4.8 7.67e-17 3.39e-17 1.37e-16  28.1  23.0  33.7 3.29e-15 2.69e-15 3.95e-15
207 13819   16.3   12.4   20.7 2.14e-15 1.63e-15 2.72e-15   0.5   0.0   2.0 2.64e-16 0.00e+00 1.08e-15   0.7   0.0   2.1 5.58e-17 0.00e+00 1.72e-16   2.9   1.4   5.0 1.99e-16 9.75e-17 3.43e-16  12.7   9.4  16.6 3.58e-15 2.64e-15 4.69e-15
207 13820   27.3   22.2   33.0 1.41e-15 1.15e-15 1.71e-15   1.2   0.1   2.9 2.71e-16 2.79e-17 6.35e-16   1.7   0.6   3.5 5.66e-17 1.82e-17 1.16e-16   8.6   5.9  12.0 2.33e-16 1.59e-16 3.24e-16  17.0  13.0  21.5 1.88e-15 1.44e-15 2.39e-15
207 13821   24.4   19.6   29.8 1.48e-15 1.18e-15 1.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.39e-17  10.8   7.7  14.4 3.40e-16 2.44e-16 4.54e-16  14.0  10.4  18.2 1.80e-15 1.34e-15 2.34e-15
207 13822   25.3   20.5   30.9 1.53e-15 1.23e-15 1.86e-15   3.2   1.5   5.6 8.30e-16 3.80e-16 1.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.39e-17   8.8   6.0  12.1 2.76e-16 1.90e-16 3.81e-16  17.1  13.1  21.7 2.19e-15 1.68e-15 2.77e-15
207 14383   13.1    9.6   17.2 1.04e-15 7.63e-16 1.36e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.01e-16   0.8   0.1   2.2 4.20e-17 3.12e-18 1.15e-16   1.8   0.6   3.6 7.29e-17 2.46e-17 1.48e-16  10.5   7.5  14.1 1.72e-15 1.22e-15 2.31e-15
207 14384   16.6   12.8   21.1 2.26e-15 1.74e-15 2.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.92e-16   2.0   0.8   3.8 1.74e-16 6.93e-17 3.35e-16   1.9   0.7   3.7 1.32e-16 4.83e-17 2.59e-16  12.8   9.5  16.7 3.60e-15 2.66e-15 4.70e-15
207 14419    4.6    2.6    7.2 9.37e-16 5.32e-16 1.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-15   1.0   0.2   2.4 1.28e-16 2.41e-17 3.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   3.8   2.0   6.1 1.59e-15 8.54e-16 2.59e-15
207  2040    8.6    5.9   12.0 1.81e-15 1.24e-15 2.51e-15   0.9   0.1   2.3 3.18e-16 4.93e-17 8.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   1.9   0.7   3.7 2.40e-16 9.11e-17 4.68e-16   6.9   4.5   9.8 3.71e-15 2.42e-15 5.33e-15
208 11268    9.7    6.8   13.2 3.20e-15 2.24e-15 4.35e-15   0.8   0.0   2.1 9.04e-16 2.38e-17 2.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.25e-16   1.0   0.2   2.4 1.70e-16 3.22e-17 4.27e-16   8.8   6.0  12.1 6.57e-15 4.52e-15 9.06e-15
208 12095   28.0   22.9   33.7 5.12e-15 4.19e-15 6.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.49e-16   0.7   0.0   2.1 7.82e-17 0.00e+00 2.29e-16   0.8   0.0   2.1 7.54e-17 1.99e-18 2.12e-16  26.5  21.6  32.0 1.10e-14 8.96e-15 1.33e-14
208 13817   39.3   33.1   46.0 3.53e-15 2.98e-15 4.13e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   1.6   0.4   3.4 9.10e-17 2.38e-17 1.94e-16   0.6   0.0   2.0 2.91e-17 0.00e+00 9.51e-17  37.1  31.2  43.5 7.12e-15 5.99e-15 8.36e-15
208 13822   42.1   35.7   49.0 3.46e-15 2.94e-15 4.03e-15   2.2   0.7   4.2 7.76e-16 2.45e-16 1.52e-15   1.4   0.3   3.2 7.58e-17 1.50e-17 1.68e-16   3.8   2.0   6.1 1.61e-16 8.64e-17 2.62e-16  36.9  31.0  43.3 6.49e-15 5.45e-15 7.62e-15
208 14383  104.6   94.4  114.9 8.49e-15 7.66e-15 9.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.51e-16   1.7   0.6   3.5 9.35e-17 3.02e-17 1.92e-16   8.9   6.2  12.2 3.73e-16 2.59e-16 5.13e-16  94.0  84.3 103.7 1.54e-14 1.38e-14 1.70e-14
208 14384   44.8   38.3   51.9 6.25e-15 5.35e-15 7.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.79e-16   1.8   0.6   3.6 1.70e-16 5.98e-17 3.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.21e-17  43.2  36.9  50.2 1.22e-14 1.04e-14 1.41e-14
208 14419   38.5   32.5   45.0 8.09e-15 6.83e-15 9.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.17e-15   0.9   0.1   2.3 1.28e-16 1.98e-17 3.29e-16   4.0   2.2   6.3 4.28e-16 2.38e-16 6.83e-16  33.7  28.1  39.8 1.43e-14 1.19e-14 1.69e-14
208  2040   14.6   11.0   18.8 3.10e-15 2.34e-15 3.99e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16   0.9   0.1   2.3 1.09e-16 1.27e-17 2.89e-16  13.9  10.4  18.0 7.57e-15 5.68e-15 9.77e-15
209 11268   30.2   24.9   36.2 6.65e-15 5.47e-15 7.96e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16  12.7   9.3  16.6 1.51e-15 1.11e-15 1.98e-15  17.8  13.7  22.5 8.79e-15 6.76e-15 1.11e-14
209 12095   62.2   54.3   70.2 7.33e-15 6.40e-15 8.28e-15   2.2   0.8   4.3 9.42e-16 3.23e-16 1.82e-15   0.9   0.1   2.3 6.05e-17 7.08e-18 1.61e-16  13.4  10.0  17.5 8.59e-16 6.37e-16 1.12e-15  47.9  41.2  55.2 1.27e-14 1.09e-14 1.46e-14
209 13817   73.7   65.0   82.6 4.52e-15 3.98e-15 5.06e-15   2.4   0.7   4.7 6.34e-16 1.82e-16 1.24e-15   1.1   0.0   2.7 4.13e-17 0.00e+00 1.05e-16  23.9  19.2  29.2 7.64e-16 6.14e-16 9.34e-16  48.8  41.9  56.2 6.36e-15 5.46e-15 7.33e-15
209 13819   28.9   23.7   34.6 3.84e-15 3.15e-15 4.60e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.38e-16   1.9   0.7   3.7 1.61e-16 6.23e-17 3.15e-16   9.6   6.7  13.1 6.68e-16 4.66e-16 9.10e-16  17.3  13.4  21.9 4.92e-15 3.80e-15 6.22e-15
209 13820   89.5   79.9   99.1 4.70e-15 4.20e-15 5.21e-15   1.3   0.2   3.0 2.87e-16 3.78e-17 6.62e-16   2.3   0.8   4.4 7.69e-17 2.74e-17 1.46e-16  23.4  18.8  28.6 6.42e-16 5.15e-16 7.84e-16  63.8  55.7  71.9 7.15e-15 6.25e-15 8.06e-15
209 13821   72.8   64.1   81.5 4.45e-15 3.92e-15 4.98e-15   0.9   0.0   2.6 2.38e-16 0.00e+00 6.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.45e-17  17.3  13.3  21.9 5.53e-16 4.26e-16 6.99e-16  56.3  48.7  63.9 7.32e-15 6.34e-15 8.31e-15
209 13822   59.4   51.5   67.3 3.74e-15 3.25e-15 4.24e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 4.24e-16   2.0   0.6   4.0 8.10e-17 2.26e-17 1.63e-16   9.4   6.5  12.9 3.10e-16 2.14e-16 4.25e-16  48.0  41.2  55.3 6.44e-15 5.53e-15 7.43e-15
209 14383   90.0   80.4   99.6 7.89e-15 7.06e-15 8.74e-15   1.0   0.0   2.6 5.75e-16 0.00e+00 1.51e-15   0.6   0.0   2.0 3.63e-17 0.00e+00 1.27e-16  21.3  16.9  26.3 9.27e-16 7.36e-16 1.14e-15  68.2  59.9  76.5 1.16e-14 1.02e-14 1.30e-14
209 14384   41.4   35.1   48.2 6.23e-15 5.28e-15 7.26e-15   1.3   0.2   3.1 1.29e-15 2.06e-16 2.96e-15   1.7   0.6   3.5 1.85e-16 5.96e-17 3.79e-16   7.7   5.1  10.8 5.73e-16 3.81e-16 8.08e-16  32.1  26.6  38.1 9.41e-15 7.82e-15 1.12e-14
209 14419   31.3   25.9   37.2 7.09e-15 5.87e-15 8.44e-15   0.6   0.0   2.0 9.09e-16 0.00e+00 2.98e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.85e-16   8.9   6.1  12.2 9.97e-16 6.89e-16 1.37e-15  22.5  18.0  27.6 9.95e-15 7.97e-15 1.22e-14
209  2040   23.8   19.2   29.0 4.97e-15 4.01e-15 6.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.07e-16   1.0   0.2   2.5 1.09e-16 2.51e-17 2.68e-16   7.0   4.6   9.9 8.65e-16 5.66e-16 1.23e-15  15.8  12.1  20.1 8.48e-15 6.48e-15 1.08e-14
210 11268    1.1    0.0    2.7 2.50e-16 3.25e-18 6.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.55e-16   0.8   0.0   2.1 9.42e-17 2.48e-18 2.65e-16   0.4   0.0   1.9 2.20e-16 0.00e+00 9.95e-16
210 12095    0.3    0.0    2.3 3.56e-17 0.00e+00 2.78e-16   0.5   0.0   2.0 2.09e-16 0.00e+00 8.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.29e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.55e-17   1.0   0.0   2.6 2.62e-16 0.00e+00 7.19e-16
210 13817   26.2   21.1   31.9 1.47e-15 1.19e-15 1.79e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.20e-16   5.7   3.5   8.5 2.04e-16 1.26e-16 3.04e-16  10.4   7.4  14.1 3.06e-16 2.17e-16 4.13e-16  10.1   6.9  13.8 1.21e-15 8.23e-16 1.66e-15
210 13819   15.9   12.0   20.3 2.18e-15 1.65e-15 2.79e-15   1.8   0.6   3.6 1.02e-15 3.44e-16 2.06e-15   5.8   3.6   8.6 5.06e-16 3.16e-16 7.49e-16   6.0   3.8   8.7 4.28e-16 2.71e-16 6.29e-16   4.1   2.1   6.7 1.21e-15 6.22e-16 1.97e-15
210 13820   22.9   18.2   28.2 1.25e-15 9.89e-16 1.53e-15   1.0   0.0   2.6 2.28e-16 0.00e+00 6.04e-16   3.4   1.6   5.7 1.17e-16 5.61e-17 1.98e-16  10.7   7.6  14.3 3.04e-16 2.17e-16 4.07e-16   8.9   6.0  12.4 1.04e-15 6.99e-16 1.45e-15
210 13821   22.2   17.5   27.5 1.41e-15 1.11e-15 1.74e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.02e-16   3.5   1.7   5.8 1.40e-16 6.93e-17 2.34e-16  11.3   8.2  15.1 3.76e-16 2.70e-16 5.01e-16   7.4   4.7  10.8 1.01e-15 6.35e-16 1.46e-15
210 13822   31.2   25.6   37.3 1.92e-15 1.58e-15 2.30e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 4.28e-16   6.5   4.1   9.5 2.54e-16 1.60e-16 3.71e-16  14.5  10.9  18.7 4.68e-16 3.52e-16 6.03e-16  10.3   7.1  14.1 1.36e-15 9.36e-16 1.86e-15
210 14383    9.6    6.4   13.4 7.96e-16 5.29e-16 1.11e-15   1.2   0.1   2.9 5.37e-16 3.85e-17 1.28e-15   1.8   0.6   3.6 1.00e-16 3.39e-17 2.03e-16   5.4   3.2   8.2 2.29e-16 1.37e-16 3.47e-16   2.4   0.7   4.6 3.99e-16 1.15e-16 7.75e-16
210 14384    9.5    6.4   13.1 1.35e-15 9.15e-16 1.87e-15   0.4   0.0   1.9 2.93e-16 0.00e+00 1.46e-15   2.7   1.2   4.8 2.64e-16 1.20e-16 4.69e-16   2.6   1.1   4.7 1.90e-16 8.17e-17 3.42e-16   4.1   2.2   6.7 1.19e-15 6.19e-16 1.93e-15
210 14419   10.6    7.5   14.2 2.27e-15 1.62e-15 3.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-15   4.0   2.2   6.3 5.80e-16 3.23e-16 9.24e-16   1.8   0.6   3.6 1.92e-16 6.48e-17 3.89e-16   4.9   2.9   7.4 2.10e-15 1.24e-15 3.21e-15
210  2040    3.5    1.7    5.8 7.14e-16 3.53e-16 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.87e-16   1.9   0.7   3.7 1.98e-16 7.25e-17 3.90e-16   1.0   0.2   2.4 1.17e-16 2.33e-17 2.94e-16   0.7   0.0   2.1 3.53e-16 0.00e+00 1.09e-15
211 11268    2.3    0.9    4.4 5.01e-16 1.83e-16 9.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.38e-16   2.5   1.0   4.6 1.19e-15 4.77e-16 2.20e-15
211 12095    3.1    1.4    5.5 3.56e-16 1.57e-16 6.28e-16   0.9   0.1   2.3 3.45e-16 4.03e-17 9.14e-16   0.8   0.1   2.2 5.57e-17 4.14e-18 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.13e-17   2.5   1.0   4.6 6.39e-16 2.55e-16 1.18e-15
211 13817   12.9    9.4   17.0 6.97e-16 5.10e-16 9.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   1.0   0.2   2.4 3.27e-17 6.18e-18 8.21e-17   1.8   0.6   3.6 5.12e-17 1.80e-17 1.02e-16  10.1   7.1  13.8 1.17e-15 8.19e-16 1.59e-15
211 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.25e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.65e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.12e-16
211 13820    9.1    6.1   12.6 4.58e-16 3.11e-16 6.35e-16   0.7   0.0   2.1 1.39e-16 0.00e+00 4.29e-16   0.9   0.1   2.3 2.76e-17 3.23e-18 7.32e-17   1.7   0.6   3.5 4.56e-17 1.47e-17 9.35e-17   6.5   4.1   9.5 7.01e-16 4.41e-16 1.02e-15
211 13821    4.2    2.3    6.8 2.50e-16 1.34e-16 4.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.9   0.1   2.3 3.40e-17 5.26e-18 8.76e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.53e-17   3.6   1.8   5.9 4.49e-16 2.29e-16 7.46e-16
211 13822    1.6    0.2    3.6 9.66e-17 1.45e-17 2.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.30e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   2.1   0.7   4.2 2.72e-16 8.60e-17 5.34e-16
211 14383    5.3    3.1    8.1 4.10e-16 2.40e-16 6.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.74e-17   0.9   0.1   2.3 3.67e-17 5.69e-18 9.46e-17   4.6   2.6   7.1 7.36e-16 4.15e-16 1.15e-15
211 14384    1.5    0.4    3.3 2.03e-16 4.92e-17 4.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.87e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.92e-17   1.7   0.5   3.5 4.73e-16 1.49e-16 9.68e-16
211 14419    2.7    1.2    4.8 5.34e-16 2.36e-16 9.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.90e-16   1.0   0.2   2.4 1.24e-16 2.35e-17 3.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   1.9   0.7   3.7 7.71e-16 2.82e-16 1.52e-15
211  2040    4.7    2.7    7.3 9.75e-16 5.61e-16 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.90e-16   1.9   0.7   3.7 2.05e-16 7.77e-17 3.99e-16   1.0   0.2   2.4 1.20e-16 2.26e-17 3.01e-16   1.8   0.6   3.6 9.82e-16 3.46e-16 1.96e-15
212 11268  123.4  112.4  134.6 3.68e-14 3.35e-14 4.02e-14   0.0   0.0   1.2 0.00e+00 0.00e+00 4.71e-15  30.9  25.6  36.7 7.13e-15 5.91e-15 8.48e-15  50.0  43.2  57.3 7.33e-15 6.34e-15 8.41e-15  42.6  36.3  49.5 2.31e-14 1.97e-14 2.68e-14
212 12095  214.9  200.3  229.6 3.44e-14 3.21e-14 3.67e-14   1.0   0.2   2.5 2.15e-15 4.96e-16 5.28e-15  51.8  44.7  59.0 6.42e-15 5.53e-15 7.31e-15  76.8  68.1  85.6 6.04e-15 5.36e-15 6.73e-15  86.2  77.0  95.6 2.51e-14 2.24e-14 2.78e-14
212 13817  399.1  379.3  419.2 3.00e-14 2.85e-14 3.15e-14   8.0   5.4  11.1 9.96e-15 6.73e-15 1.39e-14 104.3  94.2 114.6 6.56e-15 5.93e-15 7.21e-15 137.5 125.9 149.3 4.97e-15 4.55e-15 5.39e-15 157.3 144.8 169.9 2.03e-14 1.87e-14 2.20e-14
212 13819  192.9  179.1  206.8 3.34e-14 3.11e-14 3.59e-14   0.8   0.1   2.2 2.26e-15 1.68e-16 6.15e-15  42.0  35.8  48.7 6.02e-15 5.14e-15 7.00e-15  72.8  64.4  81.4 6.09e-15 5.38e-15 6.80e-15  78.1  69.3  87.0 2.35e-14 2.09e-14 2.62e-14
212 13820  461.3  439.9  482.8 3.17e-14 3.02e-14 3.31e-14   1.9   0.7   3.7 2.11e-15 7.98e-16 4.10e-15 112.5 102.0 123.1 6.40e-15 5.80e-15 7.01e-15 180.3 167.0 193.8 5.97e-15 5.53e-15 6.42e-15 168.4 155.5 181.5 2.01e-14 1.85e-14 2.16e-14
212 13821  487.8  465.9  509.9 3.91e-14 3.73e-14 4.08e-14   5.0   3.0   7.6 6.47e-15 3.91e-15 9.82e-15 116.8 106.1 127.6 7.77e-15 7.05e-15 8.48e-15 190.5 176.8 204.3 7.35e-15 6.83e-15 7.89e-15 180.4 167.1 193.9 2.51e-14 2.32e-14 2.69e-14
212 13822  400.6  380.7  420.7 3.27e-14 3.11e-14 3.43e-14   1.0   0.2   2.5 1.37e-15 3.14e-16 3.35e-15  82.8  73.7  91.9 5.67e-15 5.05e-15 6.29e-15 163.2 150.6 176.0 6.41e-15 5.91e-15 6.92e-15 154.6 142.2 167.1 2.17e-14 2.00e-14 2.35e-14
212 14383  365.3  346.3  384.4 3.20e-14 3.03e-14 3.37e-14   4.7   2.5   7.5 2.64e-15 1.39e-15 4.23e-15 101.7  91.7 111.8 6.46e-15 5.83e-15 7.11e-15 121.7 110.8 132.8 5.33e-15 4.85e-15 5.82e-15 142.0 130.1 153.9 2.37e-14 2.18e-14 2.57e-14
212 14384  262.7  246.6  279.0 3.97e-14 3.72e-14 4.21e-14   7.2   4.7  10.4 7.17e-15 4.63e-15 1.03e-14  75.8  67.1  84.5 8.33e-15 7.38e-15 9.29e-15  80.7  71.8  89.7 6.08e-15 5.41e-15 6.76e-15 106.3  96.0 116.6 3.05e-14 2.76e-14 3.35e-14
212 14419  174.0  160.9  187.2 3.95e-14 3.65e-14 4.25e-14   2.8   1.3   4.9 4.09e-15 1.87e-15 7.19e-15  34.7  29.1  40.9 5.72e-15 4.79e-15 6.74e-15  77.7  68.9  86.5 8.80e-15 7.81e-15 9.80e-15  61.6  53.8  69.5 2.67e-14 2.33e-14 3.01e-14
212  2040  198.5  184.5  212.6 4.31e-14 4.01e-14 4.62e-14   6.4   4.0   9.4 2.62e-15 1.64e-15 3.84e-15  71.6  63.2  80.1 8.30e-15 7.33e-15 9.28e-15  63.7  55.7  71.7 8.12e-15 7.11e-15 9.14e-15  63.2  55.3  71.2 3.42e-14 2.99e-14 3.85e-14
213 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.63e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.45e-16
213 12095    6.2    3.8    9.2 7.13e-16 4.39e-16 1.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.62e-16   2.0   0.8   3.8 1.33e-16 5.31e-17 2.57e-16   3.0   1.5   5.1 1.84e-16 9.16e-17 3.15e-16   1.3   0.2   3.1 3.43e-16 5.48e-17 7.85e-16
213 13817   18.1   13.9   22.9 9.78e-16 7.50e-16 1.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.58e-16   5.6   3.4   8.4 1.92e-16 1.16e-16 2.88e-16   5.6   3.4   8.4 1.58e-16 9.61e-17 2.38e-16   7.0   4.4  10.1 7.97e-16 5.03e-16 1.16e-15
213 13819   10.6    7.5   14.2 1.35e-15 9.63e-16 1.82e-15   2.9   1.4   5.0 1.53e-15 7.32e-16 2.65e-15   2.0   0.8   3.8 1.63e-16 6.68e-17 3.10e-16   3.9   2.1   6.2 2.59e-16 1.41e-16 4.17e-16   4.7   2.7   7.3 1.28e-15 7.42e-16 1.98e-15
213 13820    4.9    2.7    7.7 2.48e-16 1.37e-16 3.90e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 3.71e-16   0.8   0.1   2.2 2.61e-17 1.94e-18 7.12e-17   0.9   0.1   2.3 2.28e-17 2.67e-18 6.06e-17   3.2   1.5   5.6 3.49e-16 1.60e-16 6.03e-16
213 13821   10.1    7.1   13.8 5.99e-16 4.20e-16 8.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.82e-16   5.8   3.6   8.6 2.18e-16 1.36e-16 3.23e-16   2.8   1.3   4.9 8.72e-17 4.09e-17 1.52e-16   1.6   0.4   3.4 1.97e-16 5.17e-17 4.21e-16
213 13822   14.9   11.1   19.2 8.82e-16 6.61e-16 1.14e-15   0.7   0.0   2.1 1.79e-16 0.00e+00 5.21e-16   1.8   0.6   3.6 6.85e-17 2.41e-17 1.37e-16   4.8   2.8   7.4 1.50e-16 8.80e-17 2.30e-16   8.2   5.5  11.6 1.04e-15 6.92e-16 1.46e-15
213 14383    7.0    4.4   10.2 5.50e-16 3.49e-16 8.00e-16   0.5   0.0   2.0 1.70e-16 0.00e+00 6.77e-16   2.8   1.3   4.9 1.41e-16 6.55e-17 2.49e-16   2.0   0.8   3.8 8.01e-17 3.19e-17 1.54e-16   2.3   0.8   4.4 3.74e-16 1.32e-16 7.19e-16
213 14384    1.4    0.3    3.2 1.95e-16 4.03e-17 4.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.96e-17   1.0   0.2   2.4 6.70e-17 1.34e-17 1.69e-16   0.7   0.0   2.1 1.92e-16 0.00e+00 5.87e-16
213 14419    0.7    0.0    2.1 1.38e-16 0.00e+00 4.22e-16   0.9   0.1   2.3 7.64e-16 9.77e-17 2.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   1.0   0.2   2.4 1.01e-16 2.01e-17 2.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.86e-16
213  2040    5.8    3.6    8.6 1.21e-15 7.52e-16 1.80e-15   0.9   0.1   2.3 3.09e-16 4.78e-17 7.96e-16   1.0   0.2   2.4 1.03e-16 1.95e-17 2.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   4.9   2.9   7.5 2.65e-15 1.57e-15 4.06e-15
214 11268    1.6    0.4    3.4 3.39e-16 8.87e-17 7.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.73e-16   1.0   0.2   2.4 1.22e-16 2.31e-17 3.07e-16   0.9   0.1   2.3 1.00e-16 1.17e-17 2.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.52e-16
214 12095    6.5    4.0    9.7 7.54e-16 4.59e-16 1.12e-15   0.6   0.0   2.0 2.56e-16 0.00e+00 8.38e-16   2.8   1.3   4.9 1.90e-16 8.83e-17 3.35e-16   2.7   1.2   4.8 1.68e-16 7.41e-17 3.00e-16   1.1   0.1   2.8 2.98e-16 1.48e-17 7.26e-16
214 13817   16.4   12.4   20.9 8.97e-16 6.78e-16 1.15e-15   0.1   0.0   1.8 2.50e-17 0.00e+00 4.25e-16   4.8   2.8   7.3 1.67e-16 9.73e-17 2.57e-16   6.4   4.1   9.4 1.85e-16 1.16e-16 2.71e-16   5.2   2.9   7.9 5.98e-16 3.42e-16 9.22e-16
214 13819    9.2    6.2   12.6 1.19e-15 8.11e-16 1.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.27e-16   3.8   2.1   6.2 3.15e-16 1.71e-16 5.10e-16   2.9   1.4   5.0 1.98e-16 9.67e-17 3.41e-16   2.4   1.0   4.5 6.73e-16 2.65e-16 1.26e-15
214 13820   18.0   13.8   22.8 9.24e-16 7.08e-16 1.17e-15   0.5   0.0   2.0 1.15e-16 0.00e+00 4.33e-16   8.6   5.9  12.0 2.82e-16 1.93e-16 3.92e-16   6.5   4.1   9.5 1.75e-16 1.10e-16 2.55e-16   3.0   1.2   5.3 3.25e-16 1.34e-16 5.82e-16
214 13821   20.8   16.4   25.8 1.25e-15 9.86e-16 1.55e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16  10.7   7.6  14.3 4.08e-16 2.92e-16 5.47e-16   4.7   2.7   7.3 1.48e-16 8.58e-17 2.29e-16   5.4   3.2   8.2 6.94e-16 4.14e-16 1.05e-15
214 13822   24.4   19.6   29.8 1.47e-15 1.18e-15 1.80e-15   0.0   0.0   1.8 3.29e-18 0.00e+00 4.57e-16   5.8   3.6   8.6 2.24e-16 1.40e-16 3.32e-16  10.8   7.7  14.4 3.40e-16 2.44e-16 4.55e-16   7.8   5.1  11.2 1.00e-15 6.50e-16 1.43e-15
214 14383    9.9    6.8   13.5 7.82e-16 5.41e-16 1.07e-15   1.5   0.4   3.3 5.46e-16 1.33e-16 1.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.88e-17   2.9   1.4   5.0 1.17e-16 5.60e-17 2.03e-16   7.2   4.7  10.4 1.19e-15 7.70e-16 1.71e-15
214 14384    6.1    3.7    9.1 8.29e-16 5.05e-16 1.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.98e-16   1.9   0.7   3.7 1.64e-16 6.00e-17 3.23e-16   1.7   0.5   3.5 1.16e-16 3.47e-17 2.41e-16   2.6   1.1   4.7 7.36e-16 3.17e-16 1.33e-15
214 14419    6.7    4.3    9.7 1.36e-15 8.77e-16 1.97e-15   0.9   0.1   2.3 8.35e-16 1.30e-16 2.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   1.0   0.2   2.4 1.00e-16 1.90e-17 2.52e-16   5.8   3.6   8.6 2.45e-15 1.53e-15 3.63e-15
214  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.99e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.34e-16
215 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
215 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.29e-16   0.8   0.0   2.1 3.00e-16 4.01e-18 8.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.70e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.05e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16
215 13817    4.1    1.9    6.9 2.18e-16 1.01e-16 3.68e-16   0.2   0.0   1.8 4.62e-17 0.00e+00 4.09e-16   1.7   0.5   3.4 5.63e-17 1.64e-17 1.17e-16   1.8   0.6   3.6 5.09e-17 1.76e-17 1.02e-16   0.6   0.0   2.4 7.01e-17 0.00e+00 2.77e-16
215 13819    1.5    0.4    3.3 1.91e-16 4.51e-17 4.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16   0.9   0.1   2.3 6.84e-17 7.26e-18 1.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.60e-17   0.8   0.0   2.1 2.03e-16 2.72e-18 5.74e-16
215 13820    3.2    1.5    5.6 1.61e-16 7.36e-17 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.37e-16   2.9   1.4   5.0 9.23e-17 4.47e-17 1.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.01e-17   0.4   0.0   1.9 4.34e-17 0.00e+00 2.06e-16
215 13821    2.0    0.5    4.0 1.15e-16 2.97e-17 2.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.23e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.51e-17   2.5   1.0   4.6 3.07e-16 1.22e-16 5.70e-16
215 13822    0.0    0.0    1.1 0.00e+00 0.00e+00 6.72e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.26e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16
215 14383    0.0    0.0    1.8 0.00e+00 0.00e+00 1.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.74e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.67e-17   0.5   0.0   2.0 7.49e-17 0.00e+00 3.22e-16
215 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.85e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.02e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.22e-16
215 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.28e-16   0.9   0.1   2.3 7.59e-16 1.18e-16 1.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.81e-16
215  2040    0.9    0.1    2.3 1.74e-16 1.84e-17 4.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.75e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   1.0   0.2   2.4 5.03e-16 9.52e-17 1.26e-15
216 11268    1.8    0.6    3.6 5.41e-16 1.83e-16 1.10e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.55e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.74e-16   1.9   0.7   3.7 2.90e-16 1.10e-16 5.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.39e-16
216 12095   11.5    8.3   15.3 1.89e-15 1.37e-15 2.52e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.45e-15   7.9   5.3  11.0 9.83e-16 6.62e-16 1.38e-15   1.9   0.7   3.7 1.52e-16 5.57e-17 3.00e-16   1.8   0.6   3.6 5.33e-16 1.80e-16 1.08e-15
216 13817    7.1    4.5   10.2 5.44e-16 3.46e-16 7.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-15   2.8   1.3   4.9 1.73e-16 7.92e-17 3.04e-16   2.9   1.4   5.0 1.07e-16 5.14e-17 1.86e-16   1.5   0.3   3.2 2.00e-16 4.43e-17 4.37e-16
216 13819    4.6    2.6    7.2 9.29e-16 5.32e-16 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.41e-15   2.0   0.8   3.8 3.18e-16 1.27e-16 6.13e-16   1.9   0.7   3.7 1.86e-16 7.06e-17 3.63e-16   0.8   0.0   2.1 2.70e-16 7.12e-18 7.58e-16
216 13820   17.9   13.8   22.6 1.29e-15 9.90e-16 1.62e-15   1.0   0.2   2.5 1.07e-15 2.46e-16 2.62e-15   9.9   7.0  13.4 5.76e-16 4.06e-16 7.78e-16   7.8   5.2  10.9 2.71e-16 1.82e-16 3.81e-16   0.2   0.0   1.9 3.03e-17 0.00e+00 2.35e-16
216 13821    7.5    4.9   10.6 6.19e-16 4.06e-16 8.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-15   1.9   0.7   3.7 1.28e-16 4.84e-17 2.49e-16   4.0   2.2   6.3 1.59e-16 8.86e-17 2.54e-16   1.6   0.5   3.4 2.36e-16 6.62e-17 4.96e-16
216 13822   14.1   10.5   18.3 1.18e-15 8.78e-16 1.53e-15   1.0   0.2   2.4 1.18e-15 2.24e-16 2.97e-15   4.7   2.7   7.3 3.18e-16 1.84e-16 4.93e-16   4.8   2.8   7.4 1.95e-16 1.14e-16 2.99e-16   4.6   2.6   7.2 6.74e-16 3.86e-16 1.05e-15
216 14383    2.3    0.8    4.4 1.83e-16 6.54e-17 3.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.15e-16   2.0   0.8   3.8 1.02e-16 4.07e-17 1.97e-16   0.9   0.1   2.3 3.56e-17 4.17e-18 9.46e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.89e-16
216 14384    0.4    0.0    1.9 5.91e-17 0.00e+00 2.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.15e-16   0.9   0.1   2.3 7.70e-17 9.01e-18 2.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.12e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.23e-16
216 14419    1.8    0.6    3.6 3.64e-16 1.23e-16 7.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-15   2.0   0.8   3.8 2.70e-16 1.11e-16 5.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.88e-16
216  2040    0.3    0.0    1.9 7.04e-17 0.00e+00 3.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.88e-16   0.8   0.1   2.2 8.78e-17 6.53e-18 2.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.21e-16
217 11268    9.3    6.3   12.9 2.08e-15 1.40e-15 2.89e-15   0.4   0.0   1.9 3.54e-16 0.00e+00 1.77e-15   2.6   1.1   4.7 3.57e-16 1.52e-16 6.49e-16   2.8   1.3   4.9 3.35e-16 1.57e-16 5.86e-16   3.9   1.9   6.5 1.88e-15 9.32e-16 3.13e-15
217 12095   17.2   13.0   22.0 2.07e-15 1.56e-15 2.64e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 8.60e-16   6.6   4.2   9.6 4.93e-16 3.15e-16 7.15e-16   1.5   0.3   3.2 9.46e-17 2.09e-17 2.07e-16   9.2   6.2  12.9 2.38e-15 1.59e-15 3.32e-15
217 13817   19.5   14.8   24.8 1.14e-15 8.65e-16 1.45e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 5.01e-16   6.9   4.3  10.1 2.76e-16 1.74e-16 4.03e-16   6.1   3.7   9.1 1.82e-16 1.11e-16 2.72e-16   6.5   3.6  10.0 7.64e-16 4.24e-16 1.18e-15
217 13819   15.2   11.3   19.6 2.07e-15 1.54e-15 2.67e-15   0.3   0.0   1.9 1.99e-16 0.00e+00 1.29e-15   6.8   4.4   9.7 6.15e-16 3.97e-16 8.86e-16   3.7   1.9   6.0 2.57e-16 1.35e-16 4.22e-16   4.8   2.6   7.6 1.33e-15 7.21e-16 2.11e-15
217 13820   18.8   14.2   24.1 1.02e-15 7.67e-16 1.30e-15   0.7   0.0   2.8 1.97e-16 0.00e+00 7.58e-16   5.0   2.8   7.7 1.78e-16 9.90e-17 2.78e-16  11.1   7.9  14.9 3.09e-16 2.20e-16 4.13e-16   2.8   0.7   5.4 3.07e-16 7.95e-17 5.98e-16
217 13821   35.0   29.0   41.5 2.19e-15 1.82e-15 2.60e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 4.74e-16   9.1   6.2  12.6 3.82e-16 2.61e-16 5.28e-16  13.0   9.5  17.1 4.19e-16 3.07e-16 5.50e-16  12.8   9.2  17.0 1.65e-15 1.18e-15 2.19e-15
217 13822   29.9   24.3   36.0 1.92e-15 1.56e-15 2.31e-15   1.3   0.0   3.4 4.69e-16 0.00e+00 1.19e-15  10.2   7.2  13.9 4.48e-16 3.15e-16 6.08e-16  12.0   8.7  15.9 3.93e-16 2.84e-16 5.21e-16   7.7   4.8  11.2 9.90e-16 6.15e-16 1.44e-15
217 14383   21.2   16.5   26.5 1.90e-15 1.48e-15 2.38e-15   2.8   1.0   5.1 1.84e-15 6.86e-16 3.40e-15   5.1   2.9   7.9 3.41e-16 1.94e-16 5.29e-16   8.1   5.4  11.4 3.57e-16 2.36e-16 5.04e-16   8.0   5.1  11.6 1.37e-15 8.74e-16 1.96e-15
217 14384   15.3   11.4   19.7 2.35e-15 1.76e-15 3.03e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.97e-15   4.5   2.5   7.1 5.10e-16 2.84e-16 8.05e-16   4.7   2.7   7.3 3.53e-16 2.03e-16 5.49e-16   6.1   3.7   9.1 1.80e-15 1.10e-15 2.67e-15
217 14419    9.4    6.3   13.0 2.17e-15 1.47e-15 3.02e-15   0.5   0.0   2.0 8.90e-16 0.00e+00 3.38e-15   0.8   0.0   2.1 1.31e-16 3.46e-18 3.69e-16   5.7   3.5   8.5 6.51e-16 4.02e-16 9.69e-16   2.9   1.2   5.3 1.28e-15 5.14e-16 2.31e-15
217  2040    8.2    5.5   11.6 1.78e-15 1.19e-15 2.50e-15   1.8   0.6   3.6 7.61e-16 2.57e-16 1.54e-15   4.7   2.7   7.3 5.48e-16 3.17e-16 8.48e-16   1.9   0.7   3.7 2.34e-16 8.58e-17 4.61e-16   1.7   0.5   3.5 8.96e-16 2.67e-16 1.85e-15
218 11268   32.4   27.0   38.4 9.54e-15 7.94e-15 1.13e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 4.30e-15  18.9  14.8  23.5 4.24e-15 3.32e-15 5.29e-15   8.9   6.2  12.2 1.30e-15 9.01e-16 1.78e-15   4.6   2.6   7.2 2.49e-15 1.43e-15 3.89e-15
218 12095   48.6   41.8   56.0 7.68e-15 6.61e-15 8.85e-15   2.0   0.8   3.8 4.05e-15 1.66e-15 7.70e-15  14.7  11.1  18.9 1.77e-15 1.34e-15 2.28e-15  17.8  13.8  22.3 1.39e-15 1.08e-15 1.74e-15  16.1  12.3  20.6 4.67e-15 3.56e-15 5.96e-15
218 13817  546.1  522.9  569.5 4.00e-14 3.83e-14 4.17e-14   9.9   7.0  13.4 1.11e-14 7.82e-15 1.50e-14 146.5 134.5 158.7 8.76e-15 8.04e-15 9.48e-15 205.4 191.2 219.8 7.29e-15 6.79e-15 7.80e-15 194.1 180.3 208.2 2.49e-14 2.32e-14 2.67e-14
218 13819  183.4  170.0  197.0 3.15e-14 2.92e-14 3.38e-14   5.0   3.0   7.6 1.29e-14 7.80e-15 1.96e-14  53.8  46.5  61.2 7.50e-15 6.49e-15 8.53e-15  62.8  54.9  70.7 5.22e-15 4.57e-15 5.88e-15  66.9  58.7  75.1 2.01e-14 1.77e-14 2.26e-14
218 13820  465.2  443.8  486.9 3.18e-14 3.03e-14 3.32e-14   9.8   6.9  13.3 1.01e-14 7.07e-15 1.37e-14 154.3 142.0 166.8 8.57e-15 7.88e-15 9.26e-15 174.6 161.5 187.8 5.78e-15 5.35e-15 6.22e-15 136.3 124.7 148.1 1.63e-14 1.49e-14 1.77e-14
218 13821  471.3  449.8  493.1 3.73e-14 3.56e-14 3.90e-14   3.9   2.2   6.3 4.67e-15 2.59e-15 7.49e-15 149.5 137.4 161.8 9.63e-15 8.85e-15 1.04e-14 175.5 162.3 188.7 6.73e-15 6.23e-15 7.24e-15 146.3 134.3 158.5 2.03e-14 1.86e-14 2.20e-14
218 13822  347.7  329.1  366.4 2.79e-14 2.64e-14 2.94e-14   3.0   1.5   5.1 3.62e-15 1.80e-15 6.20e-15  92.5  83.0 102.2 6.05e-15 5.43e-15 6.68e-15 124.7 113.6 135.8 4.84e-15 4.41e-15 5.27e-15 130.5 119.2 142.0 1.83e-14 1.67e-14 1.99e-14
218 14383  210.0  195.6  224.6 1.82e-14 1.69e-14 1.95e-14  10.7   7.5  14.5 5.92e-15 4.16e-15 8.02e-15  66.3  58.2  74.5 4.12e-15 3.62e-15 4.63e-15  71.5  63.1  80.0 3.11e-15 2.74e-15 3.48e-15  72.2  63.6  80.8 1.21e-14 1.06e-14 1.35e-14
218 14384  106.3   96.0  116.7 1.58e-14 1.43e-14 1.74e-14   3.6   1.8   5.9 3.45e-15 1.76e-15 5.72e-15  31.7  26.4  37.7 3.41e-15 2.83e-15 4.05e-15  43.6  37.3  50.6 3.25e-15 2.78e-15 3.77e-15  31.0  25.6  36.9 8.87e-15 7.33e-15 1.06e-14
218 14419  101.0   91.0  111.1 2.27e-14 2.04e-14 2.49e-14   1.3   0.2   3.1 1.93e-15 3.08e-16 4.41e-15  33.0  27.5  39.0 5.32e-15 4.43e-15 6.28e-15  40.7  34.6  47.4 4.57e-15 3.88e-15 5.32e-15  27.3  22.3  32.9 1.18e-14 9.65e-15 1.42e-14
218  2040  219.6  204.9  234.5 4.79e-14 4.47e-14 5.11e-14  25.2  20.4  30.6 9.44e-15 7.64e-15 1.15e-14 108.7  98.3 119.1 1.24e-14 1.12e-14 1.36e-14  66.7  58.5  74.8 8.63e-15 7.58e-15 9.69e-15  44.3  37.8  51.3 2.46e-14 2.10e-14 2.85e-14
219 11268    0.8    0.0    2.1 2.43e-16 6.41e-18 6.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.58e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   1.0   0.2   2.5 1.58e-16 3.64e-17 3.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.64e-16
219 12095    1.4    0.2    3.1 2.23e-16 3.91e-17 5.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.32e-15   1.9   0.7   3.7 2.28e-16 8.33e-17 4.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.14e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.36e-16
219 13817   21.9   17.4   27.0 1.56e-15 1.24e-15 1.92e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-15   7.9   5.3  11.1 4.56e-16 3.08e-16 6.37e-16   6.8   4.4   9.7 2.34e-16 1.51e-16 3.38e-16   7.2   4.7  10.4 9.03e-16 5.83e-16 1.30e-15
219 13819   11.5    8.3   15.3 1.92e-15 1.39e-15 2.55e-15   1.0   0.2   2.4 2.36e-15 4.47e-16 5.93e-15   4.9   2.9   7.5 6.62e-16 3.95e-16 1.01e-15   3.0   1.5   5.1 2.40e-16 1.20e-16 4.11e-16   3.7   1.9   6.0 1.08e-15 5.65e-16 1.77e-15
219 13820   30.1   24.8   36.0 2.02e-15 1.67e-15 2.41e-15   1.0   0.2   2.5 9.96e-16 2.29e-16 2.44e-15   7.9   5.3  11.1 4.28e-16 2.90e-16 6.00e-16  10.7   7.6  14.3 3.48e-16 2.49e-16 4.66e-16  11.6   8.4  15.4 1.37e-15 9.90e-16 1.81e-15
219 13821   32.9   27.4   39.0 2.57e-15 2.14e-15 3.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-15  13.7  10.3  17.8 8.66e-16 6.47e-16 1.12e-15   8.9   6.2  12.2 3.38e-16 2.35e-16 4.65e-16  10.3   7.2  13.9 1.41e-15 9.94e-16 1.91e-15
219 13822   10.9    7.7   14.7 8.53e-16 6.03e-16 1.15e-15   0.9   0.1   2.3 9.97e-16 1.17e-16 2.65e-15   1.7   0.6   3.5 1.09e-16 3.51e-17 2.23e-16   1.9   0.7   3.7 7.26e-17 2.75e-17 1.41e-16   7.3   4.7  10.5 9.99e-16 6.49e-16 1.43e-15
219 14383   23.5   18.8   28.8 1.87e-15 1.50e-15 2.29e-15   0.7   0.0   2.1 2.41e-16 0.00e+00 7.49e-16   5.8   3.6   8.6 3.02e-16 1.89e-16 4.47e-16   6.8   4.4   9.7 2.80e-16 1.81e-16 4.04e-16  10.9   7.7  14.7 1.81e-15 1.28e-15 2.44e-15
219 14384   12.2    8.9   16.1 1.67e-15 1.21e-15 2.21e-15   0.5   0.0   2.0 3.26e-16 0.00e+00 1.24e-15   2.9   1.4   5.0 2.55e-16 1.22e-16 4.43e-16   3.8   2.0   6.1 2.67e-16 1.42e-16 4.34e-16   5.6   3.4   8.4 1.60e-15 9.75e-16 2.39e-15
219 14419   13.4    9.9   17.4 2.76e-15 2.04e-15 3.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-15   2.8   1.3   4.9 3.71e-16 1.70e-16 6.53e-16   5.0   3.0   7.5 5.30e-16 3.18e-16 8.07e-16   5.7   3.5   8.5 2.43e-15 1.49e-15 3.63e-15
219  2040    0.1    0.0    1.8 1.08e-17 0.00e+00 3.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.4   0.0   1.9 2.10e-16 0.00e+00 1.05e-15
220 11268    9.9    6.7   13.7 2.27e-15 1.53e-15 3.13e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.12e-15   0.8   0.0   2.1 1.09e-16 2.88e-18 3.06e-16   3.4   1.7   5.8 4.17e-16 2.05e-16 7.05e-16   5.7   3.3   8.7 2.81e-15 1.63e-15 4.27e-15
220 12095   19.3   14.9   24.3 2.36e-15 1.82e-15 2.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16   4.4   2.4   7.0 3.36e-16 1.84e-16 5.35e-16   7.3   4.7  10.5 4.75e-16 3.08e-16 6.81e-16   7.6   4.9  11.0 2.00e-15 1.28e-15 2.88e-15
220 13817   32.5   26.7   38.9 1.92e-15 1.58e-15 2.30e-15   2.6   0.9   4.9 8.65e-16 2.91e-16 1.64e-15   4.9   2.7   7.7 1.98e-16 1.08e-16 3.12e-16  13.4  10.0  17.5 4.02e-16 2.98e-16 5.23e-16  14.3  10.4  18.7 1.67e-15 1.22e-15 2.19e-15
220 13819   15.0   11.1   19.4 2.04e-15 1.51e-15 2.64e-15   1.5   0.3   3.2 1.07e-15 2.36e-16 2.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.05e-16   6.5   4.1   9.5 4.54e-16 2.88e-16 6.62e-16   8.6   5.7  12.1 2.36e-15 1.56e-15 3.32e-15
220 13820   58.6   50.7   66.4 3.15e-15 2.73e-15 3.57e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 4.50e-16   6.9   4.3  10.1 2.52e-16 1.58e-16 3.67e-16  34.4  28.8  40.6 9.47e-16 7.92e-16 1.12e-15  17.3  13.1  21.9 1.87e-15 1.43e-15 2.38e-15
220 13821   51.6   44.2   59.0 3.23e-15 2.77e-15 3.69e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 5.38e-16  11.1   7.9  14.9 4.70e-16 3.35e-16 6.30e-16  20.3  16.1  25.2 6.52e-16 5.15e-16 8.09e-16  20.2  15.7  25.1 2.55e-15 1.99e-15 3.18e-15
220 13822   49.2   42.2   56.7 3.18e-15 2.73e-15 3.67e-15   0.7   0.0   2.8 2.63e-16 0.00e+00 1.02e-15   6.4   4.0   9.4 2.85e-16 1.79e-16 4.20e-16  21.4  17.0  26.4 7.03e-16 5.58e-16 8.67e-16  21.4  16.7  26.6 2.75e-15 2.16e-15 3.42e-15
220 14383   23.6   18.7   29.1 2.04e-15 1.62e-15 2.52e-15   0.5   0.0   2.4 2.90e-16 0.00e+00 1.32e-15   1.4   0.2   3.1 8.53e-17 1.50e-17 1.92e-16  13.2   9.7  17.2 5.68e-16 4.18e-16 7.43e-16   9.1   6.0  12.7 1.53e-15 1.02e-15 2.14e-15
220 14384   12.8    9.2   17.0 1.89e-15 1.36e-15 2.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-15   3.6   1.9   6.0 3.81e-16 1.96e-16 6.28e-16   5.7   3.5   8.5 4.21e-16 2.60e-16 6.27e-16   3.5   1.5   6.1 1.00e-15 4.36e-16 1.75e-15
220 14419   13.6   10.0   17.8 3.04e-15 2.23e-15 3.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.62e-15   3.7   2.0   6.1 5.90e-16 3.12e-16 9.65e-16   1.8   0.6   3.6 2.01e-16 7.09e-17 4.02e-16   8.1   5.4  11.4 3.52e-15 2.33e-15 4.98e-15
220  2040    8.1    5.3   11.4 1.73e-15 1.14e-15 2.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16   0.6   0.0   2.0 7.12e-17 0.00e+00 2.34e-16   1.9   0.7   3.7 2.39e-16 9.07e-17 4.66e-16   5.5   3.3   8.3 2.97e-15 1.80e-15 4.48e-15
221 11268    2.1    0.4    4.2 4.88e-16 9.59e-17 1.01e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.90e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-16   0.6   0.0   2.0 7.74e-17 0.00e+00 2.54e-16   1.7   0.3   3.7 8.57e-16 1.57e-16 1.84e-15
221 12095    6.0    3.3    9.4 7.65e-16 4.19e-16 1.19e-15   1.1   0.0   3.0 6.29e-16 0.00e+00 1.76e-15   0.4   0.0   1.9 3.52e-17 0.00e+00 1.58e-16   0.5   0.0   2.0 3.20e-17 0.00e+00 1.31e-16   5.2   2.8   8.2 1.39e-15 7.53e-16 2.19e-15
221 13817   14.6   10.2   19.7 9.22e-16 6.43e-16 1.24e-15   2.6   0.7   5.1 1.10e-15 3.03e-16 2.13e-15   1.3   0.0   3.2 6.07e-17 0.00e+00 1.43e-16   1.6   0.2   3.6 5.09e-17 7.15e-18 1.12e-16  11.8   8.0  16.1 1.43e-15 9.73e-16 1.96e-15
221 13819    7.1    4.3   10.4 1.03e-15 6.27e-16 1.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.14e-16   0.5   0.0   2.0 3.83e-17 0.00e+00 1.45e-16   6.8   4.2  10.0 1.95e-15 1.21e-15 2.86e-15
221 13820   17.0   12.5   22.1 9.70e-16 7.13e-16 1.26e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 6.43e-16   4.0   2.0   6.6 1.57e-16 7.83e-17 2.60e-16   4.8   2.6   7.6 1.39e-16 7.52e-17 2.19e-16   8.3   5.1  12.1 9.39e-16 5.77e-16 1.37e-15
221 13821   13.2    9.1   17.9 9.21e-16 6.34e-16 1.25e-15   2.8   0.9   5.3 1.11e-15 3.44e-16 2.11e-15   1.9   0.5   3.9 9.21e-17 2.28e-17 1.90e-16   2.1   0.6   4.2 7.40e-17 2.22e-17 1.47e-16   9.3   6.0  13.2 1.29e-15 8.25e-16 1.84e-15
221 13822   19.4   14.6   24.9 1.34e-15 1.01e-15 1.72e-15   1.0   0.0   3.2 4.57e-16 0.00e+00 1.46e-15   1.7   0.3   3.7 8.52e-17 1.48e-17 1.82e-16   3.1   1.4   5.5 1.08e-16 4.84e-17 1.90e-16  14.6  10.5  19.3 1.94e-15 1.39e-15 2.57e-15
221 14383   13.3    9.3   17.9 1.29e-15 9.06e-16 1.74e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 1.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.76e-17   2.1   0.6   4.1 9.54e-17 2.76e-17 1.91e-16  11.9   8.3  16.1 2.09e-15 1.45e-15 2.83e-15
221 14384    3.9    1.7    6.7 6.46e-16 2.86e-16 1.11e-15   0.9   0.0   2.6 1.34e-15 0.00e+00 3.81e-15   1.7   0.5   3.5 2.17e-16 6.47e-17 4.49e-16   0.5   0.0   2.0 4.18e-17 0.00e+00 1.58e-16   1.7   0.3   3.7 5.19e-16 9.52e-17 1.12e-15
221 14419    3.5    1.5    6.1 8.68e-16 3.76e-16 1.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.56e-15   0.9   0.1   2.3 1.69e-16 1.98e-17 4.49e-16   2.7   1.2   4.8 3.25e-16 1.48e-16 5.78e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 7.97e-16
221  2040    2.1    0.7    4.2 4.90e-16 1.55e-16 9.59e-16   1.7   0.6   3.5 8.94e-16 2.88e-16 1.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   2.5   1.0   4.6 1.37e-15 5.48e-16 2.53e-15
222 11268   11.2    8.0   15.0 2.47e-15 1.77e-15 3.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.57e-16   2.9   1.4   5.0 3.83e-16 1.83e-16 6.64e-16   4.0   2.2   6.3 4.68e-16 2.61e-16 7.47e-16   4.4   2.4   7.0 2.12e-15 1.17e-15 3.37e-15
222 12095   27.4   22.3   33.1 3.22e-15 2.62e-15 3.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.13e-16  10.9   7.8  14.5 7.79e-16 5.62e-16 1.04e-15   7.5   5.0  10.7 4.78e-16 3.15e-16 6.78e-16   9.0   6.1  12.5 2.32e-15 1.57e-15 3.21e-15
222 13817   26.9   21.8   32.6 1.50e-15 1.22e-15 1.82e-15   3.4   1.7   5.8 9.06e-16 4.45e-16 1.53e-15   6.5   4.1   9.5 2.38e-16 1.50e-16 3.47e-16   7.6   5.1  10.8 2.21e-16 1.47e-16 3.12e-16  12.8   9.3  16.9 1.47e-15 1.07e-15 1.94e-15
222 13819   17.4   13.5   22.0 2.29e-15 1.77e-15 2.89e-15   0.5   0.0   2.0 3.22e-16 0.00e+00 1.21e-15  11.0   7.9  14.6 9.41e-16 6.78e-16 1.25e-15   3.9   2.2   6.3 2.66e-16 1.47e-16 4.27e-16   2.6   1.1   4.7 7.00e-16 2.97e-16 1.27e-15
222 13820   38.1   32.0   44.7 1.97e-15 1.66e-15 2.32e-15   4.5   2.6   7.1 1.09e-15 6.15e-16 1.72e-15  12.9   9.5  16.8 4.37e-16 3.24e-16 5.70e-16  14.6  11.0  18.8 3.94e-16 2.97e-16 5.06e-16  10.6   7.4  14.4 1.14e-15 7.94e-16 1.54e-15
222 13821   46.5   39.9   53.7 2.81e-15 2.41e-15 3.25e-15   2.3   0.8   4.4 6.41e-16 2.29e-16 1.22e-15  15.8  12.1  20.1 6.26e-16 4.78e-16 7.96e-16  14.7  11.1  18.9 4.61e-16 3.48e-16 5.93e-16  16.1  12.3  20.6 2.02e-15 1.53e-15 2.57e-15
222 13822   19.4   15.1   24.3 1.19e-15 9.25e-16 1.49e-15   2.9   1.1   5.2 8.28e-16 3.26e-16 1.51e-15   7.6   5.1  10.8 3.07e-16 2.04e-16 4.34e-16  10.5   7.5  14.1 3.34e-16 2.37e-16 4.49e-16   1.2   0.1   2.9 1.57e-16 1.62e-17 3.70e-16
222 14383   18.3   14.0   23.0 1.47e-15 1.13e-15 1.86e-15   2.4   0.9   4.5 8.82e-16 3.34e-16 1.65e-15   9.5   6.6  13.0 4.95e-16 3.44e-16 6.78e-16   4.8   2.8   7.4 2.00e-16 1.17e-16 3.08e-16   4.0   2.0   6.6 6.77e-16 3.38e-16 1.12e-15
222 14384   11.2    7.9   14.9 1.53e-15 1.09e-15 2.05e-15   1.7   0.6   3.5 1.08e-15 3.49e-16 2.22e-15   3.8   2.0   6.1 3.36e-16 1.80e-16 5.47e-16   3.9   2.2   6.3 2.78e-16 1.54e-16 4.45e-16   3.5   1.7   5.8 1.01e-15 5.01e-16 1.70e-15
222 14419    8.3    5.6   11.7 1.73e-15 1.16e-15 2.42e-15   0.7   0.0   2.1 6.37e-16 0.00e+00 1.96e-15   2.9   1.4   5.0 3.91e-16 1.91e-16 6.74e-16   5.0   3.0   7.5 5.31e-16 3.19e-16 8.08e-16   0.5   0.0   2.0 2.11e-16 0.00e+00 8.61e-16
222  2040   16.4   12.5   20.8 3.45e-15 2.64e-15 4.38e-15   0.8   0.1   2.2 2.88e-16 2.14e-17 7.86e-16   7.8   5.2  10.9 8.44e-16 5.66e-16 1.19e-15   2.0   0.8   3.8 2.45e-16 9.77e-17 4.72e-16   6.7   4.3   9.7 3.68e-15 2.37e-15 5.32e-15
223 11268   17.7   13.7   22.2 5.06e-15 3.93e-15 6.37e-15   0.9   0.1   2.3 3.27e-15 5.07e-16 8.43e-15   6.0   3.8   8.7 1.29e-15 8.20e-16 1.90e-15   4.0   2.2   6.3 5.62e-16 3.13e-16 8.96e-16   7.8   5.2  10.9 4.08e-15 2.74e-15 5.74e-15
223 12095   18.6   14.5   23.3 2.86e-15 2.23e-15 3.58e-15   1.9   0.7   3.7 3.69e-15 1.40e-15 7.19e-15   2.9   1.4   5.0 3.39e-16 1.66e-16 5.84e-16   6.0   3.8   8.8 4.58e-16 2.91e-16 6.71e-16   9.8   6.9  13.3 2.75e-15 1.93e-15 3.73e-15
223 13817   70.2   61.8   78.7 5.00e-15 4.41e-15 5.61e-15   0.9   0.1   2.3 9.53e-16 1.48e-16 2.46e-15   9.7   6.8  13.2 5.55e-16 3.89e-16 7.56e-16  14.7  11.1  18.9 5.09e-16 3.85e-16 6.55e-16  45.9  39.4  53.1 5.77e-15 4.95e-15 6.67e-15
223 13819   21.5   17.1   26.5 3.61e-15 2.87e-15 4.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.83e-15   1.9   0.7   3.7 2.57e-16 9.76e-17 5.01e-16   8.0   5.4  11.1 6.53e-16 4.43e-16 9.10e-16  11.6   8.4  15.4 3.44e-15 2.49e-15 4.56e-15
223 13820   74.1   65.5   82.8 4.95e-15 4.38e-15 5.53e-15   1.9   0.7   3.7 1.88e-15 7.14e-16 3.67e-15  11.7   8.5  15.5 6.31e-16 4.59e-16 8.35e-16  20.9  16.6  25.8 6.80e-16 5.40e-16 8.38e-16  41.5  35.3  48.2 4.89e-15 4.16e-15 5.69e-15
223 13821   66.1   58.0   74.3 5.12e-15 4.49e-15 5.75e-15   1.0   0.2   2.4 1.09e-15 2.07e-16 2.74e-15   9.7   6.8  13.2 6.06e-16 4.24e-16 8.23e-16  11.9   8.7  15.7 4.48e-16 3.29e-16 5.91e-16  44.5  38.1  51.5 6.08e-15 5.20e-15 7.03e-15
223 13822   66.0   57.9   74.2 5.17e-15 4.54e-15 5.82e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-15   9.8   6.9  13.3 6.17e-16 4.34e-16 8.37e-16  16.9  13.1  21.4 6.45e-16 4.99e-16 8.15e-16  39.3  33.3  45.9 5.44e-15 4.60e-15 6.35e-15
223 14383   55.5   48.1   63.1 4.37e-15 3.78e-15 4.96e-15   1.3   0.2   3.0 4.54e-16 5.99e-17 1.05e-15  13.7  10.3  17.8 7.00e-16 5.24e-16 9.08e-16  14.7  11.1  18.9 6.01e-16 4.54e-16 7.74e-16  27.2  22.1  32.7 4.45e-15 3.63e-15 5.36e-15
223 14384   39.2   33.2   45.8 5.28e-15 4.47e-15 6.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.87e-16   9.8   6.9  13.3 8.60e-16 6.04e-16 1.16e-15  12.8   9.4  16.7 8.97e-16 6.62e-16 1.17e-15  16.6  12.8  21.1 4.67e-15 3.59e-15 5.92e-15
223 14419   15.7   12.0   20.0 3.19e-15 2.44e-15 4.07e-15   1.9   0.7   3.7 1.68e-15 6.16e-16 3.31e-15   2.0   0.8   3.8 2.64e-16 1.08e-16 5.02e-16   3.9   2.2   6.3 4.13e-16 2.29e-16 6.63e-16   9.8   6.9  13.3 4.15e-15 2.92e-15 5.62e-15
223  2040   21.2   16.8   26.2 4.43e-15 3.51e-15 5.47e-15   0.7   0.0   2.1 2.19e-16 0.00e+00 6.90e-16   5.8   3.6   8.6 6.26e-16 3.89e-16 9.25e-16   7.9   5.3  11.0 9.87e-16 6.65e-16 1.38e-15   7.5   4.9  10.7 4.09e-15 2.69e-15 5.81e-15
224 11268    1.6    0.5    3.4 3.47e-16 9.70e-17 7.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   2.0   0.8   3.8 2.33e-16 9.55e-17 4.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.34e-16
224 12095    3.2    1.4    5.5 3.61e-16 1.61e-16 6.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-16   1.0   0.2   2.4 6.59e-17 1.32e-17 1.66e-16   0.8   0.1   2.2 5.07e-17 3.76e-18 1.38e-16   1.4   0.3   3.1 3.49e-16 6.44e-17 7.84e-16
224 13817   10.8    7.6   14.6 5.85e-16 4.12e-16 7.90e-16   1.3   0.2   3.0 3.03e-16 4.53e-17 6.90e-16   2.7   1.2   4.8 9.44e-17 4.29e-17 1.68e-16   3.9   2.1   6.2 1.10e-16 5.98e-17 1.77e-16   4.2   2.2   6.8 4.81e-16 2.55e-16 7.74e-16
224 13819    1.3    0.2    3.1 1.72e-16 2.75e-17 3.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.45e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.70e-17   1.6   0.5   3.4 4.34e-16 1.22e-16 9.11e-16
224 13820   12.9    9.4   17.0 6.57e-16 4.80e-16 8.64e-16   1.4   0.3   3.1 2.98e-16 5.52e-17 6.72e-16   6.9   4.5   9.8 2.25e-16 1.47e-16 3.23e-16   1.9   0.7   3.7 5.09e-17 1.93e-17 9.92e-17   4.1   2.2   6.7 4.40e-16 2.28e-16 7.14e-16
224 13821   10.8    7.6   14.6 6.41e-16 4.53e-16 8.66e-16   0.4   0.0   1.9 9.67e-17 0.00e+00 4.81e-16   7.8   5.2  10.9 2.97e-16 1.99e-16 4.18e-16   3.8   2.0   6.1 1.17e-16 6.30e-17 1.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16
224 13822    9.3    6.2   12.9 5.52e-16 3.70e-16 7.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.84e-16   3.5   1.8   5.9 1.35e-16 6.74e-17 2.24e-16   3.7   2.0   6.1 1.16e-16 6.13e-17 1.90e-16   2.0   0.6   4.1 2.55e-16 7.39e-17 5.11e-16
224 14383    3.9    1.9    6.5 3.03e-16 1.48e-16 5.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   0.7   0.0   2.1 3.32e-17 0.00e+00 1.03e-16   0.7   0.0   2.1 2.94e-17 0.00e+00 8.59e-17   2.5   1.0   4.6 4.17e-16 1.67e-16 7.70e-16
224 14384    2.7    1.2    4.8 3.58e-16 1.58e-16 6.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.38e-16   1.0   0.2   2.5 8.51e-17 1.96e-17 2.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.00e-17   1.7   0.6   3.5 4.93e-16 1.59e-16 1.01e-15
224 14419    7.5    5.0   10.7 1.52e-15 1.00e-15 2.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.61e-16   3.0   1.5   5.1 3.79e-16 1.89e-16 6.49e-16   2.9   1.4   5.0 3.08e-16 1.51e-16 5.31e-16   1.7   0.5   3.5 7.25e-16 2.16e-16 1.50e-15
224  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.26e-16
225 11268    0.7    0.0    2.1 1.45e-16 0.00e+00 4.44e-16   0.8   0.0   2.2 5.97e-16 1.56e-17 1.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   1.0   0.2   2.5 1.17e-16 2.69e-17 2.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.38e-16
225 12095    4.2    2.2    6.8 4.85e-16 2.56e-16 7.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-17   0.9   0.1   2.3 5.68e-17 8.79e-18 1.46e-16   3.5   1.7   5.9 8.82e-16 4.42e-16 1.48e-15
225 13817   10.0    6.9   13.6 5.46e-16 3.79e-16 7.45e-16   0.1   0.0   1.8 1.27e-17 0.00e+00 4.25e-16   0.9   0.1   2.3 3.05e-17 3.57e-18 8.11e-17   3.7   2.0   6.1 1.07e-16 5.65e-17 1.75e-16   5.4   3.2   8.2 6.10e-16 3.61e-16 9.26e-16
225 13819    3.4    1.7    5.8 4.47e-16 2.19e-16 7.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.62e-17   1.9   0.7   3.7 1.30e-16 5.00e-17 2.53e-16   1.6   0.5   3.4 4.38e-16 1.26e-16 9.21e-16
225 13820   10.2    7.0   14.0 5.25e-16 3.60e-16 7.19e-16   1.2   0.1   2.8 2.59e-16 1.28e-17 6.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-17   2.7   1.2   4.8 7.30e-17 3.31e-17 1.30e-16   7.9   5.1  11.2 8.37e-16 5.47e-16 1.19e-15
225 13821    3.6    1.6    6.1 2.12e-16 9.42e-17 3.66e-16   0.4   0.0   1.9 1.02e-16 0.00e+00 5.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.43e-17   1.6   0.4   3.4 4.94e-17 1.33e-17 1.05e-16   2.3   0.8   4.3 2.79e-16 9.70e-17 5.37e-16
225 13822    4.7    2.5    7.5 2.84e-16 1.53e-16 4.53e-16   1.2   0.1   2.9 3.10e-16 2.22e-17 7.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.45e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.60e-17   5.1   2.9   7.9 6.35e-16 3.61e-16 9.82e-16
225 14383    5.0    2.8    7.8 3.96e-16 2.24e-16 6.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.69e-17   0.9   0.1   2.3 3.54e-17 4.14e-18 9.40e-17   4.3   2.4   6.9 7.44e-16 4.04e-16 1.19e-15
225 14384    5.5    3.3    8.3 7.45e-16 4.47e-16 1.12e-15   0.8   0.0   2.1 4.34e-16 1.14e-17 1.22e-15   1.0   0.2   2.4 8.17e-17 1.54e-17 2.05e-16   0.8   0.1   2.2 5.75e-17 4.27e-18 1.57e-16   3.7   2.0   6.1 1.10e-15 5.79e-16 1.79e-15
225 14419    4.7    2.7    7.3 9.64e-16 5.58e-16 1.49e-15   0.9   0.1   2.3 7.34e-16 8.57e-17 1.95e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.52e-16   2.0   0.8   3.8 2.08e-16 8.30e-17 4.01e-16   2.8   1.3   4.9 1.23e-15 5.69e-16 2.16e-15
225  2040    2.7    1.2    4.8 5.57e-16 2.46e-16 9.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   2.9   1.4   5.0 1.60e-15 7.85e-16 2.77e-15
226 11268    4.6    2.6    7.2 1.37e-15 7.78e-16 2.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.29e-15   1.0   0.2   2.4 2.16e-16 4.08e-17 5.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.69e-16   3.7   2.0   6.1 2.05e-15 1.08e-15 3.35e-15
226 12095    9.0    6.1   12.6 1.42e-15 9.64e-16 1.97e-15   1.0   0.2   2.4 1.88e-15 3.55e-16 4.71e-15   3.8   2.1   6.2 4.52e-16 2.45e-16 7.31e-16   3.8   2.1   6.2 2.96e-16 1.60e-16 4.79e-16   1.4   0.3   3.2 4.13e-16 8.22e-17 9.17e-16
226 13817   15.3   11.4   19.8 1.12e-15 8.36e-16 1.44e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-15   4.6   2.6   7.2 2.70e-16 1.53e-16 4.22e-16   4.8   2.8   7.3 1.69e-16 9.87e-17 2.61e-16   6.0   3.6   8.9 7.67e-16 4.58e-16 1.15e-15
226 13819    4.4    2.4    7.0 7.53e-16 4.12e-16 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.88e-15   1.0   0.2   2.4 1.32e-16 2.50e-17 3.31e-16   2.0   0.8   3.8 1.63e-16 6.51e-17 3.15e-16   1.5   0.3   3.2 4.47e-16 9.91e-17 9.79e-16
226 13820    9.1    6.1   12.8 6.16e-16 4.10e-16 8.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.14e-15   4.6   2.6   7.1 2.50e-16 1.41e-16 3.90e-16   1.8   0.6   3.6 5.97e-17 2.10e-17 1.19e-16   2.7   1.0   5.0 3.24e-16 1.18e-16 6.01e-16
226 13821    9.0    6.0   12.7 7.14e-16 4.73e-16 1.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-15   2.6   1.1   4.7 1.67e-16 7.19e-17 3.01e-16   3.7   1.9   6.0 1.41e-16 7.39e-17 2.32e-16   2.8   1.0   5.1 3.84e-16 1.43e-16 7.08e-16
226 13822    8.4    5.5   11.9 6.73e-16 4.41e-16 9.55e-16   0.9   0.1   2.3 1.07e-15 1.66e-16 2.77e-15   1.7   0.6   3.5 1.11e-16 3.58e-17 2.28e-16   2.8   1.3   4.9 1.10e-16 5.15e-17 1.92e-16   3.9   1.9   6.5 5.46e-16 2.67e-16 9.12e-16
226 14383    7.8    5.1   11.2 6.40e-16 4.16e-16 9.13e-16   0.4   0.0   1.9 1.63e-16 0.00e+00 7.34e-16   0.8   0.0   2.1 4.07e-17 1.07e-18 1.14e-16   5.6   3.4   8.4 2.38e-16 1.46e-16 3.57e-16   1.4   0.3   3.2 2.45e-16 4.87e-17 5.43e-16
226 14384    3.1    1.3    5.4 4.28e-16 1.83e-16 7.57e-16   1.5   0.4   3.3 9.93e-16 2.40e-16 2.14e-15   0.9   0.1   2.3 8.29e-17 1.28e-17 2.14e-16   1.8   0.6   3.6 1.31e-16 4.63e-17 2.62e-16   0.3   0.0   1.9 9.86e-17 0.00e+00 5.53e-16
226 14419    7.4    4.8   10.5 1.56e-15 1.02e-15 2.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.11e-15   0.8   0.0   2.1 1.05e-16 2.77e-18 2.95e-16   1.0   0.2   2.4 1.04e-16 1.97e-17 2.61e-16   5.7   3.5   8.5 2.49e-15 1.53e-15 3.72e-15
226  2040    3.5    1.5    6.1 7.35e-16 3.19e-16 1.28e-15   3.2   1.5   5.6 1.10e-15 5.05e-16 1.90e-15   0.5   0.0   2.0 5.73e-17 0.00e+00 2.17e-16   0.9   0.1   2.3 1.09e-16 1.27e-17 2.88e-16   2.1   0.6   4.2 1.15e-15 3.55e-16 2.29e-15
227 11268    2.6    1.1    4.7 5.80e-16 2.50e-16 1.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.81e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.62e-16   1.9   0.7   3.7 2.27e-16 8.60e-17 4.42e-16   0.7   0.0   2.1 3.41e-16 0.00e+00 9.98e-16
227 12095    2.0    0.5    4.0 2.32e-16 6.00e-17 4.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.35e-17   0.8   0.1   2.2 5.17e-17 3.85e-18 1.41e-16   1.3   0.2   3.1 3.42e-16 5.10e-17 7.79e-16
227 13817    9.8    6.6   13.6 5.57e-16 3.75e-16 7.71e-16   4.1   2.1   6.7 1.12e-15 5.76e-16 1.82e-15   3.5   1.8   5.9 1.33e-16 6.75e-17 2.23e-16   4.6   2.6   7.2 1.36e-16 7.75e-17 2.12e-16   1.7   0.3   3.7 1.98e-16 3.63e-17 4.25e-16
227 13819    2.2    0.7    4.3 2.93e-16 9.78e-17 5.71e-16   2.6   1.1   4.7 1.70e-15 7.31e-16 3.06e-15   2.8   1.3   4.9 2.51e-16 1.18e-16 4.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.88e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-16
227 13820   10.8    7.4   14.7 5.70e-16 3.92e-16 7.77e-16   0.0   0.0   1.8 1.06e-18 0.00e+00 4.55e-16   2.6   1.1   4.7 9.10e-17 3.87e-17 1.65e-16   5.7   3.5   8.5 1.55e-16 9.52e-17 2.31e-16   2.5   0.8   4.8 2.71e-16 8.85e-17 5.18e-16
227 13821    8.1    5.1   11.6 4.96e-16 3.17e-16 7.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.38e-16   0.7   0.0   2.1 2.94e-17 0.00e+00 8.61e-17   4.7   2.7   7.3 1.50e-16 8.70e-17 2.32e-16   2.6   0.9   4.9 3.27e-16 1.13e-16 6.16e-16
227 13822    5.0    2.4    8.1 3.08e-16 1.49e-16 5.05e-16   0.2   0.0   1.9 7.13e-17 0.00e+00 5.55e-16   0.4   0.0   1.9 1.78e-17 0.00e+00 8.05e-17   4.4   2.4   7.0 1.41e-16 7.71e-17 2.24e-16   0.1   0.0   2.2 1.84e-17 0.00e+00 2.81e-16
227 14383    9.5    6.5   13.1 9.00e-16 6.12e-16 1.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.54e-16   3.8   2.0   6.1 2.25e-16 1.21e-16 3.66e-16   3.8   2.1   6.2 1.88e-16 1.02e-16 3.04e-16   1.9   0.5   3.9 3.97e-16 9.78e-17 8.15e-16
227 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.93e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.20e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.44e-16
227 14419    2.2    0.7    4.3 4.57e-16 1.52e-16 8.87e-16   1.0   0.2   2.4 8.34e-16 1.58e-16 2.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.8   0.1   2.2 8.78e-17 6.52e-18 2.39e-16   1.6   0.5   3.4 7.35e-16 2.06e-16 1.54e-15
227  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.40e-16   0.8   0.1   2.2 2.78e-16 2.07e-17 7.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.29e-16
228 11268    5.0    2.9    7.8 1.14e-15 6.41e-16 1.76e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.60e-16   0.8   0.0   2.1 9.18e-17 2.42e-18 2.58e-16   4.5   2.5   7.1 2.18e-15 1.22e-15 3.42e-15
228 12095    5.6    3.2    8.6 6.78e-16 3.88e-16 1.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.56e-16   0.6   0.0   2.0 4.66e-17 0.00e+00 1.53e-16   1.6   0.5   3.4 1.05e-16 2.93e-17 2.19e-16   3.4   1.6   5.7 8.72e-16 4.19e-16 1.48e-15
228 13817   39.3   33.1   46.1 2.26e-15 1.90e-15 2.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.37e-16   8.1   5.4  11.5 3.18e-16 2.11e-16 4.48e-16  17.4  13.5  22.0 5.14e-16 3.97e-16 6.48e-16  13.7  10.1  17.9 1.58e-15 1.16e-15 2.06e-15
228 13819   11.0    7.8   14.8 1.50e-15 1.06e-15 2.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-16   2.9   1.4   5.0 2.64e-16 1.26e-16 4.58e-16   4.8   2.8   7.3 3.32e-16 1.94e-16 5.12e-16   3.4   1.6   5.7 9.22e-16 4.43e-16 1.56e-15
228 13820   30.3   24.8   36.3 1.62e-15 1.33e-15 1.95e-15   1.2   0.1   2.9 3.29e-16 2.35e-17 7.85e-16   9.6   6.7  13.1 3.49e-16 2.43e-16 4.76e-16   8.1   5.4  11.4 2.23e-16 1.48e-16 3.15e-16  12.6   9.1  16.7 1.35e-15 9.80e-16 1.79e-15
228 13821   26.3   21.3   31.8 1.64e-15 1.33e-15 1.99e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 5.57e-16   5.4   3.2   8.2 2.30e-16 1.37e-16 3.48e-16  11.7   8.5  15.5 3.75e-16 2.73e-16 4.97e-16   9.2   6.2  12.6 1.15e-15 7.83e-16 1.58e-15
228 13822   29.5   24.1   35.4 1.86e-15 1.52e-15 2.23e-15   0.6   0.0   2.4 1.87e-16 0.00e+00 7.76e-16   4.5   2.5   7.1 1.94e-16 1.08e-16 3.04e-16  11.4   8.3  15.2 3.70e-16 2.67e-16 4.93e-16  13.5   9.9  17.7 1.71e-15 1.26e-15 2.24e-15
228 14383   22.6   17.8   27.9 1.99e-15 1.57e-15 2.45e-15   1.0   0.0   2.6 3.83e-16 0.00e+00 1.01e-15   7.3   4.8  10.5 4.09e-16 2.66e-16 5.85e-16   3.4   1.7   5.8 1.56e-16 7.68e-17 2.64e-16  11.8   8.5  15.8 2.26e-15 1.63e-15 3.02e-15
228 14384   16.7   12.7   21.3 2.33e-15 1.78e-15 2.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.89e-16   2.6   1.1   4.7 2.28e-16 9.71e-17 4.15e-16   4.7   2.7   7.3 3.41e-16 1.98e-16 5.28e-16   9.4   6.5  12.9 2.85e-15 1.97e-15 3.91e-15
228 14419   14.1   10.5   18.3 2.97e-15 2.22e-15 3.86e-15   0.9   0.1   2.3 7.82e-16 9.15e-17 2.08e-15   4.8   2.8   7.4 6.43e-16 3.77e-16 9.87e-16   1.9   0.7   3.7 2.08e-16 7.86e-17 4.04e-16   7.4   4.9  10.6 3.39e-15 2.22e-15 4.83e-15
228  2040    7.0    4.4   10.1 1.57e-15 9.95e-16 2.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.33e-16   0.6   0.0   2.0 7.25e-17 0.00e+00 2.38e-16   3.8   2.1   6.2 5.14e-16 2.78e-16 8.32e-16   2.5   1.0   4.6 1.50e-15 6.18e-16 2.74e-15
229 11268    4.4    2.4    7.0 1.28e-15 6.98e-16 2.03e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-16   0.9   0.1   2.3 1.31e-16 2.03e-17 3.37e-16   3.6   1.8   5.9 1.92e-15 9.78e-16 3.18e-15
229 12095    7.0    4.4   10.2 1.09e-15 6.91e-16 1.58e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.83e-17   7.2   4.7  10.4 2.08e-15 1.34e-15 2.99e-15
229 13817   15.4   11.6   19.9 1.13e-15 8.44e-16 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-15   1.8   0.6   3.6 1.04e-16 3.51e-17 2.11e-16   1.8   0.6   3.6 6.43e-17 2.27e-17 1.28e-16  11.9   8.5  15.8 1.52e-15 1.09e-15 2.03e-15
229 13819    3.6    1.9    6.0 6.26e-16 3.22e-16 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.94e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.59e-17   3.9   2.1   6.2 1.17e-15 6.39e-16 1.89e-15
229 13820   15.6   11.7   20.0 1.05e-15 7.92e-16 1.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.15e-15   0.7   0.0   2.1 3.91e-17 0.00e+00 1.14e-16   3.8   2.1   6.2 1.25e-16 6.78e-17 2.03e-16  11.1   7.9  14.9 1.31e-15 9.35e-16 1.76e-15
229 13821   13.8   10.2   18.0 1.08e-15 8.00e-16 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.34e-15   1.8   0.6   3.6 1.15e-16 4.06e-17 2.30e-16   0.8   0.0   2.1 2.93e-17 7.71e-19 8.21e-17  11.2   8.0  15.0 1.56e-15 1.11e-15 2.08e-15
229 13822   13.5    9.9   17.7 1.07e-15 7.82e-16 1.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.34e-15   0.7   0.0   2.1 4.29e-17 0.00e+00 1.32e-16   1.8   0.6   3.6 7.00e-17 2.46e-17 1.40e-16  11.0   7.8  14.8 1.54e-15 1.09e-15 2.06e-15
229 14383    8.0    5.1   11.5 6.43e-16 4.08e-16 9.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.99e-16   0.7   0.0   2.1 3.71e-17 0.00e+00 1.08e-16   0.4   0.0   1.9 1.83e-17 0.00e+00 8.19e-17   6.9   4.3  10.0 1.18e-15 7.38e-16 1.72e-15
229 14384   10.2    7.2   13.9 1.42e-15 1.00e-15 1.93e-15   0.7   0.0   2.1 4.31e-16 0.00e+00 1.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-16   1.8   0.6   3.6 1.31e-16 4.62e-17 2.62e-16   8.6   5.9  12.0 2.55e-15 1.74e-15 3.53e-15
229 14419    6.1    3.7    9.1 1.27e-15 7.65e-16 1.89e-15   0.7   0.0   2.1 6.05e-16 0.00e+00 1.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   6.5   4.1   9.5 2.88e-15 1.82e-15 4.21e-15
229  2040    4.6    2.4    7.4 9.69e-16 5.06e-16 1.55e-15   0.5   0.0   2.0 1.75e-16 0.00e+00 6.61e-16   0.6   0.0   2.0 6.67e-17 0.00e+00 2.19e-16   0.7   0.0   2.1 8.39e-17 0.00e+00 2.60e-16   3.4   1.6   5.7 1.86e-15 8.94e-16 3.16e-15
230 11268    5.1    2.9    7.8 1.16e-15 6.53e-16 1.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.13e-15   1.8   0.6   3.6 2.56e-16 8.64e-17 5.19e-16   0.8   0.0   2.1 9.28e-17 2.45e-18 2.61e-16   2.5   1.0   4.6 1.22e-15 5.04e-16 2.24e-15
230 12095   12.1    8.6   16.2 1.49e-15 1.06e-15 1.99e-15   0.1   0.0   1.8 7.71e-17 0.00e+00 9.65e-16   3.5   1.8   5.9 2.74e-16 1.37e-16 4.57e-16   3.7   1.9   6.0 2.39e-16 1.25e-16 3.93e-16   4.9   2.7   7.7 1.27e-15 7.01e-16 2.00e-15
230 13817   21.4   16.8   26.6 1.26e-15 9.87e-16 1.56e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 5.65e-16   6.5   4.1   9.5 2.65e-16 1.67e-16 3.87e-16  11.6   8.4  15.4 3.46e-16 2.51e-16 4.59e-16   3.3   1.4   5.9 3.87e-16 1.59e-16 6.83e-16
230 13819    6.8    4.2    9.9 9.39e-16 5.83e-16 1.38e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.85e-16   1.8   0.6   3.6 1.70e-16 5.74e-17 3.44e-16   4.9   2.9   7.5 3.42e-16 2.03e-16 5.25e-16   0.1   0.0   1.8 4.09e-17 0.00e+00 5.00e-16
230 13820   23.4   18.6   28.8 1.34e-15 1.07e-15 1.65e-15   0.7   0.0   2.5 2.31e-16 0.00e+00 7.94e-16   5.6   3.4   8.4 2.22e-16 1.35e-16 3.33e-16   9.5   6.6  13.0 2.77e-16 1.92e-16 3.79e-16   8.3   5.4  11.8 9.46e-16 6.15e-16 1.34e-15
230 13821   21.7   17.0   27.0 1.47e-15 1.15e-15 1.83e-15   0.1   0.0   1.8 3.81e-17 0.00e+00 6.78e-16   3.4   1.6   5.7 1.58e-16 7.60e-17 2.68e-16   8.3   5.6  11.6 2.85e-16 1.91e-16 4.00e-16  10.1   6.9  13.9 1.35e-15 9.27e-16 1.86e-15
230 13822   27.3   22.1   33.0 1.76e-15 1.42e-15 2.13e-15   1.2   0.0   3.0 4.16e-16 0.00e+00 1.09e-15   9.4   6.5  12.9 4.22e-16 2.92e-16 5.78e-16   8.4   5.6  11.7 2.75e-16 1.85e-16 3.84e-16   9.4   6.4  13.1 1.20e-15 8.10e-16 1.66e-15
230 14383   18.8   14.5   23.7 1.91e-15 1.47e-15 2.40e-15   1.9   0.5   3.9 8.68e-16 2.07e-16 1.79e-15   6.3   4.0   9.3 4.13e-16 2.58e-16 6.09e-16   9.5   6.6  13.0 4.99e-16 3.47e-16 6.82e-16   2.9   1.2   5.3 6.43e-16 2.63e-16 1.15e-15
230 14384   11.9    8.5   15.8 1.87e-15 1.35e-15 2.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.06e-16   6.7   4.3   9.7 6.80e-16 4.38e-16 9.82e-16   0.8   0.1   2.2 6.60e-17 4.92e-18 1.80e-16   4.3   2.4   6.9 1.47e-15 8.00e-16 2.36e-15
230 14419    6.2    3.8    9.2 1.45e-15 8.92e-16 2.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-15   1.9   0.7   3.7 2.87e-16 1.09e-16 5.60e-16   1.8   0.6   3.6 2.14e-16 7.05e-17 4.32e-16   2.5   1.0   4.6 1.27e-15 5.27e-16 2.33e-15
230  2040    9.8    6.7   13.4 2.10e-15 1.45e-15 2.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-16   5.7   3.5   8.5 6.35e-16 3.90e-16 9.48e-16   2.9   1.4   5.0 3.71e-16 1.81e-16 6.40e-16   1.2   0.1   2.9 6.65e-16 4.78e-17 1.59e-15
231 13817    3.4    1.6    5.8 4.16e-16 2.02e-16 7.08e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.19e-15   0.9   0.1   2.3 8.54e-17 9.98e-18 2.26e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 7.05e-17   2.5   1.0   4.6 5.46e-16 2.25e-16 9.98e-16
231 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 3.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.35e-16
231 13820    2.8    1.1    5.2 2.69e-16 1.04e-16 4.92e-16   0.2   0.0   1.9 1.01e-16 0.00e+00 7.73e-16   0.8   0.1   2.2 5.03e-17 3.74e-18 1.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.70e-17   2.2   0.8   4.3 4.45e-16 1.52e-16 8.57e-16
231 13821    1.4    0.1    3.2 1.28e-16 4.82e-18 2.97e-16   1.9   0.4   3.9 7.42e-16 1.74e-16 1.54e-15   0.9   0.1   2.3 5.10e-17 5.96e-18 1.35e-16   0.7   0.0   2.1 3.44e-17 0.00e+00 1.00e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 3.29e-16
231 13822    2.2    0.7    4.3 3.63e-16 1.21e-16 7.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.84e-15   0.8   0.1   2.2 1.08e-16 8.04e-18 2.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.16e-17   1.4   0.3   3.2 4.16e-16 8.25e-17 9.20e-16
231 14383    2.0    0.6    4.0 1.91e-16 5.30e-17 3.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.50e-16   1.8   0.6   3.6 1.06e-16 3.58e-17 2.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.66e-17   0.3   0.0   1.9 6.96e-17 0.00e+00 3.87e-16
231 14384    1.1    0.0    2.7 1.91e-16 2.46e-18 4.70e-16   0.6   0.0   2.0 4.47e-16 0.00e+00 1.46e-15   2.0   0.8   3.8 2.13e-16 8.49e-17 4.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-16
231 14419    0.6    0.0    2.0 1.42e-16 0.00e+00 4.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.8   0.0   2.1 4.03e-16 1.06e-17 1.13e-15
231  2040    5.3    3.1    8.1 1.11e-15 6.48e-16 1.69e-15   0.5   0.0   2.0 1.74e-16 0.00e+00 6.60e-16   5.9   3.7   8.7 6.35e-16 4.00e-16 9.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.26e-16
232 11268   11.3    8.2   15.1 3.37e-15 2.42e-15 4.50e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.38e-15   4.0   2.2   6.3 8.86e-16 4.93e-16 1.41e-15   3.9   2.2   6.3 5.75e-16 3.18e-16 9.23e-16   3.5   1.7   5.8 1.91e-15 9.47e-16 3.21e-15
232 12095    5.7    3.3    8.7 9.08e-16 5.27e-16 1.38e-15   0.9   0.1   2.3 1.70e-15 1.99e-16 4.52e-15   1.9   0.7   3.7 2.22e-16 8.13e-17 4.37e-16   2.8   1.3   4.9 2.17e-16 1.01e-16 3.83e-16   1.1   0.0   2.7 3.23e-16 4.18e-18 7.99e-16
232 13817   37.3   31.3   44.0 2.75e-15 2.31e-15 3.24e-15   0.8   0.1   2.2 8.80e-16 6.54e-17 2.40e-15  10.7   7.6  14.3 6.33e-16 4.53e-16 8.49e-16  11.6   8.4  15.4 4.15e-16 3.01e-16 5.51e-16  15.1  11.2  19.6 1.97e-15 1.47e-15 2.55e-15
232 13819   20.8   16.3   25.7 3.60e-15 2.83e-15 4.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-15   6.8   4.4   9.8 9.50e-16 6.16e-16 1.37e-15   9.8   6.9  13.3 8.26e-16 5.80e-16 1.12e-15   4.2   2.2   6.7 1.27e-15 6.60e-16 2.06e-15
232 13820   35.7   29.8   42.2 2.44e-15 2.04e-15 2.89e-15   0.8   0.1   2.2 8.24e-16 6.12e-17 2.24e-15   6.5   4.1   9.5 3.58e-16 2.25e-16 5.22e-16  15.6  11.8  19.9 5.19e-16 3.94e-16 6.62e-16  13.6  10.0  17.8 1.65e-15 1.21e-15 2.16e-15
232 13821   30.5   25.0   36.5 2.44e-15 2.00e-15 2.92e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-15   8.8   6.1  12.1 5.67e-16 3.90e-16 7.80e-16  12.5   9.1  16.4 4.84e-16 3.54e-16 6.36e-16   9.2   6.2  12.9 1.30e-15 8.69e-16 1.81e-15
232 13822   50.5   43.3   57.8 4.14e-15 3.55e-15 4.73e-15   0.8   0.0   2.1 9.21e-16 2.43e-17 2.59e-15  14.7  11.1  18.9 9.67e-16 7.31e-16 1.24e-15  19.7  15.5  24.5 7.83e-16 6.17e-16 9.75e-16  16.1  12.2  20.7 2.34e-15 1.76e-15 3.00e-15
232 14383   22.0   17.2   27.3 1.78e-15 1.40e-15 2.21e-15   2.1   0.4   4.2 7.82e-16 1.54e-16 1.61e-15  11.4   8.3  15.2 6.11e-16 4.41e-16 8.13e-16   5.4   3.2   8.2 2.28e-16 1.36e-16 3.45e-16   5.1   2.7   8.1 8.59e-16 4.57e-16 1.36e-15
232 14384   20.9   16.5   25.9 3.16e-15 2.49e-15 3.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.11e-16   4.9   2.9   7.4 4.84e-16 2.85e-16 7.40e-16   9.7   6.8  13.2 7.58e-16 5.31e-16 1.03e-15   6.3   4.0   9.3 1.99e-15 1.24e-15 2.92e-15
232 14419    6.2    3.8    9.2 1.31e-15 8.07e-16 1.94e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.12e-15   1.9   0.7   3.7 2.63e-16 9.97e-17 5.12e-16   1.9   0.7   3.7 2.01e-16 7.36e-17 3.96e-16   2.5   1.0   4.6 1.08e-15 4.31e-16 1.99e-15
232  2040   10.1    6.7   14.0 2.15e-15 1.44e-15 2.99e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-16   2.5   1.0   4.6 2.72e-16 1.09e-16 5.03e-16   4.5   2.5   7.1 5.77e-16 3.23e-16 9.07e-16   3.1   1.2   5.6 1.73e-15 6.43e-16 3.15e-15
233 11268   17.6   13.5   22.3 4.19e-15 3.22e-15 5.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-15   3.7   1.9   6.0 5.78e-16 3.03e-16 9.50e-16   9.7   6.8  13.2 1.20e-15 8.38e-16 1.63e-15   4.3   2.3   6.9 2.07e-15 1.11e-15 3.32e-15
233 12095   59.5   51.7   67.4 7.58e-15 6.59e-15 8.58e-15   0.9   0.0   2.6 5.87e-16 0.00e+00 1.67e-15   9.6   6.7  13.1 8.08e-16 5.64e-16 1.10e-15  25.5  20.7  30.9 1.69e-15 1.37e-15 2.05e-15  24.5  19.7  29.9 6.33e-15 5.08e-15 7.73e-15
233 13817   39.2   32.9   46.2 2.43e-15 2.03e-15 2.86e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 6.99e-16   6.3   3.9   9.3 2.89e-16 1.79e-16 4.27e-16  14.4  10.8  18.6 4.41e-16 3.31e-16 5.70e-16  18.6  14.2  23.6 2.14e-15 1.64e-15 2.72e-15
233 13819   16.2   12.2   20.8 2.36e-15 1.78e-15 3.03e-15   0.9   0.0   2.6 8.91e-16 0.00e+00 2.65e-15   2.6   1.1   4.7 2.79e-16 1.19e-16 5.07e-16   6.4   4.0   9.4 4.65e-16 2.91e-16 6.81e-16   7.2   4.6  10.3 1.96e-15 1.26e-15 2.82e-15
233 13820   38.4   32.2   45.2 2.21e-15 1.85e-15 2.60e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 8.68e-16   4.2   2.3   6.8 1.81e-16 9.69e-17 2.92e-16  13.3   9.8  17.3 3.80e-16 2.81e-16 4.96e-16  20.9  16.4  26.0 2.26e-15 1.77e-15 2.81e-15
233 13821   41.5   35.0   48.6 2.77e-15 2.34e-15 3.25e-15   1.5   0.0   3.5 7.10e-16 0.00e+00 1.63e-15   8.3   5.6  11.6 4.10e-16 2.75e-16 5.75e-16  17.5  13.5  22.0 5.81e-16 4.49e-16 7.33e-16  15.7  11.6  20.4 1.98e-15 1.46e-15 2.57e-15
233 13822   42.9   36.3   50.1 2.90e-15 2.46e-15 3.39e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 7.37e-16   8.1   5.4  11.5 4.09e-16 2.72e-16 5.77e-16  18.4  14.4  23.1 6.20e-16 4.83e-16 7.78e-16  16.4  12.3  21.1 2.07e-15 1.56e-15 2.67e-15
233 14383   26.7   21.5   32.5 2.24e-15 1.80e-15 2.72e-15   2.3   0.6   4.5 8.66e-16 2.29e-16 1.71e-15   7.1   4.5  10.3 3.83e-16 2.45e-16 5.54e-16  11.6   8.4  15.4 5.01e-16 3.63e-16 6.63e-16   8.0   5.1  11.5 1.44e-15 9.21e-16 2.08e-15
233 14384   24.8   19.8   30.2 3.56e-15 2.85e-15 4.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.34e-16   3.3   1.6   5.7 3.08e-16 1.46e-16 5.27e-16  13.6  10.1  17.6 1.00e-15 7.47e-16 1.30e-15   7.9   5.1  11.2 2.43e-15 1.58e-15 3.45e-15
233 14419   25.4   20.5   30.9 5.50e-15 4.44e-15 6.69e-15   0.4   0.0   1.9 3.74e-16 0.00e+00 1.86e-15   8.6   5.9  12.0 1.20e-15 8.20e-16 1.66e-15  11.5   8.3  15.3 1.28e-15 9.27e-16 1.70e-15   5.2   3.0   8.0 2.44e-15 1.42e-15 3.74e-15
233  2040   16.6   12.6   21.1 3.58e-15 2.72e-15 4.57e-15   0.4   0.0   1.9 1.48e-16 0.00e+00 7.49e-16   2.5   1.0   4.6 2.81e-16 1.13e-16 5.20e-16   6.7   4.3   9.7 8.55e-16 5.50e-16 1.23e-15   7.4   4.8  10.5 4.10e-15 2.67e-15 5.85e-15
234 11268    1.2    0.1    2.9 2.79e-16 2.87e-17 6.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.57e-16   0.9   0.1   2.3 1.03e-16 1.21e-17 2.74e-16   0.6   0.0   2.0 2.79e-16 0.00e+00 9.72e-16
234 12095    3.8    1.8    6.4 4.58e-16 2.21e-16 7.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.43e-17   0.9   0.1   2.3 5.85e-17 9.06e-18 1.51e-16   3.1   1.3   5.4 7.93e-16 3.39e-16 1.40e-15
234 13817    4.0    1.8    6.8 2.52e-16 1.15e-16 4.27e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 5.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.77e-17   2.6   1.1   4.7 8.39e-17 3.57e-17 1.52e-16   1.7   0.3   3.6 2.13e-16 3.36e-17 4.62e-16
234 13819    3.6    1.6    6.2 4.88e-16 2.22e-16 8.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.61e-16   0.8   0.0   2.1 6.90e-17 1.82e-18 1.94e-16   2.8   1.3   4.9 1.92e-16 8.82e-17 3.38e-16   0.1   0.0   1.8 2.58e-17 0.00e+00 4.92e-16
234 13820    7.4    4.5   10.9 3.97e-16 2.41e-16 5.85e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 4.61e-16   0.3   0.0   1.9 1.19e-17 0.00e+00 6.81e-17   6.5   4.1   9.5 1.78e-16 1.12e-16 2.61e-16   0.6   0.0   2.4 6.67e-17 0.00e+00 2.62e-16
234 13821    7.1    4.4   10.5 4.44e-16 2.73e-16 6.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.47e-16   1.5   0.4   3.3 6.35e-17 1.54e-17 1.37e-16   1.6   0.5   3.4 5.19e-17 1.46e-17 1.09e-16   4.0   2.0   6.6 5.02e-16 2.54e-16 8.30e-16
234 13822    8.8    5.7   12.4 5.45e-16 3.55e-16 7.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.38e-16   4.8   2.8   7.3 1.97e-16 1.15e-16 3.04e-16   2.7   1.2   4.8 8.60e-17 3.81e-17 1.54e-16   1.3   0.0   3.1 1.69e-16 0.00e+00 3.98e-16
234 14383    4.1    1.9    6.9 3.30e-16 1.53e-16 5.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.76e-16   0.6   0.0   2.0 3.14e-17 0.00e+00 1.03e-16   0.7   0.0   2.1 3.00e-17 0.00e+00 8.80e-17   2.8   1.1   5.2 4.94e-16 1.91e-16 9.06e-16
234 14384    3.1    1.3    5.4 4.31e-16 1.88e-16 7.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.95e-17   0.9   0.1   2.3 6.23e-17 7.29e-18 1.65e-16   2.5   1.0   4.6 7.58e-16 3.03e-16 1.40e-15
234 14419    3.1    1.4    5.5 6.54e-16 2.93e-16 1.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   1.9   0.7   3.7 2.07e-16 7.83e-17 4.02e-16   1.4   0.3   3.2 6.49e-16 1.29e-16 1.44e-15
234  2040    0.9    0.0    2.6 1.90e-16 0.00e+00 5.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.26e-16   0.9   0.1   2.3 1.16e-16 1.80e-17 3.00e-16   0.2   0.0   1.9 1.26e-16 0.00e+00 1.04e-15
235 11268    8.0    5.3   11.3 1.80e-15 1.19e-15 2.55e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.03e-15   0.7   0.0   2.1 1.01e-16 0.00e+00 2.94e-16   2.8   1.3   4.9 3.34e-16 1.55e-16 5.89e-16   4.6   2.6   7.2 2.21e-15 1.25e-15 3.45e-15
235 12095   31.5   26.1   37.6 3.81e-15 3.15e-15 4.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.52e-16   6.8   4.4   9.8 5.12e-16 3.32e-16 7.36e-16  15.7  11.9  20.0 1.01e-15 7.72e-16 1.29e-15   9.1   6.2  12.6 2.35e-15 1.60e-15 3.26e-15
235 13817   67.2   58.9   75.6 3.85e-15 3.38e-15 4.33e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.71e-16   8.6   5.9  12.0 3.32e-16 2.27e-16 4.60e-16  25.3  20.5  30.7 7.48e-16 6.05e-16 9.07e-16  33.3  27.7  39.5 3.85e-15 3.20e-15 4.57e-15
235 13819   28.7   23.5   34.5 3.91e-15 3.20e-15 4.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.01e-16   1.9   0.7   3.7 1.72e-16 6.30e-17 3.38e-16  11.7   8.5  15.5 8.16e-16 5.94e-16 1.08e-15  15.2  11.5  19.5 4.14e-15 3.12e-15 5.31e-15
235 13820   55.4   47.8   63.0 2.98e-15 2.58e-15 3.39e-15   2.8   1.0   5.1 7.66e-16 2.84e-16 1.41e-15  10.7   7.6  14.3 3.90e-16 2.79e-16 5.23e-16  25.2  20.4  30.6 6.97e-16 5.63e-16 8.45e-16  19.5  15.2  24.4 2.10e-15 1.64e-15 2.63e-15
235 13821   65.4   57.2   73.6 4.10e-15 3.59e-15 4.62e-15   1.2   0.1   2.9 3.82e-16 2.74e-17 9.13e-16   6.4   4.0   9.4 2.71e-16 1.70e-16 3.99e-16  30.3  25.1  36.2 9.77e-16 8.08e-16 1.17e-15  28.7  23.5  34.4 3.60e-15 2.95e-15 4.33e-15
235 13822   78.6   69.7   87.6 4.94e-15 4.38e-15 5.51e-15   0.7   0.0   2.5 2.09e-16 0.00e+00 7.63e-16  16.7  12.8  21.1 7.03e-16 5.41e-16 8.91e-16  28.4  23.3  34.1 9.21e-16 7.55e-16 1.10e-15  33.5  27.9  39.7 4.26e-15 3.54e-15 5.05e-15
235 14383   45.2   38.5   52.4 3.61e-15 3.08e-15 4.19e-15   0.1   0.0   1.8 3.36e-17 0.00e+00 5.96e-16  10.7   7.6  14.3 5.40e-16 3.86e-16 7.23e-16  19.4  15.2  24.2 8.08e-16 6.33e-16 1.01e-15  15.2  11.3  19.6 2.62e-15 1.95e-15 3.39e-15
235 14384   29.6   24.3   35.4 4.07e-15 3.35e-15 4.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.44e-16   6.7   4.3   9.6 5.79e-16 3.70e-16 8.37e-16   9.6   6.7  13.1 6.91e-16 4.82e-16 9.41e-16  13.3   9.8  17.3 3.98e-15 2.94e-15 5.20e-15
235 14419   16.2   12.4   20.7 3.37e-15 2.57e-15 4.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.72e-16   2.0   0.8   3.8 2.56e-16 1.02e-16 4.93e-16   6.8   4.4   9.7 7.31e-16 4.72e-16 1.05e-15   7.5   5.0  10.7 3.38e-15 2.23e-15 4.80e-15
235  2040   15.1   11.2   19.5 3.22e-15 2.40e-15 4.17e-15   0.1   0.0   1.8 2.77e-17 0.00e+00 6.26e-16   2.4   0.9   4.5 2.66e-16 1.03e-16 4.98e-16   8.6   5.9  12.0 1.10e-15 7.54e-16 1.53e-15   4.0   2.0   6.6 2.26e-15 1.15e-15 3.72e-15
236 11268    9.7    6.7   13.3 2.39e-15 1.64e-15 3.29e-15   0.3   0.0   1.9 4.37e-16 0.00e+00 2.72e-15   3.7   1.9   6.1 6.28e-16 3.30e-16 1.03e-15   3.6   1.8   5.9 4.49e-16 2.28e-16 7.48e-16   2.5   1.0   4.6 1.20e-15 4.75e-16 2.22e-15
236 12095   21.6   16.9   26.9 2.85e-15 2.23e-15 3.56e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.80e-16   8.1   5.4  11.4 7.36e-16 4.86e-16 1.04e-15   8.1   5.3  11.4 5.45e-16 3.61e-16 7.72e-16   5.4   3.0   8.4 1.41e-15 7.86e-16 2.20e-15
236 13817   18.7   13.9   24.0 1.21e-15 9.05e-16 1.56e-15   0.8   0.0   2.8 4.50e-16 0.00e+00 1.58e-15   3.7   1.7   6.2 1.87e-16 8.53e-17 3.19e-16  14.5  10.8  18.8 4.59e-16 3.41e-16 5.96e-16   0.6   0.0   3.0 6.58e-17 0.00e+00 3.48e-16
236 13819    0.8    0.0    2.8 1.24e-16 0.00e+00 4.58e-16   0.7   0.0   2.4 9.07e-16 0.00e+00 3.39e-15   0.4   0.0   1.9 4.51e-17 0.00e+00 2.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.07e-17   1.0   0.0   2.6 2.81e-16 0.00e+00 7.68e-16
236 13820   43.9   37.1   51.3 2.83e-15 2.39e-15 3.31e-15   0.9   0.0   2.9 4.64e-16 0.00e+00 1.55e-15  10.4   7.2  14.1 5.22e-16 3.61e-16 7.13e-16  20.1  15.8  25.0 6.32e-16 4.96e-16 7.85e-16  13.5   9.7  18.0 1.58e-15 1.13e-15 2.10e-15
236 13821   36.1   30.0   42.8 2.64e-15 2.19e-15 3.13e-15   1.7   0.1   3.8 1.03e-15 7.33e-17 2.27e-15   9.0   6.1  12.5 5.11e-16 3.45e-16 7.09e-16  13.0   9.5  17.1 4.64e-16 3.40e-16 6.09e-16  14.1  10.2  18.5 1.88e-15 1.36e-15 2.47e-15
236 13822   28.3   22.8   34.5 2.01e-15 1.62e-15 2.45e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 9.24e-16   7.9   5.2  11.3 4.41e-16 2.89e-16 6.28e-16   9.9   6.8  13.5 3.44e-16 2.38e-16 4.70e-16  10.5   7.0  14.6 1.35e-15 9.03e-16 1.87e-15
236 14383   56.0   48.3   63.7 4.84e-15 4.17e-15 5.51e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-16  19.1  14.9  23.9 1.07e-15 8.38e-16 1.34e-15  22.5  17.9  27.5 9.93e-16 7.93e-16 1.22e-15  14.4  10.6  18.9 2.66e-15 1.94e-15 3.48e-15
236 14384   30.7   25.2   36.7 4.56e-15 3.75e-15 5.46e-15   2.2   0.7   4.2 1.50e-15 4.73e-16 2.93e-15   9.3   6.3  12.7 8.93e-16 6.11e-16 1.23e-15  14.7  11.1  18.9 1.12e-15 8.43e-16 1.44e-15   6.8   4.2   9.9 2.15e-15 1.33e-15 3.16e-15
236 14419   18.1   13.9   22.9 4.03e-15 3.09e-15 5.11e-15   1.4   0.2   3.1 1.42e-15 2.24e-16 3.21e-15   7.6   5.0  10.8 1.10e-15 7.32e-16 1.56e-15   6.5   4.1   9.4 7.37e-16 4.63e-16 1.08e-15   4.0   2.0   6.6 1.91e-15 9.64e-16 3.15e-15
236  2040    7.5    4.8   10.8 1.66e-15 1.05e-15 2.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.84e-16   3.4   1.6   5.7 3.94e-16 1.89e-16 6.72e-16   2.7   1.2   4.8 3.41e-16 1.50e-16 6.13e-16   1.5   0.3   3.3 8.41e-16 1.91e-16 1.82e-15
237 11268   22.1   17.6   27.2 7.30e-15 5.81e-15 8.98e-15   0.8   0.0   2.1 3.18e-15 8.40e-17 8.94e-15   4.9   2.9   7.5 1.23e-15 7.36e-16 1.88e-15   6.9   4.5   9.9 1.13e-15 7.40e-16 1.62e-15  10.3   7.3  13.9 6.27e-15 4.42e-15 8.47e-15
237 12095   44.9   38.4   52.1 7.92e-15 6.76e-15 9.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-15  16.9  13.0  21.3 2.26e-15 1.74e-15 2.85e-15  21.6  17.2  26.6 1.88e-15 1.50e-15 2.32e-15   6.5   3.9   9.7 2.10e-15 1.27e-15 3.13e-15
237 13817   71.8   63.2   80.5 5.69e-15 5.00e-15 6.38e-15   0.8   0.1   2.2 9.50e-16 7.07e-17 2.59e-15  19.3  15.1  24.1 1.24e-15 9.68e-16 1.55e-15  29.2  24.1  35.0 1.12e-15 9.25e-16 1.35e-15  23.3  18.5  28.7 3.24e-15 2.57e-15 3.99e-15
237 13819   34.4   28.7   40.7 6.34e-15 5.28e-15 7.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.14e-15   8.5   5.7  11.8 1.27e-15 8.59e-16 1.77e-15  11.9   8.7  15.6 1.06e-15 7.76e-16 1.40e-15  14.0  10.4  18.2 4.55e-15 3.38e-15 5.90e-15
237 13820   58.9   51.0   66.9 4.43e-15 3.84e-15 5.03e-15   1.6   0.5   3.4 1.83e-15 5.12e-16 3.83e-15   9.2   6.3  12.7 5.62e-16 3.83e-16 7.75e-16  26.0  21.1  31.5 9.49e-16 7.70e-16 1.15e-15  23.8  19.0  29.2 3.14e-15 2.51e-15 3.86e-15
237 13821   40.6   34.3   47.6 3.79e-15 3.20e-15 4.44e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.59e-15   7.6   5.1  10.8 5.78e-16 3.84e-16 8.18e-16  15.5  11.8  19.9 7.04e-16 5.36e-16 9.01e-16  17.5  13.3  22.3 2.87e-15 2.18e-15 3.66e-15
237 13822   76.8   67.9   85.8 6.56e-15 5.80e-15 7.33e-15   0.8   0.1   2.2 1.03e-15 7.63e-17 2.80e-15  23.0  18.4  28.2 1.60e-15 1.28e-15 1.96e-15  33.3  27.8  39.4 1.38e-15 1.15e-15 1.63e-15  20.5  16.0  25.6 3.07e-15 2.39e-15 3.84e-15
237 14383   48.3   41.2   55.9 4.20e-15 3.58e-15 4.86e-15   0.5   0.0   2.7 2.32e-16 0.00e+00 1.28e-15  11.1   7.9  14.9 6.66e-16 4.75e-16 8.93e-16  21.0  16.6  26.0 9.26e-16 7.31e-16 1.15e-15  16.2  12.0  21.0 2.80e-15 2.07e-15 3.63e-15
237 14384   33.1   27.4   39.4 4.95e-15 4.09e-15 5.89e-15   2.8   1.1   5.2 2.35e-15 9.07e-16 4.30e-15   7.4   4.8  10.5 7.63e-16 4.98e-16 1.09e-15  12.5   9.2  16.5 9.49e-16 6.97e-16 1.25e-15  13.3   9.7  17.6 3.97e-15 2.90e-15 5.22e-15
237 14419   17.3   13.2   22.0 3.89e-15 2.97e-15 4.94e-15   0.0   0.0   1.8 5.54e-18 0.00e+00 2.23e-15   5.8   3.6   8.6 8.96e-16 5.56e-16 1.33e-15   7.8   5.2  10.9 8.85e-16 5.93e-16 1.24e-15   3.8   1.8   6.4 1.69e-15 8.05e-16 2.85e-15
237  2040   12.1    8.4   16.5 2.65e-15 1.83e-15 3.60e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 5.46e-16   7.3   4.7  10.4 8.20e-16 5.28e-16 1.18e-15   2.3   0.8   4.3 2.94e-16 1.02e-16 5.66e-16   2.6   0.7   5.1 1.49e-15 4.12e-16 2.89e-15
238 11268    6.6    4.1    9.8 2.09e-15 1.28e-15 3.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.56e-15   0.9   0.1   2.3 2.06e-16 2.41e-17 5.47e-16   0.7   0.0   2.1 1.05e-16 0.00e+00 3.24e-16   5.1   2.9   7.9 2.98e-15 1.71e-15 4.60e-15
238 12095   12.1    8.6   16.1 2.05e-15 1.46e-15 2.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.45e-15   0.5   0.0   2.0 6.80e-17 0.00e+00 2.58e-16   3.8   2.0   6.1 3.17e-16 1.69e-16 5.15e-16   7.8   5.0  11.1 2.42e-15 1.57e-15 3.46e-15
238 13817   22.0   17.1   27.4 1.79e-15 1.40e-15 2.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-15   1.4   0.2   3.1 9.12e-17 1.60e-17 2.05e-16  10.4   7.4  14.0 4.13e-16 2.92e-16 5.57e-16  10.2   6.8  14.1 1.47e-15 9.89e-16 2.04e-15
238 13819   10.2    7.1   14.0 1.91e-15 1.31e-15 2.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.19e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.72e-16   3.0   1.5   5.1 2.67e-16 1.33e-16 4.57e-16   7.8   5.1  11.2 2.57e-15 1.67e-15 3.67e-15
238 13820   34.9   28.9   41.4 2.61e-15 2.16e-15 3.10e-15   1.6   0.5   3.4 1.82e-15 5.12e-16 3.84e-15   2.2   0.7   4.3 1.33e-16 4.43e-17 2.59e-16   9.3   6.4  12.8 3.39e-16 2.33e-16 4.65e-16  23.3  18.5  28.7 3.08e-15 2.44e-15 3.79e-15
238 13821   30.9   25.3   37.0 2.84e-15 2.33e-15 3.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.58e-15   0.7   0.0   2.1 4.97e-17 0.00e+00 1.54e-16  15.7  11.9  20.0 6.99e-16 5.32e-16 8.91e-16  14.5  10.7  19.0 2.35e-15 1.73e-15 3.08e-15
238 13822   27.8   22.4   33.8 2.44e-15 1.97e-15 2.96e-15   0.8   0.0   2.1 9.94e-16 2.62e-17 2.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.08e-17  10.2   7.2  13.9 4.36e-16 3.07e-16 5.91e-16  18.3  14.0  23.2 2.84e-15 2.17e-15 3.60e-15
238 14383   31.8   26.0   38.2 2.75e-15 2.25e-15 3.30e-15   0.6   0.0   2.8 2.83e-16 0.00e+00 1.24e-15   7.2   4.6  10.3 4.22e-16 2.71e-16 6.07e-16   6.8   4.3  10.0 3.01e-16 1.88e-16 4.41e-16  17.9  13.6  22.8 3.11e-15 2.36e-15 3.97e-15
238 14384   16.9   12.7   21.7 2.50e-15 1.88e-15 3.21e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 1.25e-15   1.3   0.2   3.0 1.30e-16 1.73e-17 3.02e-16   4.6   2.6   7.2 3.46e-16 1.96e-16 5.42e-16  11.1   7.8  15.1 3.30e-15 2.32e-15 4.48e-15
238 14419   13.7   10.0   18.1 3.06e-15 2.23e-15 4.03e-15   0.2   0.0   1.8 2.26e-16 0.00e+00 2.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-16   7.3   4.8  10.5 8.35e-16 5.42e-16 1.19e-15   6.8   4.2   9.9 3.04e-15 1.89e-15 4.46e-15
238  2040    2.2    0.3    4.7 4.94e-16 6.02e-17 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.08e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   3.0   1.1   5.6 1.74e-15 6.25e-16 3.20e-15
239 11268   30.2   24.9   36.0 9.42e-15 7.77e-15 1.12e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 5.26e-15   4.9   2.9   7.4 1.19e-15 6.99e-16 1.81e-15   7.9   5.3  11.0 1.20e-15 8.09e-16 1.68e-15  17.5  13.5  22.0 9.83e-15 7.59e-15 1.24e-14
239 12095   42.7   36.3   49.7 7.15e-15 6.07e-15 8.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.82e-15   7.5   5.0  10.7 9.85e-16 6.49e-16 1.40e-15  17.7  13.8  22.3 1.45e-15 1.13e-15 1.83e-15  17.5  13.4  22.2 5.27e-15 4.04e-15 6.69e-15
239 13817   90.4   80.7  100.1 7.40e-15 6.61e-15 8.20e-15   1.3   0.2   3.0 1.92e-15 2.88e-16 4.38e-15  20.3  16.0  25.2 1.39e-15 1.10e-15 1.73e-15  38.0  32.1  44.6 1.50e-15 1.26e-15 1.75e-15  32.1  26.5  38.4 4.54e-15 3.74e-15 5.41e-15
239 13819   38.1   32.0   44.7 7.20e-15 6.06e-15 8.46e-15   0.8   0.1   2.2 3.16e-15 2.35e-16 8.62e-15   8.6   5.8  11.9 1.42e-15 9.63e-16 1.97e-15  13.4  10.0  17.5 1.21e-15 8.98e-16 1.58e-15  16.1  12.3  20.6 5.12e-15 3.90e-15 6.54e-15
239 13820   99.6   89.5  109.9 7.48e-15 6.72e-15 8.25e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 2.70e-15  19.7  15.4  24.6 1.29e-15 1.01e-15 1.61e-15  32.6  27.1  38.8 1.17e-15 9.69e-16 1.39e-15  47.3  40.6  54.7 5.98e-15 5.12e-15 6.91e-15
239 13821   94.7   84.9  104.7 8.31e-15 7.44e-15 9.18e-15   0.7   0.0   2.1 1.27e-15 0.00e+00 3.72e-15  24.2  19.5  29.5 1.85e-15 1.49e-15 2.25e-15  27.2  22.2  32.8 1.14e-15 9.28e-16 1.37e-15  43.4  36.9  50.5 6.41e-15 5.45e-15 7.46e-15
239 13822   77.9   68.9   87.1 6.96e-15 6.15e-15 7.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.79e-15  19.6  15.3  24.5 1.47e-15 1.15e-15 1.83e-15  24.0  19.3  29.3 1.03e-15 8.28e-16 1.26e-15  34.3  28.4  40.8 5.29e-15 4.38e-15 6.28e-15
239 14383   83.6   74.1   93.1 7.11e-15 6.31e-15 7.92e-15   2.5   0.6   4.9 9.05e-16 2.23e-16 1.79e-15  23.8  19.1  29.1 1.30e-15 1.04e-15 1.59e-15  31.4  25.9  37.4 1.39e-15 1.15e-15 1.66e-15  28.5  23.1  34.6 5.14e-15 4.15e-15 6.22e-15
239 14384   41.1   34.7   48.1 5.99e-15 5.05e-15 7.01e-15   1.3   0.0   3.1 8.06e-16 0.00e+00 1.95e-15  19.1  14.9  23.9 1.79e-15 1.40e-15 2.24e-15   5.3   3.1   8.1 4.02e-16 2.35e-16 6.14e-16  16.7  12.6  21.4 5.15e-15 3.89e-15 6.60e-15
239 14419   33.2   27.5   39.6 7.29e-15 6.04e-15 8.67e-15   0.5   0.0   2.4 4.96e-16 0.00e+00 2.24e-15  11.3   8.1  15.1 1.59e-15 1.14e-15 2.12e-15  16.6  12.7  21.0 1.89e-15 1.45e-15 2.40e-15   5.4   3.0   8.4 2.50e-15 1.38e-15 3.89e-15
239  2040   26.6   21.4   32.3 5.85e-15 4.71e-15 7.12e-15   0.7   0.0   2.8 2.56e-16 0.00e+00 9.97e-16   5.1   2.9   7.9 5.80e-16 3.32e-16 8.95e-16  11.5   8.3  15.3 1.51e-15 1.09e-15 2.01e-15  10.0   6.7  13.7 5.84e-15 3.96e-15 8.06e-15
240 11268   42.9   36.1   50.2 1.36e-14 1.15e-14 1.60e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 4.55e-15   8.7   5.8  12.2 2.09e-15 1.39e-15 2.93e-15   7.1   4.5  10.3 1.11e-15 7.10e-16 1.61e-15  27.0  21.6  33.0 1.60e-14 1.28e-14 1.96e-14
240 12095   90.1   80.2  100.1 1.54e-14 1.37e-14 1.71e-14   0.0   0.0   1.7 0.00e+00 0.00e+00 3.72e-15  12.3   8.8  16.4 1.59e-15 1.14e-15 2.11e-15   9.3   6.2  12.9 7.79e-16 5.21e-16 1.09e-15  68.7  60.1  77.4 2.19e-14 1.92e-14 2.47e-14
240 13817  196.5  182.0  211.2 1.80e-14 1.67e-14 1.93e-14   0.0   0.0   1.7 0.00e+00 0.00e+00 2.32e-15  21.0  16.4  26.2 1.55e-15 1.21e-15 1.93e-15  20.1  15.6  25.2 8.87e-16 6.88e-16 1.11e-15 155.5 142.7 168.5 2.54e-14 2.33e-14 2.75e-14
240 13819   67.4   58.7   76.1 1.28e-14 1.12e-14 1.45e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 3.27e-15   7.6   4.9  11.0 1.17e-15 7.50e-16 1.69e-15   4.6   2.4   7.4 4.26e-16 2.24e-16 6.84e-16  55.2  47.4  63.0 1.87e-14 1.61e-14 2.14e-14
240 13820  165.7  152.2  179.4 1.25e-14 1.15e-14 1.35e-14   0.7   0.0   2.5 8.29e-16 0.00e+00 2.82e-15  30.2  24.8  36.3 1.84e-15 1.51e-15 2.21e-15  20.0  15.4  25.1 7.26e-16 5.62e-16 9.12e-16 115.7 104.4 127.1 1.55e-14 1.40e-14 1.71e-14
240 13821  198.5  183.9  213.2 1.74e-14 1.62e-14 1.87e-14   0.0   0.0   1.7 0.00e+00 0.00e+00 2.19e-15  25.7  20.6  31.4 1.82e-15 1.46e-15 2.23e-15  19.6  15.1  24.6 8.29e-16 6.42e-16 1.04e-15 153.4 140.6 166.3 2.40e-14 2.20e-14 2.60e-14
240 13822  136.8  124.5  149.3 1.54e-14 1.40e-14 1.68e-14   0.9   0.0   2.9 1.44e-15 0.00e+00 4.80e-15  21.9  17.2  27.2 1.98e-15 1.56e-15 2.47e-15  20.2  15.7  25.3 1.10e-15 8.52e-16 1.37e-15  94.8  84.5 105.1 1.90e-14 1.69e-14 2.10e-14
240  2040   76.3   67.2   85.5 2.61e-14 2.30e-14 2.93e-14   0.4   0.0   2.3 8.47e-16 0.00e+00 5.24e-15   4.9   2.5   7.9 1.15e-15 5.86e-16 1.84e-15   6.5   4.0   9.7 1.14e-15 6.87e-16 1.69e-15  64.9  56.7  73.2 4.48e-14 3.91e-14 5.05e-14
241 11268   65.2   56.2   74.4 2.24e-14 1.93e-14 2.56e-14   0.8   0.0   2.5 3.61e-15 0.00e+00 1.10e-14  19.2  14.8  24.2 4.95e-15 3.81e-15 6.24e-15  24.6  19.7  30.1 4.14e-15 3.31e-15 5.06e-15  21.5  16.1  27.7 1.40e-14 1.04e-14 1.80e-14
241 12095  124.8  112.3  137.3 2.28e-14 2.05e-14 2.51e-14   0.0   0.0   2.0 0.00e+00 0.00e+00 4.67e-15  40.0  33.6  47.0 5.48e-15 4.59e-15 6.43e-15  34.8  28.7  41.4 3.10e-15 2.56e-15 3.69e-15  50.2  41.8  58.7 1.73e-14 1.44e-14 2.02e-14
241 13817  301.5  282.7  320.5 2.52e-14 2.36e-14 2.68e-14   6.6   3.7  10.1 8.19e-15 4.59e-15 1.25e-14  74.8  65.6  84.1 5.00e-15 4.39e-15 5.62e-15 130.4 118.8 142.2 5.22e-15 4.75e-15 5.69e-15  96.5  85.0 108.2 1.45e-14 1.28e-14 1.63e-14
241 13819  163.1  149.6  176.8 3.18e-14 2.92e-14 3.45e-14   5.2   2.6   8.4 1.50e-14 7.56e-15 2.41e-14  58.7  50.8  66.7 9.14e-15 7.92e-15 1.04e-14  63.8  55.7  72.0 5.97e-15 5.21e-15 6.74e-15  40.9  33.6  48.7 1.44e-14 1.18e-14 1.72e-14
241 13820  414.3  392.8  436.0 3.22e-14 3.05e-14 3.39e-14   0.3   0.0   2.9 3.69e-16 0.00e+00 3.29e-15 117.8 106.7 129.1 7.31e-15 6.62e-15 8.01e-15 142.6 130.4 154.9 5.32e-15 4.86e-15 5.78e-15 154.2 140.4 168.1 2.16e-14 1.97e-14 2.36e-14
241 13821  350.8  330.9  370.8 3.15e-14 2.97e-14 3.33e-14   6.5   3.6  10.0 8.66e-15 4.79e-15 1.33e-14  89.9  80.1  99.8 6.46e-15 5.76e-15 7.17e-15 130.3 118.7 142.1 5.63e-15 5.13e-15 6.13e-15 130.8 118.0 143.7 2.12e-14 1.92e-14 2.33e-14
241 13822  328.6  309.1  348.3 3.03e-14 2.85e-14 3.21e-14   3.1   0.8   5.9 4.21e-15 1.10e-15 8.01e-15  98.5  88.2 108.9 7.27e-15 6.51e-15 8.04e-15 132.5 120.7 144.4 5.85e-15 5.33e-15 6.38e-15  98.1  86.5 109.8 1.63e-14 1.44e-14 1.83e-14
241  2040   33.2   26.6   40.5 2.13e-14 1.70e-14 2.59e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 9.61e-15   7.7   4.4  11.5 3.64e-15 2.10e-15 5.45e-15   8.3   5.4  11.8 2.60e-15 1.67e-15 3.68e-15  17.3  12.5  22.6 2.12e-14 1.53e-14 2.77e-14
242 11268  137.0  124.7  149.4 4.63e-14 4.21e-14 5.04e-14   0.7   0.0   2.5 3.13e-15 0.00e+00 1.06e-14  42.8  36.4  49.8 1.08e-14 9.21e-15 1.26e-14  47.3  40.5  54.7 7.83e-15 6.70e-15 9.04e-15  46.9  39.6  54.9 2.99e-14 2.52e-14 3.50e-14
242 12095  285.4  267.7  303.2 5.17e-14 4.85e-14 5.49e-14   2.4   0.5   4.8 5.52e-15 1.24e-15 1.10e-14 117.1 106.1 128.2 1.59e-14 1.44e-14 1.74e-14 107.8  97.4 118.4 9.57e-15 8.64e-15 1.05e-14  60.6  51.6  69.7 2.07e-14 1.77e-14 2.38e-14
242 13817  585.3  560.3  610.6 5.76e-14 5.52e-14 6.01e-14  16.2  12.1  20.9 2.35e-14 1.75e-14 3.03e-14 195.4 181.3 209.7 1.54e-14 1.43e-14 1.65e-14 210.5 195.8 225.2 9.96e-15 9.26e-15 1.07e-14 179.7 165.1 194.4 3.20e-14 2.94e-14 3.46e-14
242 13819  267.8  250.8  284.9 5.32e-14 4.98e-14 5.66e-14   6.6   3.9  10.0 2.03e-14 1.19e-14 3.06e-14  86.4  77.0  95.9 1.38e-14 1.23e-14 1.54e-14  94.2  84.4 104.1 8.97e-15 8.04e-15 9.91e-15  87.3  77.3  97.5 3.11e-14 2.75e-14 3.48e-14
242 13820  701.8  674.4  729.5 5.47e-14 5.25e-14 5.68e-14   6.1   3.1   9.8 7.34e-15 3.67e-15 1.17e-14 224.2 209.0 239.5 1.41e-14 1.31e-14 1.50e-14 263.2 246.8 279.7 9.83e-15 9.21e-15 1.04e-14 215.0 199.1 231.0 3.00e-14 2.78e-14 3.23e-14
242 13821  541.7  517.5  566.2 4.91e-14 4.69e-14 5.13e-14  15.5  11.3  20.4 2.17e-14 1.58e-14 2.85e-14 189.2 175.3 203.4 1.38e-14 1.28e-14 1.49e-14 209.1 194.5 223.8 9.09e-15 8.46e-15 9.73e-15 143.6 130.3 157.1 2.34e-14 2.12e-14 2.55e-14
242 13822  538.0  513.9  562.4 5.91e-14 5.65e-14 6.18e-14   9.9   6.3  14.1 1.61e-14 1.02e-14 2.29e-14 185.7 171.9 199.7 1.63e-14 1.51e-14 1.75e-14 210.9 196.3 225.7 1.11e-14 1.04e-14 1.19e-14 141.7 128.4 155.1 2.81e-14 2.55e-14 3.08e-14
242  2040  117.6  106.1  129.3 4.56e-14 4.11e-14 5.01e-14   7.7   4.6  11.3 2.15e-14 1.29e-14 3.17e-14  45.0  38.2  52.3 1.21e-14 1.02e-14 1.40e-14  34.8  29.0  41.2 6.75e-15 5.63e-15 7.99e-15  38.1  31.4  45.3 2.98e-14 2.46e-14 3.55e-14
243 13817  587.3  552.2  622.7 5.96e-14 5.61e-14 6.32e-14  15.8   8.8  23.3 2.89e-14 1.62e-14 4.26e-14 165.8 149.4 182.4 1.41e-14 1.27e-14 1.55e-14 222.1 204.4 239.9 1.04e-14 9.60e-15 1.13e-14 201.2 175.7 226.9 3.69e-14 3.23e-14 4.17e-14
243 13822  702.5  666.6  738.7 7.84e-14 7.44e-14 8.24e-14  29.2  21.8  37.1 5.88e-14 4.40e-14 7.46e-14 196.3 179.4 213.3 1.83e-14 1.67e-14 1.99e-14 314.2 294.5 334.2 1.62e-14 1.52e-14 1.72e-14 194.3 169.6 219.4 3.92e-14 3.42e-14 4.43e-14
244 14383   18.2   11.6   25.5 2.15e-15 1.37e-15 3.01e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 2.91e-15   3.8   1.2   6.9 3.58e-16 1.10e-16 6.58e-16   9.3   6.0  13.2 5.25e-16 3.36e-16 7.49e-16   5.3   1.1   9.9 1.12e-15 2.36e-16 2.08e-15
244 14384   14.0    8.8   19.9 2.83e-15 1.77e-15 4.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-15   8.1   5.0  11.7 1.32e-15 8.24e-16 1.92e-15   6.8   4.0  10.1 6.59e-16 3.92e-16 9.84e-16   0.0   0.0   3.6 0.00e+00 0.00e+00 1.30e-15
244 14419   12.1    7.6   17.3 3.72e-15 2.33e-15 5.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.28e-15   3.9   1.7   6.6 9.54e-16 4.15e-16 1.64e-15   3.3   1.3   5.9 4.82e-16 1.95e-16 8.60e-16   5.0   1.9   8.7 2.77e-15 1.06e-15 4.77e-15
244  2040    0.8    0.0    3.3 2.72e-16 0.00e+00 1.13e-15   0.5   0.0   2.0 1.22e-15 0.00e+00 4.81e-15   1.2   0.1   2.9 2.75e-16 1.96e-17 6.55e-16   0.3   0.0   1.9 4.35e-17 0.00e+00 3.24e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.36e-15
245 13817  575.1  549.9  600.6 6.71e-14 6.41e-14 7.00e-14   1.7   0.0   3.9 8.05e-15 0.00e+00 1.80e-14 139.5 127.2 152.0 1.80e-14 1.64e-14 1.96e-14 224.5 209.3 239.9 1.18e-14 1.10e-14 1.26e-14 211.6 195.7 227.7 3.72e-14 3.44e-14 4.00e-14
245 13822  571.3  546.4  596.6 7.40e-14 7.08e-14 7.73e-14   0.9   0.0   3.1 4.47e-15 0.00e+00 1.63e-14 137.0 124.9 149.3 1.98e-14 1.80e-14 2.16e-14 226.3 211.1 241.5 1.32e-14 1.23e-14 1.41e-14 208.2 192.4 224.1 4.05e-14 3.75e-14 4.36e-14
245 14383  403.8  382.9  424.9 5.82e-14 5.52e-14 6.13e-14   0.0   0.0   1.8 0.00e+00 0.00e+00 8.78e-15 102.6  92.3 113.1 1.56e-14 1.40e-14 1.72e-14 164.8 151.9 177.8 1.08e-14 9.97e-15 1.17e-14 136.6 123.8 149.5 3.03e-14 2.75e-14 3.32e-14
245 14384  237.9  221.8  254.0 5.86e-14 5.46e-14 6.25e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 9.39e-15  60.6  52.6  68.6 1.56e-14 1.35e-14 1.76e-14  92.0  82.3 101.7 1.03e-14 9.23e-15 1.14e-14  85.5  75.5  95.6 3.26e-14 2.88e-14 3.64e-14
245 14419  173.1  159.5  186.8 6.43e-14 5.92e-14 6.94e-14   3.8   2.0   6.1 4.75e-14 2.53e-14 7.67e-14  36.0  30.0  42.5 1.40e-14 1.17e-14 1.65e-14  73.1  64.5  81.8 1.24e-14 1.09e-14 1.38e-14  64.0  55.5  72.7 3.67e-14 3.18e-14 4.17e-14
245  2040   95.0   85.1  105.1 3.12e-14 2.80e-14 3.45e-14   0.7   0.0   2.1 1.41e-15 0.00e+00 4.14e-15  30.9  25.5  36.8 6.59e-15 5.45e-15 7.87e-15  42.1  35.8  48.9 7.17e-15 6.10e-15 8.34e-15  22.1  17.3  27.4 1.52e-14 1.19e-14 1.88e-14
246 11268   29.6   23.4   36.5 1.10e-14 8.71e-15 1.36e-14   0.7   0.0   2.1 3.75e-15 0.00e+00 1.16e-14   6.5   3.8   9.9 1.96e-15 1.13e-15 2.96e-15  11.9   8.5  16.0 2.12e-15 1.51e-15 2.85e-15  11.2   7.1  15.9 7.49e-15 4.73e-15 1.06e-14
246 12095   49.2   41.0   57.9 1.02e-14 8.49e-15 1.20e-14   1.9   0.5   3.9 5.98e-15 1.48e-15 1.23e-14   7.0   3.9  10.6 1.16e-15 6.49e-16 1.77e-15  24.9  19.9  30.5 2.46e-15 1.97e-15 3.02e-15  17.4  12.0  23.3 6.45e-15 4.47e-15 8.64e-15
246 13817  105.9   93.7  118.2 1.06e-14 9.34e-15 1.18e-14   4.5   2.0   7.7 7.84e-15 3.41e-15 1.33e-14  38.5  31.6  45.9 3.28e-15 2.70e-15 3.91e-15  40.0  33.5  47.1 1.88e-15 1.57e-15 2.21e-15  27.6  20.5  35.3 4.77e-15 3.55e-15 6.09e-15
246 13819   32.1   25.2   39.6 7.80e-15 6.12e-15 9.62e-15   1.7   0.3   3.7 8.94e-15 1.57e-15 1.92e-14   9.4   5.8  13.6 2.06e-15 1.27e-15 3.00e-15  12.2   8.6  16.4 1.38e-15 9.72e-16 1.86e-15  10.6   6.3  15.6 4.32e-15 2.55e-15 6.34e-15
246 13820  104.8   92.8  117.0 1.00e-14 8.85e-15 1.12e-14   0.0   0.0   1.6 0.00e+00 0.00e+00 3.30e-15  32.9  26.7  39.7 2.85e-15 2.31e-15 3.44e-15  40.5  34.0  47.6 1.80e-15 1.51e-15 2.11e-15  31.6  24.2  39.6 5.04e-15 3.86e-15 6.33e-15
246 13821   81.5   70.1   93.0 9.37e-15 8.06e-15 1.07e-14   8.2   5.0  12.0 2.07e-14 1.26e-14 3.04e-14  24.5  18.4  31.3 2.57e-15 1.92e-15 3.28e-15  32.9  26.9  39.6 1.76e-15 1.43e-15 2.11e-15  24.5  17.7  31.9 4.71e-15 3.40e-15 6.12e-15
246 13822   91.2   79.7  102.7 9.38e-15 8.20e-15 1.06e-14   0.8   0.0   3.1 1.36e-15 0.00e+00 5.52e-15  21.8  16.4  27.8 1.92e-15 1.44e-15 2.44e-15  39.4  33.0  46.4 1.91e-15 1.60e-15 2.25e-15  30.2  23.1  37.9 5.39e-15 4.12e-15 6.76e-15
246  2040   14.7   10.7   19.3 5.17e-15 3.77e-15 6.78e-15   0.9   0.1   2.3 1.94e-15 3.01e-16 5.02e-15   6.2   3.8   9.2 1.44e-15 8.87e-16 2.13e-15   5.5   3.3   8.3 1.01e-15 6.09e-16 1.52e-15   3.0   1.1   5.5 2.18e-15 7.70e-16 4.01e-15
247 14383   61.4   52.9   69.9 6.86e-15 5.92e-15 7.82e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 3.08e-15   4.9   2.5   7.9 4.50e-16 2.31e-16 7.26e-16  24.3  19.5  29.7 1.31e-15 1.05e-15 1.60e-15  32.2  26.2  38.8 6.31e-15 5.14e-15 7.60e-15
247 14384   26.0   20.7   31.9 4.99e-15 3.97e-15 6.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-15   0.4   0.0   1.9 6.35e-17 0.00e+00 3.05e-16  11.2   7.9  14.9 1.03e-15 7.34e-16 1.38e-15  14.4  10.4  19.0 4.85e-15 3.50e-15 6.38e-15
247 14419   31.1   25.4   37.3 8.98e-15 7.34e-15 1.08e-14   0.6   0.0   2.0 2.78e-15 0.00e+00 9.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.71e-16   7.3   4.8  10.5 1.02e-15 6.62e-16 1.46e-15  24.8  19.8  30.3 1.25e-14 1.00e-14 1.53e-14
248 11268   49.1   41.5   57.2 2.12e-14 1.80e-14 2.47e-14   0.6   0.0   2.0 6.04e-15 0.00e+00 2.15e-14  10.9   7.6  14.8 4.31e-15 2.99e-15 5.86e-15  20.7  16.3  25.7 4.19e-15 3.29e-15 5.19e-15  17.5  12.7  23.0 1.26e-14 9.09e-15 1.65e-14
248 12095  129.2  117.0  141.6 2.91e-14 2.63e-14 3.19e-14   3.2   1.4   5.5 1.78e-14 7.98e-15 3.09e-14  32.6  26.7  38.9 6.69e-15 5.49e-15 8.00e-15  47.7  40.8  55.2 5.03e-15 4.31e-15 5.82e-15  49.0  41.3  57.4 1.83e-14 1.54e-14 2.14e-14
249 11268   84.0   74.4   93.8 3.66e-14 3.24e-14 4.08e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 1.67e-14  24.4  19.6  29.8 1.07e-14 8.57e-15 1.30e-14  27.8  22.7  33.5 5.58e-15 4.56e-15 6.72e-15  31.9  25.9  38.4 2.17e-14 1.76e-14 2.62e-14
249 12095  205.7  191.0  220.6 4.83e-14 4.48e-14 5.18e-14   1.7   0.5   3.5 1.31e-14 3.91e-15 2.71e-14  44.8  38.2  52.1 1.06e-14 9.00e-15 1.23e-14  67.7  59.4  76.1 7.34e-15 6.44e-15 8.24e-15  93.3  83.2 103.5 3.43e-14 3.06e-14 3.81e-14
250 11268   36.4   29.4   44.0 1.27e-14 1.03e-14 1.54e-14   0.0   0.0   1.8 0.00e+00 0.00e+00 8.39e-15  11.4   7.9  15.4 3.11e-15 2.16e-15 4.22e-15  14.8  10.9  19.2 2.50e-15 1.84e-15 3.25e-15  10.3   5.9  15.2 6.59e-15 3.82e-15 9.78e-15
250 12095   53.7   44.8   62.8 1.01e-14 8.39e-15 1.18e-14   4.4   2.2   7.2 1.11e-14 5.54e-15 1.82e-14  20.2  15.5  25.6 2.96e-15 2.27e-15 3.75e-15  19.9  15.2  25.2 1.80e-15 1.37e-15 2.28e-15  13.8   8.5  19.8 4.74e-15 2.91e-15 6.80e-15
250 13817  203.6  187.7  219.6 1.69e-14 1.56e-14 1.82e-14   6.3   3.2   9.9 8.31e-15 4.26e-15 1.31e-14  85.3  75.6  95.0 5.88e-15 5.22e-15 6.56e-15  64.4  56.0  72.9 2.53e-15 2.20e-15 2.87e-15  54.3  44.9  63.8 7.94e-15 6.57e-15 9.33e-15
250 13819   70.7   60.9   80.5 1.56e-14 1.34e-14 1.78e-14   4.2   2.0   7.0 1.48e-14 7.14e-15 2.45e-14  24.5  19.4  30.2 4.49e-15 3.55e-15 5.53e-15  31.7  26.0  38.0 3.31e-15 2.72e-15 3.97e-15  14.6   9.3  20.6 5.70e-15 3.63e-15 8.02e-15
250 13820  207.1  191.0  223.4 1.70e-14 1.57e-14 1.84e-14   4.6   2.3   7.6 6.04e-15 2.95e-15 9.93e-15  75.0  65.9  84.1 5.13e-15 4.51e-15 5.76e-15  76.5  67.4  85.8 2.98e-15 2.62e-15 3.34e-15  56.1  46.4  65.8 8.14e-15 6.74e-15 9.55e-15
250 13821  149.2  135.3  163.3 1.42e-14 1.29e-14 1.55e-14   5.4   2.7   8.8 8.23e-15 4.07e-15 1.33e-14  54.7  46.8  62.7 4.34e-15 3.71e-15 4.98e-15  59.4  51.4  67.6 2.68e-15 2.32e-15 3.05e-15  35.3  27.4  43.9 5.94e-15 4.61e-15 7.38e-15
250 13822  170.3  155.6  185.1 1.55e-14 1.42e-14 1.69e-14   5.1   2.3   8.6 7.47e-15 3.31e-15 1.25e-14  58.2  50.1  66.3 4.42e-15 3.80e-15 5.03e-15  74.7  65.7  83.8 3.23e-15 2.84e-15 3.62e-15  37.8  29.7  46.5 6.08e-15 4.77e-15 7.48e-15
251 14383   24.4   19.4   30.0 2.79e-15 2.22e-15 3.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.10e-15   6.3   3.9   9.3 5.92e-16 3.67e-16 8.75e-16   4.3   2.4   6.9 2.39e-16 1.30e-16 3.83e-16  13.8  10.0  18.1 2.75e-15 2.00e-15 3.61e-15
251 14384   10.0    6.7   13.7 1.92e-15 1.30e-15 2.66e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.56e-15   1.5   0.3   3.2 2.35e-16 5.22e-17 5.15e-16   5.7   3.5   8.5 5.33e-16 3.29e-16 7.94e-16   2.8   1.0   5.1 9.32e-16 3.46e-16 1.72e-15
251 14419   14.3   10.5   18.6 4.11e-15 3.04e-15 5.36e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.29e-15   2.5   1.0   4.6 5.88e-16 2.35e-16 1.09e-15   3.8   2.0   6.1 5.23e-16 2.78e-16 8.49e-16   8.0   5.3  11.4 4.04e-15 2.66e-15 5.71e-15
251  2040   11.3    8.1   15.1 5.89e-15 4.23e-15 7.85e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-15   2.7   1.2   4.8 8.01e-16 3.59e-16 1.42e-15   4.0   2.2   6.3 1.16e-15 6.45e-16 1.85e-15   4.7   2.7   7.2 5.67e-15 3.24e-15 8.80e-15
252 11268    6.1    3.2    9.6 1.40e-15 7.33e-16 2.19e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.52e-16   2.2   0.7   4.3 3.01e-16 1.00e-16 5.83e-16   2.3   0.8   4.4 2.82e-16 1.02e-16 5.37e-16   1.7   0.1   3.7 8.57e-16 5.20e-17 1.90e-15
252 12095   14.7   10.3   19.6 1.79e-15 1.26e-15 2.39e-15   4.3   1.9   7.2 1.92e-15 8.50e-16 3.24e-15   6.9   4.3  10.0 5.02e-16 3.14e-16 7.34e-16   5.0   2.8   7.8 3.29e-16 1.84e-16 5.11e-16   2.9   0.7   5.7 8.06e-16 1.99e-16 1.56e-15
252 13817   11.1    6.6   16.1 6.29e-16 3.75e-16 9.16e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 4.13e-16   4.0   1.8   6.8 1.47e-16 6.67e-17 2.48e-16   7.1   4.3  10.4 2.09e-16 1.27e-16 3.08e-16   0.1   0.0   3.4 1.38e-17 0.00e+00 4.18e-16
252 13819    1.9    0.0    4.2 2.60e-16 0.00e+00 5.75e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.01e-15   1.2   0.1   2.9 1.08e-16 8.95e-18 2.57e-16   2.4   0.9   4.5 1.70e-16 6.53e-17 3.18e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 4.29e-16
252 13820    8.4    4.4   13.0 4.56e-16 2.41e-16 7.06e-16   1.9   0.0   4.3 4.91e-16 1.26e-17 1.08e-15   4.7   2.5   7.5 1.66e-16 8.75e-17 2.65e-16   5.0   2.6   8.0 1.40e-16 7.38e-17 2.24e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 2.92e-16
252 13821   15.0   10.4   20.3 9.52e-16 6.58e-16 1.28e-15   0.8   0.0   3.3 2.35e-16 0.00e+00 9.92e-16   2.5   0.8   4.8 1.04e-16 3.35e-17 2.00e-16   5.9   3.3   9.1 1.91e-16 1.08e-16 2.95e-16   6.7   3.5  10.5 8.82e-16 4.60e-16 1.39e-15
252 13822   13.4    8.9   18.6 8.38e-16 5.56e-16 1.16e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 5.26e-16   2.8   0.9   5.3 1.13e-16 3.53e-17 2.13e-16   5.3   2.9   8.3 1.71e-16 9.31e-17 2.67e-16   5.4   2.4   9.0 7.09e-16 3.11e-16 1.19e-15
252 14383    3.2    1.1    5.9 3.86e-16 1.31e-16 7.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.22e-15   0.5   0.0   2.0 4.55e-17 0.00e+00 1.96e-16   1.8   0.6   3.6 1.04e-16 3.59e-17 2.07e-16   1.0   0.0   2.9 2.00e-16 0.00e+00 6.06e-16
252 14384    3.6    1.6    6.2 6.79e-16 3.05e-16 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.48e-15   0.7   0.0   2.1 1.10e-16 0.00e+00 3.27e-16   1.0   0.2   2.4 8.58e-17 1.63e-17 2.16e-16   2.0   0.5   4.0 6.38e-16 1.65e-16 1.30e-15
252 14419    2.7    0.9    5.0 7.58e-16 2.70e-16 1.42e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.71e-16   1.8   0.6   3.6 2.47e-16 8.54e-17 4.93e-16   1.3   0.2   3.0 6.44e-16 9.15e-17 1.48e-15
252  2040   15.7   11.9   20.0 4.63e-15 3.53e-15 5.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.02e-15   4.0   2.2   6.3 7.74e-16 4.33e-16 1.23e-15   6.9   4.5   9.9 1.07e-15 6.98e-16 1.53e-15   4.8   2.8   7.4 2.91e-15 1.71e-15 4.48e-15
253 11268   16.9   12.7   21.7 3.79e-15 2.85e-15 4.87e-15   1.0   0.0   2.9 7.55e-16 0.00e+00 2.31e-15  11.5   8.3  15.3 1.53e-15 1.11e-15 2.04e-15   1.3   0.2   3.0 1.56e-16 1.91e-17 3.63e-16   4.1   1.9   6.9 2.10e-15 9.88e-16 3.52e-15
253 12095    9.2    5.6   13.5 1.11e-15 6.77e-16 1.62e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 6.18e-16   4.1   2.1   6.7 2.94e-16 1.51e-16 4.80e-16   2.6   0.9   4.9 1.71e-16 5.92e-17 3.22e-16   2.5   0.5   5.1 6.88e-16 1.35e-16 1.38e-15
253 13817   29.3   23.1   36.0 1.65e-15 1.30e-15 2.03e-15   1.1   0.0   3.5 2.57e-16 0.00e+00 8.15e-16   3.6   1.5   6.4 1.29e-16 5.21e-17 2.28e-16   2.6   0.7   5.0 7.58e-17 2.00e-17 1.48e-16  23.1  17.9  28.9 2.80e-15 2.17e-15 3.50e-15
253 13819   13.7    9.7   18.3 1.83e-15 1.29e-15 2.44e-15   2.7   0.8   5.2 1.55e-15 4.64e-16 2.97e-15   1.3   0.2   3.1 1.14e-16 1.82e-17 2.60e-16   2.2   0.7   4.3 1.53e-16 5.10e-17 2.97e-16  10.2   6.8  14.1 2.91e-15 1.96e-15 4.04e-15
253 13820   19.5   14.2   25.3 1.03e-15 7.56e-16 1.34e-15   1.1   0.0   3.5 2.39e-16 0.00e+00 7.85e-16   7.2   4.5  10.6 2.45e-16 1.52e-16 3.58e-16   5.3   3.0   8.3 1.47e-16 8.16e-17 2.30e-16   6.9   3.4  11.0 7.86e-16 3.92e-16 1.25e-15
253 13821   21.4   16.0   27.4 1.33e-15 9.94e-16 1.70e-15   0.7   0.0   3.3 1.92e-16 0.00e+00 8.72e-16   2.1   0.4   4.2 8.12e-17 1.60e-17 1.67e-16   4.0   1.8   6.7 1.28e-16 5.74e-17 2.18e-16  15.5  11.1  20.5 2.07e-15 1.48e-15 2.73e-15
253 13822   29.0   23.1   35.6 1.80e-15 1.43e-15 2.21e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 5.90e-16   8.7   5.8  12.2 3.42e-16 2.28e-16 4.79e-16   1.0   0.0   2.9 3.24e-17 0.00e+00 9.51e-17  19.3  14.5  24.7 2.57e-15 1.93e-15 3.29e-15
253 14383   10.7    7.3   14.8 1.23e-15 8.33e-16 1.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.47e-15   1.5   0.3   3.2 1.47e-16 3.26e-17 3.22e-16   2.3   0.9   4.4 1.28e-16 4.66e-17 2.41e-16   6.9   4.2  10.3 1.34e-15 8.09e-16 1.99e-15
253 14384    5.3    2.9    8.3 1.04e-15 5.70e-16 1.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.20e-15   0.6   0.0   2.0 1.05e-16 0.00e+00 3.47e-16   0.7   0.0   2.1 6.68e-17 0.00e+00 1.96e-16   4.0   2.0   6.6 1.33e-15 6.74e-16 2.20e-15
253 14419    4.7    2.5    7.5 1.40e-15 7.43e-16 2.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16   0.7   0.0   2.1 1.01e-16 0.00e+00 2.95e-16   4.2   2.2   6.8 2.13e-15 1.13e-15 3.42e-15
253  2040    0.8    0.0    2.1 2.26e-16 5.94e-18 6.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.04e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-16   0.8   0.1   2.2 4.92e-16 3.66e-17 1.34e-15
254 11268    0.0    0.0    2.3 0.00e+00 0.00e+00 5.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.01e-16   0.3   0.0   1.9 4.21e-17 0.00e+00 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.37e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 1.07e-15
254 12095   11.7    7.8   16.2 1.39e-15 9.31e-16 1.93e-15   0.1   0.0   2.5 3.26e-17 0.00e+00 1.06e-15   2.8   1.0   5.1 1.98e-16 7.45e-17 3.64e-16   1.8   0.4   3.8 1.18e-16 2.59e-17 2.47e-16   7.2   4.3  10.7 1.93e-15 1.15e-15 2.88e-15
254 13817   11.3    7.1   16.1 6.37e-16 3.98e-16 9.08e-16   3.0   0.8   5.7 7.06e-16 1.78e-16 1.36e-15   6.3   3.7   9.5 2.26e-16 1.34e-16 3.40e-16   0.3   0.0   2.3 8.38e-18 0.00e+00 6.72e-17   4.8   2.0   8.2 5.82e-16 2.36e-16 9.96e-16
254 13819    3.0    0.9    5.6 3.99e-16 1.17e-16 7.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.64e-16   0.3   0.0   1.9 2.70e-17 0.00e+00 1.63e-16   0.3   0.0   1.9 1.85e-17 0.00e+00 1.31e-16   2.4   0.7   4.6 6.87e-16 1.98e-16 1.34e-15
254 13820    0.7    0.0    4.2 3.86e-17 0.00e+00 2.26e-16   0.2   0.0   2.8 5.12e-17 0.00e+00 6.53e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 7.20e-17   0.0   0.0   2.1 0.00e+00 0.00e+00 5.90e-17   1.0   0.0   3.7 1.19e-16 0.00e+00 4.18e-16
254 13821   11.9    7.7   16.7 7.39e-16 4.77e-16 1.04e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 4.98e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 6.76e-17   3.1   1.1   5.6 9.94e-17 3.64e-17 1.81e-16   9.1   5.7  13.2 1.21e-15 7.48e-16 1.75e-15
254 13822   14.8   10.2   20.1 9.21e-16 6.32e-16 1.25e-15   0.3   0.0   3.1 8.96e-17 0.00e+00 8.12e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 8.53e-17   6.5   3.9   9.7 2.10e-16 1.27e-16 3.13e-16   8.4   4.9  12.5 1.12e-15 6.53e-16 1.66e-15
254 14383    8.1    5.0   11.7 8.88e-16 5.52e-16 1.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.05e-16   1.7   0.5   3.5 8.72e-17 2.61e-17 1.82e-16   7.1   4.4  10.5 1.34e-15 8.28e-16 1.97e-15
254 14384    8.1    5.2   11.6 1.50e-15 9.60e-16 2.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.57e-15   2.4   0.9   4.5 3.69e-16 1.39e-16 6.97e-16   0.7   0.0   2.1 5.85e-17 0.00e+00 1.83e-16   5.1   2.9   7.9 1.61e-15 9.16e-16 2.51e-15
254 14419    0.5    0.0    2.4 1.34e-16 0.00e+00 6.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.38e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.68e-16   0.8   0.1   2.2 1.08e-16 6.73e-18 2.95e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.28e-16
254  2040    1.7    0.5    3.5 4.99e-16 1.54e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-16   2.0   0.8   3.7 1.17e-15 4.59e-16 2.25e-15
255 11268    2.0    0.0    4.8 4.55e-16 0.00e+00 1.09e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 1.51e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 2.37e-16   1.9   0.4   3.9 2.28e-16 5.15e-17 4.74e-16   0.2   0.0   3.1 1.01e-16 0.00e+00 1.57e-15
255 12095    4.9    1.4    9.0 5.98e-16 1.68e-16 1.09e-15   6.6   3.4  10.4 2.83e-15 1.46e-15 4.45e-15   1.3   0.0   3.2 9.66e-17 0.00e+00 2.28e-16   1.6   0.1   3.7 1.07e-16 4.00e-18 2.40e-16   2.1   0.0   5.0 5.66e-16 0.00e+00 1.36e-15
255 13817   36.8   29.6   44.7 2.11e-15 1.70e-15 2.56e-15   0.0   0.0   3.5 0.00e+00 0.00e+00 8.39e-16   1.0   0.0   3.2 3.47e-17 0.00e+00 1.15e-16  13.2   9.3  17.7 3.94e-16 2.79e-16 5.28e-16  22.8  17.2  29.1 2.83e-15 2.13e-15 3.60e-15
255 13819    2.4    0.0    5.2 3.30e-16 4.36e-18 7.11e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.26e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.48e-16   3.4   1.5   6.0 2.42e-16 1.03e-16 4.24e-16   0.0   0.0   2.5 0.00e+00 0.00e+00 7.23e-16
255 13820   33.9   26.8   41.7 1.82e-15 1.44e-15 2.24e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 4.74e-16   5.2   2.5   8.6 1.79e-16 8.56e-17 2.92e-16  13.2   9.4  17.7 3.70e-16 2.62e-16 4.95e-16  15.5  10.4  21.1 1.80e-15 1.21e-15 2.46e-15
255 13821   34.0   27.0   41.6 2.14e-15 1.70e-15 2.61e-15   0.0   0.0   3.2 0.00e+00 0.00e+00 8.45e-16   1.8   0.0   4.0 7.03e-17 1.81e-18 1.57e-16  13.1   9.3  17.4 4.27e-16 3.05e-16 5.69e-16  19.4  14.1  25.3 2.65e-15 1.92e-15 3.45e-15
255 13822   33.4   26.2   41.2 2.11e-15 1.65e-15 2.60e-15   5.6   2.2   9.5 1.46e-15 5.75e-16 2.49e-15   0.6   0.0   3.0 2.48e-17 0.00e+00 1.20e-16  15.9  11.6  20.7 5.22e-16 3.83e-16 6.80e-16  16.9  11.6  22.8 2.31e-15 1.58e-15 3.12e-15
255  2040    0.5    0.0    2.0 1.43e-16 0.00e+00 5.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.27e-16   1.0   0.2   2.4 1.49e-16 2.81e-17 3.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.94e-16
256 14383   88.2   78.7   97.8 1.14e-14 1.01e-14 1.26e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 5.32e-15   8.6   5.8  11.9 1.14e-15 7.77e-16 1.59e-15  28.2  23.1  33.9 1.68e-15 1.38e-15 2.02e-15  51.5  44.2  58.8 1.01e-14 8.70e-15 1.16e-14
256 14384   38.9   32.8   45.6 8.58e-15 7.22e-15 1.00e-14   0.9   0.1   2.3 7.04e-15 8.24e-16 1.87e-14   3.8   2.0   6.1 8.68e-16 4.62e-16 1.41e-15  18.7  14.6  23.3 1.90e-15 1.49e-15 2.38e-15  16.5  12.5  21.0 5.52e-15 4.19e-15 7.05e-15
256 14419   29.9   24.6   35.8 9.98e-15 8.22e-15 1.19e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-14   3.9   2.1   6.2 1.34e-15 7.31e-16 2.16e-15   7.9   5.3  11.0 1.21e-15 8.17e-16 1.70e-15  18.2  14.1  22.9 9.26e-15 7.17e-15 1.16e-14
257 11268    4.9    2.5    7.9 1.10e-15 5.66e-16 1.77e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.00e-16   4.8   2.8   7.3 6.32e-16 3.69e-16 9.75e-16   0.5   0.0   2.0 5.76e-17 0.00e+00 2.37e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.65e-16
257 12095   12.2    8.5   16.6 1.47e-15 1.02e-15 1.99e-15   2.0   0.4   4.2 8.69e-16 1.72e-16 1.79e-15   3.6   1.8   5.9 2.55e-16 1.30e-16 4.23e-16   6.0   3.7   9.1 3.93e-16 2.38e-16 5.88e-16   2.7   0.8   5.1 7.34e-16 2.11e-16 1.41e-15
257 13817    5.4    2.2    9.1 3.09e-16 1.29e-16 5.24e-16   3.7   1.4   6.6 8.92e-16 3.33e-16 1.59e-15   1.6   0.2   3.6 5.91e-17 8.27e-18 1.29e-16   0.9   0.0   2.6 2.73e-17 0.00e+00 7.78e-17   2.8   0.6   5.6 3.55e-16 7.73e-17 6.96e-16
257 13819    1.8    0.1    4.0 2.53e-16 1.26e-17 5.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.71e-16   1.5   0.3   3.2 1.30e-16 2.87e-17 2.83e-16   0.6   0.0   2.0 4.13e-17 0.00e+00 1.45e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 6.36e-16
257 13820    3.7    1.0    6.9 1.99e-16 5.25e-17 3.75e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 3.40e-16   3.7   1.7   6.3 1.29e-16 6.00e-17 2.18e-16   0.9   0.0   2.6 2.58e-17 0.00e+00 7.34e-17   0.0   0.0   2.2 0.00e+00 0.00e+00 2.58e-16
257 13821    1.9    0.0    4.4 1.22e-16 0.00e+00 2.78e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 5.34e-16   0.3   0.0   1.9 1.36e-17 0.00e+00 7.66e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 5.73e-17   1.7   0.0   3.9 2.36e-16 3.10e-18 5.33e-16
257 13822   12.7    8.6   17.4 8.09e-16 5.46e-16 1.11e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 5.11e-16   6.1   3.7   9.1 2.44e-16 1.49e-16 3.64e-16   4.0   2.0   6.6 1.32e-16 6.68e-17 2.18e-16   2.7   0.5   5.4 3.71e-16 7.05e-17 7.42e-16
257 14383    0.0    0.0    2.1 0.00e+00 0.00e+00 2.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.97e-15   0.6   0.0   2.0 5.13e-17 0.00e+00 1.79e-16   0.7   0.0   2.1 3.72e-17 0.00e+00 1.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.14e-16
257 14384    0.8    0.0    2.5 1.51e-16 0.00e+00 4.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.37e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   1.3   0.2   3.0 4.15e-16 5.50e-17 9.62e-16
257 14419    2.5    1.0    4.6 7.03e-16 2.90e-16 1.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.07e-15   1.9   0.7   3.7 4.39e-16 1.66e-16 8.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.7   0.0   2.1 3.24e-16 0.00e+00 9.99e-16
257  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 3.32e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.08e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.81e-16
258 11268   11.8    7.5   16.6 2.70e-15 1.73e-15 3.80e-15   0.6   0.0   3.2 5.06e-16 0.00e+00 2.64e-15   2.7   0.9   5.0 3.64e-16 1.29e-16 6.82e-16   5.4   3.0   8.4 6.68e-16 3.70e-16 1.04e-15   3.8   1.2   6.9 1.97e-15 6.04e-16 3.61e-15
258 12095   38.7   31.6   46.4 4.76e-15 3.89e-15 5.71e-15   2.8   0.3   5.8 1.23e-15 1.27e-16 2.52e-15  19.4  15.0  24.4 1.42e-15 1.09e-15 1.78e-15  15.1  11.2  19.7 1.01e-15 7.43e-16 1.31e-15   4.2   1.0   7.8 1.17e-15 2.88e-16 2.19e-15
258 13817   66.8   57.1   76.5 3.86e-15 3.30e-15 4.42e-15   2.8   0.0   6.0 6.80e-16 0.00e+00 1.47e-15  26.8  21.5  32.8 9.84e-16 7.88e-16 1.20e-15  21.7  16.8  27.3 6.55e-16 5.06e-16 8.21e-16  18.4  12.7  24.6 2.29e-15 1.58e-15 3.06e-15
258 13819   20.9   15.5   26.9 2.86e-15 2.12e-15 3.68e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 1.48e-15  11.7   8.4  15.6 1.01e-15 7.24e-16 1.35e-15  11.0   7.7  15.0 7.88e-16 5.50e-16 1.07e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 7.75e-16
258 13820   84.7   74.2   95.2 4.59e-15 4.02e-15 5.16e-15   4.4   1.1   8.2 9.91e-16 2.49e-16 1.84e-15  33.5  27.6  39.9 1.14e-15 9.43e-16 1.37e-15  25.2  20.0  31.0 7.11e-16 5.64e-16 8.74e-16  26.0  19.8  32.9 3.07e-15 2.34e-15 3.88e-15
258 13821   86.0   75.6   96.5 5.45e-15 4.79e-15 6.11e-15   0.0   0.0   2.8 0.00e+00 0.00e+00 7.46e-16  28.4  23.0  34.4 1.13e-15 9.20e-16 1.37e-15  30.4  24.7  36.6 1.00e-15 8.17e-16 1.21e-15  27.2  21.0  34.0 3.75e-15 2.90e-15 4.70e-15
258 13822   66.7   57.1   76.4 4.22e-15 3.61e-15 4.84e-15   4.0   0.6   7.8 1.06e-15 1.68e-16 2.08e-15  28.8  23.4  34.9 1.16e-15 9.42e-16 1.41e-15  17.4  13.0  22.4 5.75e-16 4.28e-16 7.40e-16  20.8  14.8  27.3 2.83e-15 2.02e-15 3.71e-15
258  2040   17.9   13.8   22.6 5.62e-15 4.33e-15 7.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.56e-15   3.8   2.1   6.2 8.15e-16 4.41e-16 1.32e-15   7.9   5.3  11.0 1.27e-15 8.52e-16 1.77e-15   6.2   3.8   9.2 3.90e-15 2.40e-15 5.77e-15
259 14383  119.9  108.9  131.0 2.10e-14 1.91e-14 2.29e-14   0.5   0.0   2.0 3.82e-15 0.00e+00 1.43e-14  15.6  11.8  19.9 2.96e-15 2.25e-15 3.77e-15  42.5  36.2  49.3 3.43e-15 2.92e-15 3.98e-15  61.9  53.9  69.9 1.62e-14 1.41e-14 1.83e-14
259 14384   46.4   39.7   53.5 1.55e-14 1.32e-14 1.79e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 1.58e-14   6.6   4.2   9.6 2.41e-15 1.53e-15 3.49e-15  14.8  11.2  18.9 2.27e-15 1.72e-15 2.91e-15  25.0  20.2  30.4 1.24e-14 1.01e-14 1.51e-14
259 14419   36.1   30.3   42.4 1.74e-14 1.46e-14 2.05e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.27e-14   4.9   3.0   7.5 2.59e-15 1.55e-15 3.94e-15  13.6  10.1  17.6 3.02e-15 2.24e-15 3.91e-15  17.6  13.6  22.1 1.26e-14 9.77e-15 1.59e-14
260 11268    0.0    0.0    1.6 0.00e+00 0.00e+00 4.22e-16   0.2   0.0   1.8 3.52e-16 0.00e+00 3.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.1   0.0   1.8 4.84e-17 0.00e+00 9.08e-16
260 12095    7.7    4.6   11.3 1.07e-15 6.45e-16 1.59e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.65e-15   0.4   0.0   1.9 3.87e-17 0.00e+00 1.94e-16   5.4   3.2   8.2 3.78e-16 2.26e-16 5.73e-16   1.9   0.3   4.0 5.14e-16 7.64e-17 1.09e-15
260 13817   19.3   14.4   24.7 1.35e-15 1.01e-15 1.73e-15   0.5   0.0   2.7 3.77e-16 0.00e+00 2.09e-15   2.8   1.1   5.2 1.68e-16 6.51e-17 3.09e-16   3.5   1.6   6.1 1.17e-16 5.14e-17 2.02e-16  12.9   9.0  17.4 1.57e-15 1.10e-15 2.11e-15
260 13819    2.2    0.3    4.5 3.58e-16 5.63e-17 7.43e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 3.19e-15   0.5   0.0   2.0 7.43e-17 0.00e+00 2.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.92e-17   2.4   0.7   4.7 6.88e-16 1.98e-16 1.34e-15
260 13820    8.7    5.2   12.8 5.75e-16 3.44e-16 8.45e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.65e-15   2.3   0.8   4.4 1.30e-16 4.63e-17 2.47e-16   3.6   1.6   6.2 1.13e-16 5.11e-17 1.93e-16   2.8   0.8   5.5 3.24e-16 8.80e-17 6.24e-16
260 13821    8.0    4.7   12.0 6.24e-16 3.64e-16 9.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.66e-17   5.2   3.0   8.0 1.91e-16 1.11e-16 2.93e-16   3.6   1.3   6.5 4.80e-16 1.71e-16 8.68e-16
260 13822    6.5    3.3   10.3 5.03e-16 2.55e-16 7.98e-16   3.2   0.8   6.1 2.82e-15 7.07e-16 5.38e-15   2.0   0.5   4.0 1.30e-16 3.38e-17 2.65e-16   2.7   1.0   5.0 9.93e-17 3.61e-17 1.84e-16   1.9   0.1   4.1 2.50e-16 1.52e-17 5.46e-16
260 14383   10.8    7.4   14.7 1.19e-15 8.17e-16 1.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.14e-15   2.3   0.8   4.4 2.10e-16 7.51e-17 4.01e-16   2.4   1.0   4.5 1.29e-16 5.07e-17 2.41e-16   6.1   3.7   9.1 1.16e-15 7.07e-16 1.73e-15
260 14384    2.0    0.6    4.0 3.81e-16 1.06e-16 7.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-16   0.7   0.0   2.1 6.12e-17 0.00e+00 1.89e-16   1.6   0.4   3.4 5.17e-16 1.36e-16 1.10e-15
260 14419    2.5    1.0    4.6 7.26e-16 3.00e-16 1.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.61e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.58e-16   2.6   1.1   4.7 1.30e-15 5.61e-16 2.35e-15
260  2040    4.2    2.2    6.8 9.60e-16 5.04e-16 1.55e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.75e-16   1.8   0.6   3.6 2.29e-16 8.07e-17 4.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   2.5   1.0   4.6 1.39e-15 5.73e-16 2.54e-15
261 11268    0.7    0.0    2.5 1.46e-16 0.00e+00 5.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.62e-16   0.8   0.0   2.1 9.83e-17 2.59e-18 2.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16   0.3   0.0   1.9 1.43e-16 0.00e+00 9.35e-16
261 12095    1.0    0.0    3.2 1.18e-16 0.00e+00 3.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.88e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.22e-17   2.4   0.7   4.7 6.37e-16 1.83e-16 1.24e-15
261 13817    3.0    0.6    5.9 1.68e-16 3.55e-17 3.29e-16   0.9   0.0   2.9 2.00e-16 0.00e+00 6.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.02e-17   1.0   0.0   2.6 2.96e-17 0.00e+00 7.77e-17   3.0   0.9   5.7 3.71e-16 1.13e-16 7.00e-16
261 13819    2.8    0.9    5.3 3.77e-16 1.20e-16 7.10e-16   1.4   0.3   3.1 7.67e-16 1.42e-16 1.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.91e-17   3.5   1.5   6.1 1.01e-15 4.37e-16 1.76e-15
261 13820    7.4    4.2   11.2 3.92e-16 2.22e-16 5.93e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 4.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-17   0.1   0.0   1.8 2.83e-18 0.00e+00 5.00e-17   8.5   5.4  12.1 9.78e-16 6.26e-16 1.40e-15
261 13821    0.0    0.0    2.1 0.00e+00 0.00e+00 1.32e-16   1.0   0.0   2.9 2.50e-16 0.00e+00 7.53e-16   0.3   0.0   1.9 1.33e-17 0.00e+00 7.42e-17   0.0   0.0   1.8 2.73e-19 0.00e+00 5.75e-17   0.0   0.0   1.5 0.00e+00 0.00e+00 2.05e-16
261 13822    9.0    5.6   12.9 5.53e-16 3.47e-16 7.96e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 5.14e-16   1.3   0.2   3.1 5.18e-17 8.27e-18 1.19e-16   2.4   0.9   4.5 7.68e-17 2.91e-17 1.44e-16   5.3   2.7   8.5 7.13e-16 3.67e-16 1.14e-15
261 14383    3.5    1.5    6.1 3.68e-16 1.60e-16 6.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.92e-15   0.8   0.1   2.2 7.10e-17 5.28e-18 1.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.82e-17   2.9   1.2   5.3 5.34e-16 2.14e-16 9.65e-16
261 14384    0.2    0.0    1.8 3.50e-17 0.00e+00 3.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-16   0.4   0.0   1.9 1.36e-16 0.00e+00 6.13e-16
261 14419    2.3    0.8    4.4 6.25e-16 2.24e-16 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.96e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   2.5   1.0   4.6 1.18e-15 4.71e-16 2.17e-15
261  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 4.57e-16   1.0   0.2   2.5 2.41e-15 5.53e-16 5.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.99e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.36e-16
262 11268    6.2    2.6   10.4 1.44e-15 5.98e-16 2.43e-15   3.3   0.9   6.2 2.73e-15 7.18e-16 5.17e-15   6.7   4.1   9.8 9.27e-16 5.67e-16 1.36e-15   1.8   0.2   4.0 2.33e-16 3.07e-17 4.99e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 1.13e-15
262 12095   23.0   16.8   29.8 2.87e-15 2.10e-15 3.72e-15   4.5   1.2   8.2 1.99e-15 5.45e-16 3.64e-15   4.9   2.3   8.0 3.61e-16 1.70e-16 5.96e-16  13.7   9.8  18.1 9.24e-16 6.61e-16 1.22e-15   4.5   1.1   8.4 1.28e-15 3.14e-16 2.38e-15
262 13817   34.6   26.4   43.4 2.00e-15 1.53e-15 2.51e-15   0.0   0.0   4.6 0.00e+00 0.00e+00 1.17e-15   9.7   6.1  13.9 3.60e-16 2.25e-16 5.18e-16   8.9   5.2  13.3 2.69e-16 1.57e-16 4.01e-16  16.1  10.1  22.7 1.99e-15 1.24e-15 2.80e-15
262 13819    8.1    3.7   13.0 1.11e-15 5.06e-16 1.79e-15   0.0   0.0   3.0 0.00e+00 0.00e+00 1.70e-15   6.6   3.8   9.9 5.75e-16 3.34e-16 8.65e-16   3.9   1.7   6.7 2.79e-16 1.22e-16 4.79e-16   0.0   0.0   2.7 0.00e+00 0.00e+00 7.96e-16
262 13820   43.7   35.3   52.8 2.38e-15 1.93e-15 2.87e-15   1.9   0.0   5.9 4.22e-16 0.00e+00 1.35e-15  16.1  11.8  21.0 5.56e-16 4.07e-16 7.25e-16  19.8  15.1  25.2 5.63e-16 4.28e-16 7.14e-16   7.9   3.1  13.3 9.39e-16 3.64e-16 1.57e-15
262 13821   45.3   36.9   54.2 2.88e-15 2.35e-15 3.45e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 7.15e-16  14.8  10.5  19.6 5.94e-16 4.24e-16 7.89e-16  18.3  13.9  23.3 6.08e-16 4.61e-16 7.74e-16  12.3   7.0  18.3 1.71e-15 9.65e-16 2.53e-15
262 13822   32.0   24.3   40.3 2.05e-15 1.55e-15 2.58e-15   7.1   2.6  12.0 1.97e-15 7.37e-16 3.35e-15  14.3  10.1  19.1 5.87e-16 4.13e-16 7.84e-16   7.2   3.7  11.3 2.40e-16 1.24e-16 3.75e-16  10.8   5.7  16.5 1.47e-15 7.77e-16 2.26e-15
262  2040    4.5    2.3    7.3 1.48e-15 7.58e-16 2.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.34e-15   3.7   2.0   6.1 8.83e-16 4.66e-16 1.44e-15   0.9   0.1   2.3 1.50e-16 2.33e-17 3.88e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.10e-15
263 11268   51.9   44.4   59.4 2.36e-14 2.02e-14 2.71e-14   0.7   0.0   2.1 4.67e-15 0.00e+00 1.34e-14   1.8   0.4   3.8 6.60e-16 1.45e-16 1.38e-15  16.3  12.4  20.7 3.58e-15 2.73e-15 4.55e-15  33.8  27.9  40.1 2.78e-14 2.30e-14 3.31e-14
263 12095  101.3   90.9  111.8 2.61e-14 2.34e-14 2.88e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 4.10e-15   3.5   1.6   6.1 7.22e-16 3.17e-16 1.25e-15  28.7  23.5  34.5 3.58e-15 2.93e-15 4.30e-15  69.0  60.5  77.7 3.22e-14 2.82e-14 3.63e-14
263 13817   61.2   52.5   70.1 1.79e-14 1.54e-14 2.05e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 5.85e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 4.41e-16  22.3  17.5  27.6 3.10e-15 2.44e-15 3.83e-15  40.8  33.9  48.2 2.06e-14 1.71e-14 2.43e-14
263 13819  114.2  103.1  125.4 2.87e-14 2.59e-14 3.15e-14   0.9   0.0   2.6 3.63e-15 0.00e+00 1.05e-14   4.7   2.1   7.8 9.87e-16 4.47e-16 1.65e-15  31.6  26.1  37.6 3.78e-15 3.13e-15 4.51e-15  78.2  69.1  87.4 3.43e-14 3.03e-14 3.83e-14
263 13820  271.2  254.3  288.3 2.69e-14 2.52e-14 2.86e-14   1.2   0.0   3.0 1.86e-15 0.00e+00 4.86e-15  19.4  14.6  24.7 1.61e-15 1.22e-15 2.05e-15  62.4  54.3  70.5 2.94e-15 2.56e-15 3.33e-15 189.6 175.6 203.8 3.27e-14 3.03e-14 3.52e-14
263 13821  269.6  252.6  286.8 3.01e-14 2.82e-14 3.20e-14   0.0   0.0   1.8 0.00e+00 0.00e+00 3.26e-15  15.4  10.7  20.6 1.44e-15 1.00e-15 1.93e-15  59.0  51.2  66.9 3.13e-15 2.72e-15 3.55e-15 195.4 181.1 209.8 3.80e-14 3.52e-14 4.08e-14
263 13822   78.6   68.8   88.4 2.57e-14 2.25e-14 2.89e-14   0.0   0.0   1.4 0.00e+00 0.00e+00 8.23e-15   3.6   1.0   6.8 1.02e-15 2.91e-16 1.89e-15  17.0  12.8  21.8 2.64e-15 1.98e-15 3.39e-15  58.0  50.0  66.2 3.27e-14 2.81e-14 3.73e-14
264 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.52e-16   1.7   0.5   3.5 1.44e-15 4.40e-16 2.98e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.56e-16
264 12095    1.5    0.2    3.4 1.82e-16 1.87e-17 4.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.28e-16   0.7   0.0   2.1 4.84e-17 0.00e+00 1.49e-16   0.6   0.0   2.0 3.66e-17 0.00e+00 1.28e-16   0.3   0.0   1.9 7.65e-17 0.00e+00 4.93e-16
264 13817    3.5    1.4    6.3 2.01e-16 7.87e-17 3.57e-16   0.8   0.0   2.5 2.21e-16 0.00e+00 6.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.24e-17   0.4   0.0   1.9 1.26e-17 0.00e+00 5.69e-17   3.3   1.4   5.9 3.96e-16 1.63e-16 7.01e-16
264 13819    0.8    0.0    2.5 1.03e-16 0.00e+00 3.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.86e-17   1.1   0.0   2.8 3.17e-16 1.19e-17 7.71e-16
264 13820    4.4    2.0    7.4 2.34e-16 1.07e-16 3.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.04e-16   1.6   0.4   3.4 5.57e-17 1.46e-17 1.19e-16   1.3   0.2   3.0 3.52e-17 4.68e-18 8.19e-17   1.5   0.2   3.4 1.68e-16 1.73e-17 3.77e-16
264 13821    4.5    2.2    7.5 2.83e-16 1.35e-16 4.70e-16   1.3   0.2   3.0 4.04e-16 5.37e-17 9.40e-16   0.5   0.0   2.0 2.18e-17 0.00e+00 8.27e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-17   4.7   2.5   7.5 6.02e-16 3.21e-16 9.65e-16
264 13822    7.9    4.8   11.5 4.93e-16 3.01e-16 7.22e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 4.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.68e-17   2.4   0.9   4.5 7.69e-17 2.92e-17 1.44e-16   6.0   3.4   9.2 7.88e-16 4.51e-16 1.20e-15
264 14383    2.2    0.7    4.2 2.24e-16 7.06e-17 4.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.77e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.63e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 5.76e-17   2.4   0.9   4.5 4.34e-16 1.64e-16 8.12e-16
264 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 2.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.88e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.55e-16
264 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 3.06e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 4.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.34e-16
264  2040    1.9    0.7    3.7 3.84e-16 1.40e-16 7.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-16   1.0   0.2   2.5 1.08e-16 2.47e-17 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.9   0.1   2.3 4.76e-16 7.37e-17 1.23e-15
265 11268    2.9    0.9    5.4 6.28e-16 2.03e-16 1.18e-15   0.3   0.0   1.9 2.54e-16 0.00e+00 1.44e-15   1.5   0.4   3.3 1.99e-16 4.82e-17 4.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.36e-16   1.7   0.3   3.7 8.55e-16 1.48e-16 1.83e-15
265 12095    6.7    3.6   10.4 7.92e-16 4.30e-16 1.22e-15   0.2   0.0   2.2 7.87e-17 0.00e+00 9.11e-16   2.0   0.6   4.1 1.43e-16 4.15e-17 2.87e-16   2.3   0.8   4.4 1.46e-16 5.24e-17 2.80e-16   2.4   0.5   4.8 6.37e-16 1.39e-16 1.28e-15
265 13817    0.0    0.0    2.8 0.00e+00 0.00e+00 1.60e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 3.35e-16   0.1   0.0   1.8 5.15e-18 0.00e+00 6.49e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.37e-17   0.6   0.0   3.2 7.08e-17 0.00e+00 3.91e-16
265 13819    3.0    1.1    5.5 4.01e-16 1.42e-16 7.38e-16   3.0   1.3   5.4 1.66e-15 7.11e-16 2.94e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.61e-17   1.6   0.5   3.4 1.13e-16 3.18e-17 2.38e-16   1.8   0.3   3.7 5.07e-16 1.01e-16 1.08e-15
265 13820    6.5    3.2   10.4 3.43e-16 1.68e-16 5.52e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 3.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-17   1.7   0.3   3.7 4.76e-17 8.72e-18 1.02e-16   6.1   3.2   9.6 6.97e-16 3.64e-16 1.10e-15
265 13821    8.9    5.4   13.0 5.50e-16 3.35e-16 8.04e-16   1.7   0.1   3.8 4.34e-16 3.58e-17 9.56e-16   1.3   0.2   3.0 5.02e-17 6.68e-18 1.17e-16   3.2   1.4   5.5 1.03e-16 4.68e-17 1.79e-16   4.4   1.9   7.6 5.90e-16 2.55e-16 1.01e-15
265 13822    0.0    0.0    2.9 0.00e+00 0.00e+00 1.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.87e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 6.75e-17   0.9   0.0   2.6 2.95e-17 0.00e+00 8.42e-17   0.0   0.0   2.0 0.00e+00 0.00e+00 2.73e-16
265 14383    1.2    0.0    3.3 1.34e-16 0.00e+00 3.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-15   0.7   0.0   2.1 6.86e-17 0.00e+00 2.11e-16   1.6   0.5   3.4 8.78e-17 2.46e-17 1.85e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 2.95e-16
265 14384    0.0    0.0    1.7 0.00e+00 0.00e+00 3.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.06e-16   0.1   0.0   1.8 1.88e-17 0.00e+00 5.86e-16
265 14419    3.0    1.2    5.3 8.74e-16 3.62e-16 1.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.00e-16   0.9   0.1   2.3 1.26e-16 1.96e-17 3.26e-16   2.4   0.9   4.5 1.17e-15 4.44e-16 2.19e-15
265  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 3.54e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.24e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.20e-16
266 11268    2.0    0.4    4.2 4.49e-16 8.86e-17 9.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.60e-16   0.4   0.0   1.9 5.56e-17 0.00e+00 2.51e-16   1.8   0.6   3.6 2.16e-16 7.60e-17 4.31e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.61e-16
266 12095    3.6    1.3    6.5 4.25e-16 1.54e-16 7.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.62e-16   0.5   0.0   2.0 3.31e-17 0.00e+00 1.37e-16   1.4   0.3   3.2 9.13e-17 1.82e-17 2.03e-16   1.7   0.1   3.8 4.59e-16 3.80e-17 1.01e-15
266 13817    2.6    0.3    5.3 1.42e-16 1.75e-17 2.93e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 3.47e-16   0.1   0.0   1.8 1.90e-18 0.00e+00 6.26e-17   1.7   0.3   3.6 4.87e-17 8.13e-18 1.06e-16   0.9   0.0   3.1 1.06e-16 0.00e+00 3.76e-16
266 13819    0.0    0.0    1.6 0.00e+00 0.00e+00 2.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.27e-17   0.6   0.0   2.0 3.86e-17 0.00e+00 1.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.17e-16
266 13820    9.1    5.6   13.2 4.62e-16 2.85e-16 6.72e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 3.35e-16   0.0   0.0   1.8 8.27e-20 0.00e+00 5.74e-17   2.5   1.0   4.6 6.74e-17 2.79e-17 1.24e-16   6.5   3.6  10.0 7.19e-16 4.00e-16 1.10e-15
266 13821    2.5    0.4    5.2 1.51e-16 2.24e-17 3.08e-16   2.5   0.8   4.8 6.03e-16 1.86e-16 1.16e-15   2.1   0.6   4.2 7.90e-17 2.37e-17 1.56e-16   0.1   0.0   1.8 4.53e-18 0.00e+00 5.70e-17   0.3   0.0   2.6 3.77e-17 0.00e+00 3.35e-16
266 13822    6.9    3.7   10.7 4.22e-16 2.27e-16 6.52e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 4.87e-16   2.0   0.6   4.0 7.67e-17 2.14e-17 1.55e-16   3.4   1.6   5.7 1.08e-16 5.18e-17 1.83e-16   1.5   0.0   3.8 2.04e-16 0.00e+00 4.96e-16
266 14383    3.9    1.7    6.7 4.24e-16 1.87e-16 7.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.27e-15   0.4   0.0   1.9 4.08e-17 0.00e+00 1.83e-16   2.8   1.3   4.9 1.45e-16 6.72e-17 2.55e-16   0.7   0.0   2.5 1.26e-16 0.00e+00 4.56e-16
266 14384    2.8    1.1    5.2 5.30e-16 2.04e-16 9.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   3.3   1.6   5.7 1.07e-15 5.06e-16 1.82e-15
266 14419    1.2    0.1    2.9 3.52e-16 3.63e-17 8.27e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 6.04e-15   0.8   0.1   2.2 1.97e-16 1.46e-17 5.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.54e-16   0.5   0.0   2.0 2.32e-16 0.00e+00 9.43e-16
267 11268    2.1    0.5    4.4 5.70e-16 1.29e-16 1.16e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.04e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.54e-16   2.9   1.2   5.3 1.57e-15 6.32e-16 2.85e-15
267 12095    3.6    1.3    6.5 5.12e-16 1.80e-16 9.26e-16   1.0   0.0   3.0 8.14e-16 0.00e+00 2.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.10e-16   2.3   0.8   4.4 1.67e-16 5.96e-17 3.18e-16   2.0   0.4   4.2 5.84e-16 1.06e-16 1.21e-15
267 13817    7.5    4.0   11.6 5.75e-16 3.08e-16 8.85e-16   1.1   0.0   3.3 7.27e-16 0.00e+00 2.15e-15   2.9   1.2   5.3 1.73e-16 6.94e-17 3.12e-16   2.7   1.0   5.0 9.95e-17 3.61e-17 1.84e-16   2.0   0.1   4.4 2.83e-16 1.40e-17 6.13e-16
267 13819    7.5    4.8   10.8 1.18e-15 7.48e-16 1.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-15   1.9   0.7   3.7 2.25e-16 8.52e-17 4.38e-16   2.6   1.1   4.7 2.00e-16 8.61e-17 3.60e-16   3.0   1.3   5.4 9.01e-16 3.80e-16 1.61e-15
267 13820   15.0   10.8   19.8 9.40e-16 6.75e-16 1.24e-15   4.6   2.2   7.6 2.25e-15 1.08e-15 3.71e-15   1.2   0.1   2.9 5.64e-17 4.04e-18 1.35e-16   7.2   4.6  10.3 2.18e-16 1.40e-16 3.13e-16   6.7   3.8  10.2 7.95e-16 4.51e-16 1.21e-15
267 13821    8.1    4.6   12.2 5.92e-16 3.38e-16 8.94e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.34e-17   4.8   2.6   7.6 1.70e-16 9.32e-17 2.70e-16   4.3   1.8   7.4 5.96e-16 2.45e-16 1.03e-15
267 13822   15.3   11.1   20.1 1.16e-15 8.38e-16 1.52e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 1.27e-15   0.2   0.0   1.9 1.43e-17 0.00e+00 1.11e-16   1.4   0.0   3.2 5.03e-17 1.27e-18 1.17e-16  13.7  10.0  18.0 1.91e-15 1.39e-15 2.52e-15
267 14383    5.5    3.1    8.5 7.13e-16 4.05e-16 1.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-15   2.7   1.2   4.8 3.01e-16 1.33e-16 5.40e-16   1.9   0.7   3.7 1.17e-16 4.45e-17 2.29e-16   1.0   0.0   2.6 2.05e-16 0.00e+00 5.65e-16
267 14384    4.0    2.1    6.6 7.85e-16 4.01e-16 1.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.61e-15   0.9   0.1   2.3 1.46e-16 1.71e-17 3.88e-16   0.9   0.1   2.3 8.37e-17 1.30e-17 2.16e-16   2.3   0.8   4.4 7.39e-16 2.65e-16 1.41e-15
267 14419    3.0    1.2    5.3 8.65e-16 3.54e-16 1.55e-15   1.0   0.2   2.5 6.08e-15 1.40e-15 1.49e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.59e-16   3.4   1.6   5.7 1.65e-15 7.95e-16 2.81e-15
267  2040    1.5    0.2    3.4 3.56e-16 3.68e-17 8.01e-16   0.7   0.0   2.1 3.78e-16 0.00e+00 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.8   0.0   2.1 1.01e-16 2.66e-18 2.84e-16   1.0   0.0   2.6 5.53e-16 0.00e+00 1.46e-15
268 11268    4.2    2.3    6.8 9.05e-16 4.83e-16 1.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.86e-16   2.8   1.3   4.9 3.53e-16 1.64e-16 6.24e-16   0.9   0.1   2.3 1.05e-16 1.62e-17 2.70e-16   0.6   0.0   2.0 2.74e-16 0.00e+00 9.58e-16
268 12095    4.9    2.7    7.7 5.62e-16 3.10e-16 8.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.76e-16   0.9   0.1   2.3 6.22e-17 9.64e-18 1.60e-16   2.7   1.2   4.8 1.66e-16 7.33e-17 2.96e-16   1.3   0.2   3.1 3.43e-16 5.11e-17 7.81e-16
268 13817    9.4    6.3   13.0 5.09e-16 3.43e-16 7.06e-16   1.3   0.1   3.0 2.95e-16 3.34e-17 6.92e-16   1.6   0.4   3.4 5.48e-17 1.47e-17 1.17e-16   3.8   2.0   6.1 1.07e-16 5.73e-17 1.73e-16   4.0   2.0   6.6 4.67e-16 2.37e-16 7.68e-16
268 13819    0.0    0.0    1.8 3.90e-18 0.00e+00 2.29e-16   0.5   0.0   2.0 2.78e-16 0.00e+00 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.38e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.61e-17   0.4   0.0   1.9 1.21e-16 0.00e+00 5.30e-16
268 13820    0.8    0.0    2.8 3.99e-17 0.00e+00 1.43e-16   2.1   0.7   4.2 4.77e-16 1.49e-16 9.40e-16   0.5   0.0   2.0 1.61e-17 0.00e+00 6.44e-17   0.4   0.0   1.9 9.37e-18 0.00e+00 5.05e-17   0.0   0.0   1.8 0.00e+00 0.00e+00 1.91e-16
268 13821    5.6    3.2    8.6 3.32e-16 1.88e-16 5.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.01e-16   1.8   0.6   3.6 6.76e-17 2.28e-17 1.37e-16   0.7   0.0   2.1 2.10e-17 0.00e+00 6.43e-17   3.1   1.4   5.5 3.96e-16 1.76e-16 6.96e-16
268 13822    0.0    0.0    1.6 0.00e+00 0.00e+00 9.29e-17   3.4   1.6   5.8 8.77e-16 4.25e-16 1.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.33e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.22e-16
268 14383    1.6    0.5    3.4 1.97e-16 5.50e-17 4.13e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.14e-15   0.9   0.1   2.3 8.45e-17 9.88e-18 2.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.72e-17   0.8   0.1   2.2 1.72e-16 1.28e-17 4.68e-16
268 14384    1.8    0.6    3.6 3.15e-16 1.06e-16 6.37e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.89e-17   1.9   0.7   3.7 5.95e-16 2.30e-16 1.16e-15
268 14419    0.9    0.1    2.3 2.30e-16 2.68e-17 6.09e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 4.72e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-16   0.9   0.1   2.3 4.24e-16 6.57e-17 1.09e-15
268  2040    0.7    0.0    2.1 1.45e-16 0.00e+00 4.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   1.0   0.2   2.5 1.22e-16 2.81e-17 2.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.93e-16
269 11268    0.4    0.0    1.9 8.21e-17 0.00e+00 4.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.6   0.0   2.0 2.98e-16 0.00e+00 9.79e-16
269 12095    1.7    0.3    3.6 1.92e-16 3.22e-17 4.17e-16   1.5   0.4   3.3 6.37e-16 1.55e-16 1.37e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.85e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.11e-17   2.1   0.6   4.1 5.28e-16 1.53e-16 1.05e-15
269 13817    5.2    2.8    8.2 2.85e-16 1.54e-16 4.47e-16   0.3   0.0   1.9 7.05e-17 0.00e+00 4.46e-16   0.8   0.0   2.2 2.68e-17 7.04e-19 7.53e-17   1.5   0.3   3.2 4.23e-17 9.74e-18 9.25e-17   3.0   1.2   5.3 3.43e-16 1.42e-16 6.14e-16
269 13819    1.3    0.2    3.1 1.72e-16 2.75e-17 3.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.48e-16   0.8   0.0   2.1 6.33e-17 1.67e-18 1.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.66e-17   0.7   0.0   2.1 1.81e-16 0.00e+00 5.60e-16
269 13820    2.8    0.9    5.3 1.42e-16 4.38e-17 2.69e-16   0.4   0.0   1.9 9.77e-17 0.00e+00 4.39e-16   0.5   0.0   2.0 1.73e-17 0.00e+00 6.55e-17   0.8   0.0   2.1 2.03e-17 5.35e-19 5.70e-17   1.5   0.1   3.4 1.60e-16 1.32e-17 3.62e-16
269 13821    2.4    0.7    4.7 1.46e-16 4.45e-17 2.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.02e-16   1.7   0.5   3.5 6.42e-17 1.97e-17 1.33e-16   1.8   0.6   3.6 5.48e-17 1.85e-17 1.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16
269 13822    0.0    0.0    1.6 0.00e+00 0.00e+00 9.64e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 4.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.40e-17   0.5   0.0   2.0 1.52e-17 0.00e+00 6.17e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16
269 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 2.43e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.97e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.27e-16
269 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 3.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.97e-16
269 14419    0.0    0.0    1.2 0.00e+00 0.00e+00 6.04e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.03e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.89e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.94e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.06e-15
269  2040    2.9    1.4    5.0 5.80e-16 2.78e-16 1.01e-15   0.9   0.1   2.3 2.80e-16 3.27e-17 7.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   3.0   1.5   5.1 1.53e-15 7.62e-16 2.62e-15
270 11268    0.5    0.0    2.0 1.14e-16 0.00e+00 4.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.7   0.0   2.1 3.50e-16 0.00e+00 1.02e-15
270 12095    0.2    0.0    1.8 2.33e-17 0.00e+00 2.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.80e-17   0.8   0.1   2.2 5.09e-17 3.78e-18 1.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.98e-16
270 13817    3.5    1.5    6.1 1.90e-16 8.31e-17 3.30e-16   0.5   0.0   2.0 1.09e-16 0.00e+00 4.44e-16   2.6   1.1   4.7 8.84e-17 3.76e-17 1.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.24e-17   1.2   0.1   2.8 1.35e-16 6.68e-18 3.27e-16
270 13819    1.3    0.2    3.0 1.66e-16 2.20e-17 3.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.17e-16   1.9   0.7   3.7 1.52e-16 5.54e-17 2.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.66e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.13e-16
270 13820    0.0    0.0    1.6 0.00e+00 0.00e+00 8.06e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-17   0.0   0.0   1.8 1.18e-18 0.00e+00 1.93e-16
270 13821    2.5    0.8    4.8 1.51e-16 4.91e-17 2.87e-16   0.2   0.0   1.9 6.19e-17 0.00e+00 4.68e-16   1.7   0.6   3.5 6.48e-17 2.09e-17 1.33e-16   0.6   0.0   2.0 1.94e-17 0.00e+00 6.33e-17   0.2   0.0   1.8 2.53e-17 0.00e+00 2.34e-16
270 13822    6.3    3.7    9.4 3.73e-16 2.20e-16 5.62e-16   1.0   0.0   2.6 2.53e-16 0.00e+00 6.60e-16   2.6   1.1   4.7 9.89e-17 4.25e-17 1.78e-16   0.9   0.1   2.3 2.68e-17 3.13e-18 7.11e-17   2.8   1.1   5.2 3.62e-16 1.39e-16 6.60e-16
270  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.99e-16
271 11268    0.0    0.0    2.7 0.00e+00 0.00e+00 6.05e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.54e-16   0.3   0.0   1.9 3.18e-17 0.00e+00 2.27e-16   0.3   0.0   2.6 1.29e-16 0.00e+00 1.30e-15
271 12095    8.2    4.5   12.6 9.94e-16 5.42e-16 1.52e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 8.29e-16   0.7   0.0   2.5 5.31e-17 0.00e+00 1.80e-16   0.7   0.0   2.5 4.79e-17 0.00e+00 1.63e-16   6.8   3.6  10.6 1.83e-15 9.65e-16 2.86e-15
271 13817    9.7    5.2   14.8 5.71e-16 3.04e-16 8.75e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 4.57e-16   2.2   0.3   4.5 8.21e-17 1.29e-17 1.70e-16   2.7   0.8   5.1 8.25e-17 2.37e-17 1.58e-16   5.0   1.8   8.7 6.14e-16 2.18e-16 1.08e-15
271 13819    2.3    0.1    4.9 3.04e-16 1.52e-17 6.49e-16   1.6   0.1   3.7 9.03e-16 3.38e-17 2.03e-15   0.9   0.0   2.6 7.96e-17 0.00e+00 2.20e-16   3.9   1.9   6.5 2.68e-16 1.32e-16 4.46e-16   0.0   0.0   1.4 0.00e+00 0.00e+00 3.99e-16
271 13820    5.6    1.7    9.9 2.89e-16 9.02e-17 5.16e-16   2.8   0.4   5.7 6.22e-16 8.72e-17 1.25e-15   1.6   0.1   3.7 5.43e-17 2.03e-18 1.22e-16   7.0   4.3  10.4 1.90e-16 1.16e-16 2.82e-16   0.0   0.0   2.4 0.00e+00 0.00e+00 2.64e-16
271 13821   12.0    7.4   17.1 7.28e-16 4.51e-16 1.04e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 6.09e-16   6.3   3.7   9.4 2.44e-16 1.43e-16 3.66e-16   1.2   0.0   3.1 3.83e-17 0.00e+00 9.72e-17   4.6   1.5   8.2 5.88e-16 1.95e-16 1.05e-15
271 13822    4.1    0.9    7.8 2.78e-16 5.87e-17 5.29e-16   0.0   0.0   2.5 0.00e+00 0.00e+00 7.19e-16   1.1   0.0   3.0 4.82e-17 0.00e+00 1.31e-16   0.9   0.0   2.9 3.16e-17 0.00e+00 1.02e-16   2.2   0.0   4.9 3.08e-16 0.00e+00 6.97e-16
271  2040    2.9    1.2    5.3 9.08e-16 3.66e-16 1.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.61e-15   0.6   0.0   2.0 1.33e-16 0.00e+00 4.37e-16   1.9   0.7   3.7 2.98e-16 1.09e-16 5.87e-16   0.4   0.0   1.9 2.65e-16 0.00e+00 1.20e-15
272 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.60e-16
272 12095    0.5    0.0    2.3 5.37e-17 0.00e+00 2.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.72e-17   0.7   0.0   2.1 4.40e-17 0.00e+00 1.31e-16   0.1   0.0   1.8 1.60e-17 0.00e+00 4.74e-16
272 13817    4.8    2.4    7.8 2.64e-16 1.33e-16 4.28e-16   0.3   0.0   1.9 5.69e-17 0.00e+00 4.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.91e-17   0.7   0.0   2.1 2.02e-17 0.00e+00 6.00e-17   4.8   2.6   7.6 5.76e-16 3.13e-16 9.12e-16
272 13819    0.1    0.0    1.8 1.36e-17 0.00e+00 2.35e-16   0.8   0.0   2.1 4.00e-16 5.36e-18 1.13e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.29e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.77e-17   0.4   0.0   1.9 1.14e-16 0.00e+00 5.45e-16
272 13820    1.3    0.0    3.1 6.75e-17 0.00e+00 1.61e-16   0.3   0.0   1.9 6.41e-17 0.00e+00 3.97e-16   0.6   0.0   2.0 1.95e-17 0.00e+00 6.56e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-17   1.0   0.0   2.6 1.13e-16 0.00e+00 2.98e-16
272 13821    2.8    0.9    5.3 1.70e-16 5.32e-17 3.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.81e-16   0.3   0.0   1.9 1.15e-17 0.00e+00 7.12e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.61e-17   2.9   1.2   5.3 3.84e-16 1.54e-16 6.94e-16
272 13822    5.3    2.9    8.3 3.19e-16 1.74e-16 5.00e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 4.26e-16   1.6   0.4   3.3 5.86e-17 1.50e-17 1.26e-16   1.9   0.7   3.7 5.88e-17 2.16e-17 1.16e-16   1.9   0.4   3.9 2.47e-16 5.58e-17 5.14e-16
272  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.94e-16
273 11268    3.9    1.9    6.5 1.78e-15 8.82e-16 2.96e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-14   1.8   0.6   3.6 7.11e-16 2.51e-16 1.42e-15   0.8   0.1   2.2 1.76e-16 1.31e-17 4.81e-16   1.3   0.2   3.0 9.98e-16 1.33e-16 2.32e-15
273 12095    7.6    4.9   11.0 1.78e-15 1.14e-15 2.56e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.24e-15   0.7   0.0   2.1 1.34e-16 0.00e+00 4.16e-16   2.7   1.2   4.8 3.02e-16 1.37e-16 5.37e-16   4.2   2.2   6.8 1.68e-15 8.88e-16 2.70e-15
273 13817    7.8    4.9   11.3 1.38e-15 8.66e-16 2.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.12e-15   3.4   1.7   5.8 6.17e-16 3.03e-16 1.04e-15   2.7   1.2   4.8 2.20e-16 9.76e-17 3.95e-16   1.8   0.3   3.7 4.87e-16 9.66e-17 1.03e-15
273 13819    8.0    5.1   11.6 1.56e-15 9.98e-16 2.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.69e-15   5.8   3.6   8.6 1.07e-15 6.65e-16 1.59e-15   0.8   0.0   2.1 6.92e-17 1.83e-18 1.95e-16   1.5   0.1   3.4 4.71e-16 4.33e-17 1.06e-15
273 13820   11.3    7.5   15.6 8.69e-16 5.80e-16 1.20e-15   0.9   0.1   2.3 1.72e-15 2.01e-16 4.56e-15   5.1   2.9   7.9 3.78e-16 2.15e-16 5.85e-16   3.1   1.3   5.4 1.12e-16 4.86e-17 1.97e-16   3.1   1.0   5.8 3.85e-16 1.24e-16 7.13e-16
273 13821   17.2   12.9   22.1 1.56e-15 1.17e-15 2.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-15   5.3   3.1   8.1 4.66e-16 2.75e-16 7.10e-16   6.5   4.1   9.5 2.76e-16 1.75e-16 4.02e-16   5.4   2.8   8.6 7.70e-16 4.00e-16 1.22e-15
273 14383    3.7    1.6    6.5 5.50e-16 2.30e-16 9.59e-16   0.7   0.0   2.5 9.34e-16 0.00e+00 3.32e-15   1.6   0.5   3.4 1.92e-16 5.41e-17 4.04e-16   1.7   0.5   3.5 1.22e-16 3.85e-17 2.51e-16   0.5   0.0   2.3 1.19e-16 0.00e+00 6.14e-16
273 14384    1.5    0.1    3.4 4.73e-16 3.91e-17 1.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.38e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.75e-16   2.1   0.7   4.2 1.20e-15 3.72e-16 2.35e-15
273 14419    3.2    1.4    5.5 1.41e-15 6.25e-16 2.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.68e-15   1.9   0.8   3.8 7.02e-16 2.75e-16 1.35e-15   0.7   0.0   2.1 1.59e-16 0.00e+00 4.52e-16   0.5   0.0   2.0 3.75e-16 0.00e+00 1.54e-15
274 11268    8.9    5.4   13.0 2.01e-15 1.22e-15 2.93e-15   1.8   0.2   3.9 1.54e-15 1.58e-16 3.36e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.34e-16   3.0   1.3   5.4 3.63e-16 1.53e-16 6.49e-16   6.2   3.4   9.5 3.05e-15 1.69e-15 4.69e-15
274 12095   12.0    7.6   16.9 1.44e-15 9.21e-16 2.04e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 1.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.44e-17   3.9   1.7   6.7 2.54e-16 1.12e-16 4.34e-16   9.7   6.1  14.0 2.57e-15 1.62e-15 3.68e-15
274 13817   26.7   20.4   33.5 1.68e-15 1.28e-15 2.10e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 8.16e-16   2.1   0.2   4.3 8.63e-17 1.05e-17 1.82e-16   8.3   5.3  12.0 2.69e-16 1.70e-16 3.86e-16  16.3  11.4  21.7 2.09e-15 1.47e-15 2.79e-15
274 13819    4.9    2.0    8.3 6.55e-16 2.72e-16 1.12e-15   0.7   0.0   3.1 4.39e-16 0.00e+00 1.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.97e-17   6.7   3.8  10.2 1.89e-15 1.08e-15 2.88e-15
274 13820   21.8   15.9   28.3 1.17e-15 8.48e-16 1.51e-15   0.9   0.0   3.8 2.09e-16 0.00e+00 9.13e-16   1.9   0.1   4.1 6.47e-17 3.94e-18 1.42e-16   7.0   4.1  10.5 1.94e-16 1.13e-16 2.91e-16  13.0   8.5  18.2 1.45e-15 9.47e-16 2.03e-15
274 13821   23.6   17.7   30.1 1.47e-15 1.10e-15 1.88e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 7.62e-16   4.3   1.9   7.3 1.74e-16 7.79e-17 2.94e-16  10.0   6.6  13.9 3.22e-16 2.13e-16 4.49e-16   9.3   5.4  13.9 1.22e-15 7.00e-16 1.82e-15
274 13822   17.9   12.3   24.1 1.21e-15 8.31e-16 1.63e-15   1.3   0.0   4.3 4.22e-16 0.00e+00 1.46e-15   2.2   0.4   4.5 9.90e-17 1.63e-17 2.04e-16   8.9   5.7  12.7 3.08e-16 1.98e-16 4.40e-16   6.9   3.1  11.2 9.52e-16 4.28e-16 1.56e-15
275 11268    1.7    0.5    3.5 8.40e-16 2.50e-16 1.74e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 8.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.48e-16   1.0   0.2   2.5 2.47e-16 5.68e-17 6.05e-16   0.7   0.0   2.1 6.50e-16 0.00e+00 1.90e-15
275 12095    1.2    0.1    2.9 3.20e-16 3.32e-17 7.56e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 4.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.30e-16   0.8   0.0   2.1 9.66e-17 2.55e-18 2.71e-16   0.6   0.0   2.0 2.67e-16 0.00e+00 9.37e-16
275 13817    1.3    0.0    3.1 1.85e-16 0.00e+00 4.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-15   0.7   0.0   2.1 8.11e-17 0.00e+00 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.81e-17   0.8   0.0   2.5 1.88e-16 0.00e+00 6.18e-16
275 13819    1.2    0.1    2.9 2.14e-16 1.54e-17 5.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.72e-16   0.8   0.1   2.2 6.99e-17 5.20e-18 1.91e-16   0.6   0.0   2.0 1.77e-16 0.00e+00 6.21e-16
275 13820    1.4    0.0    3.4 1.04e-16 0.00e+00 2.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.21e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.11e-17   2.2   0.5   4.4 2.83e-16 6.79e-17 5.72e-16
275 13821    5.2    2.8    8.2 4.64e-16 2.52e-16 7.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.52e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.85e-17   5.9   3.5   8.8 8.92e-16 5.26e-16 1.35e-15
275 13822    0.0    0.0    1.8 4.41e-19 0.00e+00 2.81e-16   0.9   0.1   2.3 2.55e-15 3.95e-16 6.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.9   0.1   2.3 6.83e-17 1.06e-17 1.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.09e-16
275 14383    4.5    2.3    7.3 3.81e-16 1.94e-16 6.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-16   0.6   0.0   2.0 3.76e-17 0.00e+00 1.23e-16   1.8   0.6   3.6 7.63e-17 2.58e-17 1.55e-16   2.1   0.6   4.1 3.44e-16 1.02e-16 6.86e-16
275 14384    1.6    0.2    3.6 2.41e-16 3.60e-17 5.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.89e-16   0.5   0.0   2.0 5.51e-17 0.00e+00 2.07e-16   1.8   0.6   3.6 1.34e-16 4.73e-17 2.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.25e-16
275 14419    2.3    0.9    4.4 5.17e-16 1.92e-16 9.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-15   1.0   0.2   2.4 1.49e-16 2.96e-17 3.75e-16   0.8   0.1   2.2 9.07e-17 6.73e-18 2.47e-16   0.6   0.0   2.0 2.48e-16 0.00e+00 8.67e-16
275  2040    1.0    0.0    2.6 2.14e-16 0.00e+00 5.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.92e-16   0.7   0.0   2.1 8.54e-17 0.00e+00 2.50e-16   0.9   0.1   2.3 1.13e-16 1.32e-17 3.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.41e-16
276 11268    2.5    0.8    4.8 7.97e-16 2.55e-16 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.52e-15   1.8   0.6   3.6 4.45e-16 1.51e-16 9.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.75e-16   1.0   0.0   2.6 5.61e-16 0.00e+00 1.49e-15
276 12095    3.5    1.4    6.3 5.98e-16 2.31e-16 1.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.98e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.40e-17   4.3   2.1   7.1 1.29e-15 6.33e-16 2.14e-15
276 13817    7.0    3.9   10.7 5.61e-16 3.16e-16 8.54e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.99e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.16e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.32e-17   8.4   5.4  12.1 1.12e-15 7.12e-16 1.60e-15
276 13819    0.0    0.0    2.2 3.01e-18 0.00e+00 3.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-16   0.9   0.0   2.6 2.69e-16 0.00e+00 7.96e-16
276 13820   10.6    7.0   14.8 7.72e-16 5.08e-16 1.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.56e-15   1.2   0.1   2.9 7.55e-17 5.40e-18 1.80e-16   2.4   1.0   4.5 8.46e-17 3.33e-17 1.58e-16   7.0   4.1  10.5 8.58e-16 5.01e-16 1.29e-15
276 13821    3.2    0.9    6.0 2.73e-16 7.94e-17 5.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.83e-15   1.1   0.0   2.7 7.77e-17 0.00e+00 1.97e-16   0.4   0.0   1.9 1.75e-17 0.00e+00 7.86e-17   1.7   0.2   3.8 2.47e-16 2.31e-17 5.44e-16
276 13822   13.9    9.9   18.5 1.21e-15 8.66e-16 1.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.11e-15   1.1   0.0   2.8 9.00e-17 3.37e-18 2.19e-16   1.5   0.4   3.3 6.32e-17 1.53e-17 1.36e-16  11.2   7.7  15.3 1.62e-15 1.12e-15 2.21e-15
276 14383    5.0    2.4    8.1 5.00e-16 2.42e-16 8.22e-16   1.5   0.1   3.4 1.62e-15 1.49e-16 3.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.75e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 5.50e-17   5.7   3.1   8.9 9.86e-16 5.40e-16 1.54e-15
276 14384    0.0    0.0    2.2 0.00e+00 0.00e+00 3.79e-16   0.3   0.0   1.9 5.40e-16 0.00e+00 3.55e-15   0.7   0.0   2.1 9.94e-17 0.00e+00 3.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.47e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 5.15e-16
276 14419    0.4    0.0    2.3 1.12e-16 0.00e+00 6.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   1.2   0.1   2.9 5.35e-16 3.85e-17 1.28e-15
276  2040    1.7    0.3    3.7 4.44e-16 7.69e-17 9.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.40e-16   0.7   0.0   2.1 1.05e-16 0.00e+00 3.06e-16   0.7   0.0   2.1 1.04e-16 0.00e+00 3.06e-16   0.3   0.0   1.9 1.74e-16 0.00e+00 1.14e-15
277 11268    0.6    0.0    2.0 1.34e-16 0.00e+00 4.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.8   0.1   2.2 3.90e-16 2.89e-17 1.06e-15
277 12095    3.2    1.5    5.6 3.67e-16 1.68e-16 6.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.60e-16   1.0   0.2   2.4 6.51e-17 1.30e-17 1.64e-16   1.8   0.6   3.6 1.13e-16 3.96e-17 2.24e-16   0.4   0.0   1.9 1.14e-16 0.00e+00 5.00e-16
277 13817    3.3    1.4    5.9 1.81e-16 7.44e-17 3.20e-16   0.5   0.0   2.0 1.10e-16 0.00e+00 4.50e-16   3.4   1.7   5.8 1.19e-16 5.84e-17 2.01e-16   0.8   0.0   2.1 2.16e-17 5.70e-19 6.07e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16
277 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.34e-17   0.0   0.0   1.2 0.00e+00 0.00e+00 7.87e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.11e-16
277 13820    3.7    1.8    6.3 1.89e-16 8.90e-17 3.21e-16   0.3   0.0   1.9 7.31e-17 0.00e+00 4.04e-16   0.9   0.1   2.3 2.79e-17 3.26e-18 7.39e-17   1.6   0.4   3.4 4.19e-17 1.09e-17 8.90e-17   1.3   0.2   3.0 1.39e-16 1.84e-17 3.22e-16
277 13821    6.5    3.9    9.7 3.84e-16 2.31e-16 5.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.84e-16   3.6   1.9   6.0 1.37e-16 7.13e-17 2.27e-16   1.8   0.6   3.6 5.45e-17 1.84e-17 1.10e-16   1.1   0.0   2.7 1.38e-16 1.78e-18 3.41e-16
277 13822    3.8    1.8    6.4 2.25e-16 1.07e-16 3.80e-16   3.2   1.5   5.6 8.18e-16 3.75e-16 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.35e-17   3.7   2.0   6.1 1.16e-16 6.13e-17 1.89e-16   0.4   0.0   1.9 4.92e-17 0.00e+00 2.44e-16
277 14383    0.7    0.0    2.5 5.80e-17 0.00e+00 1.96e-16   0.7   0.0   2.1 2.46e-16 0.00e+00 7.16e-16   0.9   0.1   2.3 4.39e-17 5.12e-18 1.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.68e-17   0.2   0.0   1.8 2.59e-17 0.00e+00 2.99e-16
277 14384    0.3    0.0    1.9 3.40e-17 0.00e+00 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.03e-17   0.5   0.0   2.0 1.36e-16 0.00e+00 5.50e-16
277 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-16
277  2040    1.6    0.5    3.4 3.33e-16 9.35e-17 7.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.87e-16   1.0   0.2   2.4 1.01e-16 1.92e-17 2.55e-16   0.9   0.1   2.3 1.12e-16 1.73e-17 2.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.07e-16
278 11268    1.3    0.0    3.2 4.16e-16 0.00e+00 9.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.72e-16   2.1   0.6   4.1 1.13e-15 3.28e-16 2.27e-15
278 12095    2.6    0.7    5.1 4.37e-16 1.20e-16 8.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.85e-15   0.6   0.0   2.0 8.23e-17 0.00e+00 2.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.23e-17   2.2   0.5   4.4 6.38e-16 1.44e-16 1.29e-15
278 13817   21.5   16.6   27.0 1.68e-15 1.29e-15 2.11e-15   0.8   0.0   2.1 1.21e-15 3.19e-17 3.40e-15   0.2   0.0   1.9 1.66e-17 0.00e+00 1.29e-16   5.1   2.9   7.9 1.89e-16 1.07e-16 2.92e-16  16.2  12.0  21.0 2.10e-15 1.56e-15 2.73e-15
278 13819    8.2    5.3   11.7 1.47e-15 9.53e-16 2.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-15   0.7   0.0   2.1 1.10e-16 0.00e+00 3.22e-16   1.7   0.5   3.5 1.44e-16 4.39e-17 2.98e-16   5.8   3.4   8.8 1.78e-15 1.05e-15 2.69e-15
278 13820   19.8   15.2   25.0 1.41e-15 1.08e-15 1.78e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-15   0.4   0.0   1.9 2.65e-17 0.00e+00 1.19e-16   2.2   0.8   4.3 7.64e-17 2.61e-17 1.47e-16  17.2  13.0  22.0 2.08e-15 1.57e-15 2.66e-15
278 13821   11.7    8.1   15.9 9.81e-16 6.79e-16 1.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.75e-15   0.5   0.0   2.0 3.81e-17 0.00e+00 1.44e-16   2.6   1.1   4.7 1.05e-16 4.53e-17 1.90e-16   8.6   5.5  12.2 1.22e-15 7.87e-16 1.74e-15
278 13822   22.3   17.4   27.9 1.91e-15 1.49e-15 2.38e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.00e-15   0.2   0.0   1.8 1.46e-17 0.00e+00 1.41e-16   4.0   2.0   6.6 1.61e-16 8.03e-17 2.67e-16  18.2  13.9  23.1 2.59e-15 1.97e-15 3.28e-15
278 14383    8.5    5.4   12.1 1.63e-15 1.04e-15 2.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.99e-16   0.3   0.0   1.9 2.99e-17 0.00e+00 1.70e-16   8.4   5.5  11.9 2.66e-15 1.74e-15 3.77e-15
278 14384    4.7    2.5    7.5 1.75e-15 9.33e-16 2.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.59e-15   0.8   0.1   2.2 2.78e-16 2.06e-17 7.54e-16   0.6   0.0   2.0 9.98e-17 0.00e+00 3.49e-16   3.4   1.6   5.7 2.06e-15 9.91e-16 3.50e-15
278 14419    1.9    0.5    4.0 1.04e-15 2.63e-16 2.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.87e-16   2.2   0.8   4.3 1.97e-15 6.63e-16 3.79e-15
278  2040    1.3    0.0    3.1 3.08e-16 0.00e+00 7.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.16e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   2.0   0.5   4.0 1.09e-15 2.83e-16 2.22e-15
279 11268    3.5    1.4    6.3 7.88e-16 3.09e-16 1.40e-15   1.4   0.2   3.1 1.19e-15 2.08e-16 2.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.56e-16   1.3   0.2   3.1 1.60e-16 2.57e-17 3.66e-16   2.6   0.9   4.9 1.26e-15 4.25e-16 2.39e-15
279 12095    5.0    2.3    8.3 6.00e-16 2.76e-16 9.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.25e-16   0.3   0.0   1.9 2.10e-17 0.00e+00 1.38e-16   4.3   2.4   6.9 2.79e-16 1.52e-16 4.46e-16   0.4   0.0   2.7 1.14e-16 0.00e+00 6.97e-16
279 13817   33.7   27.6   40.4 1.95e-15 1.59e-15 2.34e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 6.35e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 6.45e-17  15.5  11.6  19.9 4.60e-16 3.45e-16 5.91e-16  18.7  14.2  23.8 2.22e-15 1.68e-15 2.82e-15
279 13819    7.5    4.4   11.1 1.00e-15 5.89e-16 1.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.98e-16   0.4   0.0   1.9 3.76e-17 0.00e+00 1.70e-16   3.3   1.6   5.7 2.31e-16 1.10e-16 3.95e-16   3.7   1.6   6.5 1.03e-15 4.33e-16 1.81e-15
279 13820   36.3   29.9   43.1 1.92e-15 1.58e-15 2.28e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 3.67e-16  10.9   7.7  14.7 3.77e-16 2.66e-16 5.08e-16  19.6  15.3  24.5 5.36e-16 4.19e-16 6.70e-16   5.8   2.9   9.3 6.35e-16 3.16e-16 1.02e-15
279 13821   24.3   19.0   30.2 1.50e-15 1.17e-15 1.86e-15   2.7   0.7   5.3 7.65e-16 1.88e-16 1.49e-15   0.8   0.0   2.5 3.27e-17 0.00e+00 1.02e-16   9.5   6.4  13.1 3.03e-16 2.05e-16 4.19e-16  14.0  10.0  18.6 1.80e-15 1.28e-15 2.39e-15
279 13822   30.3   24.5   36.9 1.92e-15 1.55e-15 2.33e-15   0.3   0.0   2.9 9.00e-17 0.00e+00 8.91e-16   4.6   2.4   7.4 1.93e-16 9.98e-17 3.11e-16  15.7  11.8  20.1 5.10e-16 3.84e-16 6.54e-16  10.1   6.5  14.3 1.31e-15 8.38e-16 1.85e-15
279 14383    4.8    2.2    8.0 9.77e-16 4.55e-16 1.62e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.41e-15   0.1   0.0   1.8 2.31e-17 0.00e+00 3.36e-16   1.2   0.1   2.8 1.13e-16 6.81e-18 2.70e-16   3.5   1.5   6.1 1.19e-15 5.15e-16 2.07e-15
279 14384    6.2    3.6    9.4 1.91e-15 1.12e-15 2.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.44e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.14e-16   2.6   1.1   4.7 3.76e-16 1.62e-16 6.77e-16   4.0   2.0   6.6 2.05e-15 1.02e-15 3.37e-15
279 14419    1.2    0.0    3.0 5.73e-16 0.00e+00 1.47e-15   0.1   0.0   1.8 7.41e-16 0.00e+00 1.13e-14   0.7   0.0   2.1 2.93e-16 0.00e+00 9.04e-16   1.4   0.3   3.2 3.28e-16 6.77e-17 7.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.24e-16
279  2040    1.2    0.1    2.9 2.64e-16 1.90e-17 6.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.26e-16   0.8   0.1   2.2 9.75e-17 7.25e-18 2.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.6   0.0   2.0 3.12e-16 0.00e+00 1.09e-15
280 11268    1.1    0.0    3.0 2.38e-16 0.00e+00 6.72e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.60e-15   1.5   0.4   3.3 2.14e-16 5.18e-17 4.60e-16   0.4   0.0   1.9 5.19e-17 0.00e+00 2.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.57e-16
280 12095    6.2    3.3    9.8 7.57e-16 4.06e-16 1.18e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 7.71e-16   2.5   1.0   4.6 1.90e-16 7.83e-17 3.47e-16   1.2   0.1   2.9 8.03e-17 8.32e-18 1.89e-16   2.5   0.6   4.9 6.50e-16 1.60e-16 1.29e-15
280 13817    6.9    3.6   10.9 4.13e-16 2.13e-16 6.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-16   1.0   0.0   2.6 3.89e-17 0.00e+00 1.07e-16   2.5   0.8   4.8 7.69e-17 2.45e-17 1.47e-16   3.5   1.2   6.4 4.19e-16 1.42e-16 7.67e-16
280 13819    6.0    3.3    9.3 8.21e-16 4.46e-16 1.28e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 1.42e-15   1.2   0.1   2.9 1.12e-16 1.16e-17 2.65e-16   0.6   0.0   2.0 4.36e-17 0.00e+00 1.43e-16   4.1   1.9   6.9 1.17e-15 5.50e-16 1.95e-15
280 13820   10.5    6.7   15.0 5.69e-16 3.59e-16 8.10e-16   2.4   0.5   4.8 6.20e-16 1.35e-16 1.24e-15   4.2   2.2   6.8 1.52e-16 8.02e-17 2.44e-16   4.0   2.0   6.6 1.10e-16 5.50e-17 1.82e-16   2.4   0.3   5.0 2.66e-16 2.99e-17 5.53e-16
280 13821   11.4    7.5   15.8 7.13e-16 4.70e-16 9.94e-16   2.4   0.6   4.8 7.33e-16 1.70e-16 1.46e-15   7.1   4.5  10.3 2.95e-16 1.89e-16 4.27e-16   1.0   0.0   2.6 3.25e-17 0.00e+00 8.57e-17   3.2   1.0   6.1 4.20e-16 1.25e-16 7.87e-16
280 13822   15.8   11.5   20.7 1.04e-15 7.56e-16 1.36e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 7.96e-16   4.9   2.7   7.7 2.17e-16 1.19e-16 3.41e-16   7.3   4.8  10.5 2.45e-16 1.59e-16 3.50e-16   3.6   1.3   6.5 4.80e-16 1.74e-16 8.65e-16
280 14383    9.5    6.1   13.4 1.31e-15 8.50e-16 1.86e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.93e-15   3.4   1.7   5.8 4.21e-16 2.07e-16 7.12e-16   2.2   0.8   4.3 1.46e-16 4.98e-17 2.81e-16   3.8   1.6   6.6 8.93e-16 3.82e-16 1.54e-15
280 14384    2.4    0.7    4.6 4.85e-16 1.40e-16 9.44e-16   0.9   0.0   2.6 2.13e-15 0.00e+00 6.36e-15   0.9   0.1   2.3 1.55e-16 1.81e-17 4.10e-16   1.7   0.5   3.5 1.59e-16 4.74e-17 3.29e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 5.96e-16
280 14419    1.5    0.1    3.4 4.93e-16 4.08e-17 1.12e-15   2.1   0.6   4.2 8.51e-15 2.62e-15 1.69e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 3.36e-16   0.8   0.0   2.1 1.19e-16 3.14e-18 3.35e-16   1.0   0.0   2.6 5.65e-16 0.00e+00 1.49e-15
280  2040    2.2    0.7    4.3 4.83e-16 1.61e-16 9.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.42e-16   0.7   0.0   2.1 8.63e-17 0.00e+00 2.52e-16   0.9   0.1   2.3 1.08e-16 1.27e-17 2.87e-16   0.6   0.0   2.0 3.32e-16 0.00e+00 1.09e-15
281 11268    2.3    0.9    4.4 5.15e-16 1.88e-16 9.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.9   0.1   2.3 1.03e-16 1.20e-17 2.72e-16   1.6   0.5   3.4 7.95e-16 2.23e-16 1.67e-15
281 12095    3.3    1.3    5.9 3.89e-16 1.57e-16 6.93e-16   0.3   0.0   1.9 1.25e-16 0.00e+00 8.23e-16   0.9   0.1   2.3 6.10e-17 7.14e-18 1.62e-16   0.6   0.0   2.0 3.67e-17 0.00e+00 1.29e-16   1.9   0.4   3.9 4.89e-16 1.10e-16 1.02e-15
281 13817    3.5    1.2    6.4 1.96e-16 6.62e-17 3.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.93e-16   0.6   0.0   2.0 2.10e-17 0.00e+00 7.35e-17   0.8   0.0   2.5 2.24e-17 0.00e+00 7.34e-17   2.2   0.5   4.4 2.58e-16 6.17e-17 5.19e-16
281 13819    0.0    0.0    1.7 0.00e+00 0.00e+00 2.28e-16   0.3   0.0   1.9 1.99e-16 0.00e+00 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.71e-17   0.9   0.1   2.3 6.24e-17 9.66e-18 1.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.17e-16
281 13820    2.8    0.9    5.3 1.48e-16 4.73e-17 2.79e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 4.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.85e-17   3.5   1.8   5.9 9.63e-17 4.87e-17 1.61e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.95e-16
281 13821    6.4    3.7    9.8 3.92e-16 2.23e-16 5.96e-16   1.0   0.0   2.6 2.60e-16 0.00e+00 7.07e-16   0.6   0.0   2.0 2.27e-17 0.00e+00 7.91e-17   2.4   1.0   4.5 7.76e-17 3.05e-17 1.45e-16   3.4   1.5   6.0 4.45e-16 1.89e-16 7.76e-16
281 13822    1.6    0.1    3.7 1.00e-16 3.76e-18 2.25e-16   2.1   0.7   4.2 6.03e-16 1.91e-16 1.18e-15   0.5   0.0   2.0 2.11e-17 0.00e+00 8.00e-17   0.6   0.0   2.0 1.84e-17 0.00e+00 6.45e-17   0.6   0.0   2.4 7.42e-17 0.00e+00 3.09e-16
281 14383    1.2    0.0    3.1 1.10e-16 0.00e+00 2.74e-16   0.2   0.0   1.9 1.14e-16 0.00e+00 8.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.84e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 5.14e-17   1.9   0.4   3.9 3.34e-16 7.53e-17 6.94e-16
281 14384    2.0    0.6    4.1 3.04e-16 8.80e-17 6.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.91e-16   0.8   0.1   2.2 8.16e-17 6.07e-18 2.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.61e-17   1.4   0.2   3.1 4.15e-16 7.27e-17 9.33e-16
281 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.15e-16
281  2040    0.0    0.0    1.8 9.89e-18 0.00e+00 3.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   0.9   0.1   2.3 1.12e-16 1.74e-17 2.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.09e-16
282 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.42e-16   0.9   0.1   2.3 6.70e-16 1.04e-16 1.74e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.43e-16
282 12095    0.2    0.0    1.9 2.40e-17 0.00e+00 2.11e-16   0.6   0.0   2.0 2.41e-16 0.00e+00 8.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.72e-17   0.8   0.0   2.1 4.68e-17 6.25e-19 1.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.91e-16
282 13817    0.9    0.0    2.6 4.89e-17 0.00e+00 1.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-17   0.8   0.1   2.2 2.26e-17 1.41e-18 6.18e-17   0.3   0.0   1.9 3.54e-17 0.00e+00 2.15e-16
282 13819    0.5    0.0    2.0 5.73e-17 0.00e+00 2.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.11e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.57e-17   0.7   0.0   2.1 1.90e-16 0.00e+00 5.63e-16
282 13820    0.5    0.0    2.3 2.30e-17 0.00e+00 1.17e-16   0.4   0.0   1.9 8.33e-17 0.00e+00 3.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.61e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.00e-17   1.2   0.1   2.9 1.29e-16 1.07e-17 3.07e-16
282 13821    0.0    0.0    1.1 0.00e+00 0.00e+00 6.64e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.21e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
282 13822    0.0    0.0    1.1 0.00e+00 0.00e+00 6.68e-17   0.4   0.0   1.9 8.75e-17 0.00e+00 4.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.23e-17   0.0   0.0   1.2 0.00e+00 0.00e+00 3.64e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
282 14383    0.0    0.0    1.7 0.00e+00 0.00e+00 1.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.69e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-17   0.4   0.0   1.9 6.62e-17 0.00e+00 3.15e-16
282 14384    5.8    3.6    8.5 7.67e-16 4.74e-16 1.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.40e-16   1.0   0.2   2.4 8.15e-17 1.54e-17 2.05e-16   2.0   0.8   3.8 1.40e-16 5.72e-17 2.66e-16   2.8   1.3   4.9 7.87e-16 3.70e-16 1.38e-15
282 14419    0.7    0.0    2.1 1.41e-16 0.00e+00 4.19e-16   0.9   0.1   2.3 7.62e-16 1.19e-16 1.98e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   1.0   0.2   2.4 9.99e-17 1.89e-17 2.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-16
282  2040    1.8    0.6    3.6 3.67e-16 1.27e-16 7.32e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 3.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.44e-16   1.9   0.7   3.7 9.78e-16 3.59e-16 1.93e-15
283 11268   70.6   62.0   79.4 2.47e-14 2.16e-14 2.77e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 6.42e-15  23.5  18.9  28.7 6.68e-15 5.37e-15 8.16e-15  29.0  23.7  34.7 4.87e-15 3.99e-15 5.83e-15  18.2  13.8  23.2 1.12e-14 8.52e-15 1.43e-14
283 12095  169.9  156.5  183.4 3.18e-14 2.93e-14 3.44e-14   1.8   0.6   3.6 5.49e-15 1.94e-15 1.10e-14  52.3  45.1  59.7 7.99e-15 6.88e-15 9.11e-15  57.5  49.9  65.2 5.19e-15 4.50e-15 5.88e-15  60.1  51.9  68.3 1.99e-14 1.72e-14 2.27e-14
283 13817   92.7   82.1  103.4 9.10e-15 8.06e-15 1.02e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.86e-15  20.5  15.8  25.7 1.92e-15 1.48e-15 2.40e-15  39.2  33.0  46.0 1.79e-15 1.50e-15 2.10e-15  33.2  26.6  40.4 5.26e-15 4.21e-15 6.40e-15
283 13819   39.5   32.8   46.8 7.74e-15 6.42e-15 9.18e-15   0.7   0.0   2.1 2.72e-15 0.00e+00 7.70e-15   8.2   5.3  11.7 1.38e-15 8.89e-16 1.97e-15  11.3   8.0  15.3 1.05e-15 7.43e-16 1.42e-15  20.1  15.2  25.5 6.72e-15 5.10e-15 8.54e-15
283 13820  137.3  124.8  149.9 1.07e-14 9.69e-15 1.16e-14   0.5   0.0   1.9 6.56e-16 0.00e+00 2.83e-15  34.5  28.6  41.0 2.31e-15 1.92e-15 2.74e-15  57.5  49.8  65.3 2.12e-15 1.83e-15 2.41e-15  45.4  37.9  53.5 6.02e-15 5.03e-15 7.09e-15
283 13821  151.3  138.3  164.4 1.37e-14 1.26e-14 1.49e-14   0.6   0.0   2.0 1.04e-15 0.00e+00 3.48e-15  31.9  26.3  38.1 2.50e-15 2.06e-15 2.99e-15  50.3  43.1  57.6 2.17e-15 1.86e-15 2.48e-15  69.2  60.1  78.3 1.07e-14 9.31e-15 1.21e-14
283 13822   81.7   71.7   91.9 8.06e-15 7.07e-15 9.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.91e-15  16.8  12.5  21.7 1.59e-15 1.18e-15 2.06e-15  33.0  27.3  39.3 1.51e-15 1.25e-15 1.80e-15  31.9  25.4  38.9 5.06e-15 4.03e-15 6.18e-15
284 11268    0.0    0.0    1.7 0.00e+00 0.00e+00 5.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.61e-16   0.7   0.0   2.1 9.92e-17 0.00e+00 3.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.28e-16
284 12095    3.3    1.3    5.9 5.30e-16 2.14e-16 9.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.35e-15   0.2   0.0   1.9 2.95e-17 0.00e+00 2.29e-16   0.8   0.1   2.2 6.45e-17 4.80e-18 1.76e-16   2.2   0.8   4.3 6.61e-16 2.26e-16 1.28e-15
284 13817    6.8    3.9   10.3 5.14e-16 2.95e-16 7.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-15   3.1   1.4   5.5 1.94e-16 8.66e-17 3.39e-16   2.4   0.9   4.5 8.84e-17 3.42e-17 1.65e-16   1.2   0.0   3.1 1.65e-16 0.00e+00 4.10e-16
284 13819    1.8    0.3    3.7 3.09e-16 6.14e-17 6.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.63e-16   2.8   1.3   4.9 2.39e-16 1.12e-16 4.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.53e-16
284 13820    9.4    6.1   13.4 6.73e-16 4.35e-16 9.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-15   1.3   0.2   3.0 7.74e-17 1.16e-17 1.76e-16   3.7   1.9   6.0 1.27e-16 6.64e-17 2.08e-16   4.4   2.1   7.4 5.57e-16 2.58e-16 9.33e-16
284 13821    5.0    2.4    8.1 4.03e-16 1.95e-16 6.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.54e-17   3.6   1.9   6.0 1.42e-16 7.33e-17 2.35e-16   1.9   0.2   4.0 2.66e-16 3.48e-17 5.69e-16
284 13822    4.9    2.2    8.2 4.04e-16 1.80e-16 6.76e-16   0.9   0.1   2.3 1.09e-15 1.28e-16 2.90e-15   0.2   0.0   1.8 1.29e-17 0.00e+00 1.24e-16   4.4   2.4   7.0 1.74e-16 9.52e-17 2.77e-16   0.3   0.0   2.6 4.91e-17 0.00e+00 3.78e-16
284 14383    9.0    5.8   12.8 8.59e-16 5.52e-16 1.22e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.37e-15   1.6   0.5   3.4 1.21e-16 3.40e-17 2.54e-16   3.3   1.6   5.7 1.56e-16 7.41e-17 2.66e-16   4.1   1.9   6.8 7.09e-16 3.24e-16 1.20e-15
284 14384    1.5    0.0    3.5 2.53e-16 0.00e+00 5.84e-16   0.2   0.0   1.8 2.73e-16 0.00e+00 2.62e-15   1.7   0.5   3.5 2.22e-16 6.99e-17 4.55e-16   0.4   0.0   1.9 3.45e-17 0.00e+00 1.56e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 4.90e-16
284 14419    1.8    0.4    3.8 4.50e-16 9.55e-17 9.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.41e-15   0.8   0.1   2.2 1.57e-16 1.17e-17 4.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   1.1   0.0   2.8 5.17e-16 1.94e-17 1.26e-15
284  2040    1.2    0.0    3.0 2.56e-16 0.00e+00 6.72e-16   0.5   0.0   2.4 2.12e-16 0.00e+00 9.47e-16   0.3   0.0   1.9 3.95e-17 0.00e+00 2.22e-16   1.8   0.6   3.6 2.36e-16 8.32e-17 4.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.38e-16
285 11268    1.9    0.7    3.7 5.99e-16 2.19e-16 1.18e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.78e-15   1.0   0.2   2.4 2.33e-16 4.40e-17 5.84e-16   1.0   0.2   2.5 1.60e-16 3.68e-17 3.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.74e-16
285 12095    0.6    0.0    2.0 1.12e-16 0.00e+00 3.67e-16   1.0   0.2   2.4 2.16e-15 4.08e-16 5.42e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   0.8   0.1   2.2 2.68e-16 1.99e-17 7.30e-16
285 13817    0.7    0.0    2.5 5.12e-17 0.00e+00 1.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.54e-17   1.9   0.7   3.7 6.42e-17 2.35e-17 1.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
285 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.55e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 9.68e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.38e-16
285 13820    4.1    2.1    6.6 2.79e-16 1.42e-16 4.57e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.21e-15   0.8   0.0   2.1 4.24e-17 1.12e-18 1.19e-16   1.8   0.6   3.6 6.06e-17 2.13e-17 1.21e-16   1.5   0.3   3.2 1.79e-16 3.97e-17 3.92e-16
285 13821    2.3    0.9    4.4 2.11e-16 7.69e-17 3.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.29e-17   1.9   0.7   3.7 8.35e-17 3.17e-17 1.63e-16   0.6   0.0   2.0 9.87e-17 0.00e+00 3.24e-16
285 13822    4.8    2.6    7.6 3.77e-16 2.06e-16 5.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-15   0.9   0.1   2.3 5.73e-17 8.88e-18 1.48e-16   2.8   1.3   4.9 1.05e-16 4.90e-17 1.86e-16   1.1   0.0   2.8 1.58e-16 5.91e-18 3.84e-16
285 14383    6.1    3.7    9.1 4.81e-16 2.91e-16 7.18e-16   3.3   1.6   5.7 1.16e-15 5.52e-16 1.99e-15   0.9   0.1   2.3 4.40e-17 5.14e-18 1.17e-16   1.9   0.7   3.7 7.89e-17 3.05e-17 1.54e-16   3.3   1.5   5.7 5.50e-16 2.58e-16 9.45e-16
285 14384    1.3    0.2    3.1 1.83e-16 2.91e-17 4.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.83e-16   1.0   0.2   2.4 8.38e-17 1.67e-17 2.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.09e-17   0.5   0.0   2.0 1.51e-16 0.00e+00 5.69e-16
285 14419    1.8    0.6    3.6 3.62e-16 1.22e-16 7.32e-16   1.0   0.2   2.4 8.58e-16 1.71e-16 2.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   1.9   0.7   3.7 8.00e-16 2.93e-16 1.57e-15
285  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.39e-16   0.6   0.0   2.0 2.14e-16 0.00e+00 6.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.24e-16
286 11268    7.1    4.2   10.7 3.11e-15 1.84e-15 4.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.62e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.83e-16   0.4   0.0   1.9 9.14e-17 0.00e+00 4.14e-16   7.1   4.3  10.4 5.58e-15 3.41e-15 8.24e-15
286 12095   12.4    8.5   16.9 2.88e-15 1.98e-15 3.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.05e-16   1.1   0.0   2.8 1.30e-16 4.86e-18 3.16e-16  12.0   8.4  16.2 5.06e-15 3.55e-15 6.85e-15
286 13817   29.2   23.1   36.0 3.47e-15 2.74e-15 4.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.29e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 1.96e-16   0.9   0.0   2.9 5.14e-17 0.00e+00 1.64e-16  29.1  23.4  35.5 5.99e-15 4.82e-15 7.30e-15
286 13819   21.0   16.1   26.4 4.59e-15 3.53e-15 5.77e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.05e-16   2.2   0.7   4.3 2.31e-16 7.71e-17 4.50e-16  19.6  15.1  24.7 7.52e-15 5.79e-15 9.49e-15
286 13820   57.4   49.2   65.8 5.22e-15 4.47e-15 5.98e-15   0.7   0.0   2.1 9.48e-16 0.00e+00 2.94e-15   0.2   0.0   2.3 1.79e-17 0.00e+00 1.68e-16   3.0   1.1   5.5 1.31e-16 4.63e-17 2.42e-16  54.2  46.4  62.1 8.65e-15 7.40e-15 9.91e-15
286 13821   47.0   39.7   54.8 5.13e-15 4.34e-15 5.99e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.96e-15   1.0   0.0   3.0 9.46e-17 0.00e+00 2.68e-16   4.3   2.1   7.1 2.25e-16 1.10e-16 3.72e-16  41.7  35.1  49.0 7.99e-15 6.72e-15 9.38e-15
286 13822   31.1   24.8   38.0 3.85e-15 3.07e-15 4.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.40e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 1.60e-16   3.2   1.3   5.8 1.92e-16 7.61e-17 3.43e-16  29.1  23.4  35.6 6.25e-15 5.01e-15 7.63e-15
287 11268    6.7    4.1    9.9 2.01e-15 1.24e-15 2.96e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.61e-16   3.0   1.5   5.1 4.37e-16 2.18e-16 7.48e-16   4.0   2.0   6.6 2.18e-15 1.09e-15 3.61e-15
287 12095    5.1    2.7    8.0 8.20e-16 4.32e-16 1.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-15   0.9   0.1   2.3 1.06e-16 1.24e-17 2.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.12e-17   4.3   2.1   7.1 1.29e-15 6.39e-16 2.12e-15
287 13817   10.0    6.4   14.2 8.17e-16 5.21e-16 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-15   2.0   0.5   4.0 1.31e-16 3.39e-17 2.67e-16   1.3   0.2   3.0 5.11e-17 6.78e-18 1.19e-16   6.8   3.9  10.3 9.70e-16 5.56e-16 1.47e-15
287 13819    0.5    0.0    2.4 9.86e-17 0.00e+00 4.40e-16   1.0   0.2   2.4 2.64e-15 5.00e-16 6.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.71e-16   0.7   0.0   2.1 6.40e-17 0.00e+00 1.87e-16   0.0   0.0   1.8 2.62e-18 0.00e+00 5.74e-16
287 13820    9.9    6.4   14.0 7.30e-16 4.73e-16 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-15   1.1   0.1   2.8 6.93e-17 3.44e-18 1.69e-16   3.4   1.6   5.7 1.21e-16 5.82e-17 2.05e-16   5.4   2.8   8.6 6.91e-16 3.61e-16 1.10e-15
287 13821    5.6    2.7    9.1 5.07e-16 2.46e-16 8.23e-16   0.9   0.1   2.3 1.17e-15 1.37e-16 3.11e-15   0.3   0.0   1.9 2.15e-17 0.00e+00 1.39e-16   0.3   0.0   1.9 1.28e-17 0.00e+00 8.25e-17   5.0   2.5   8.2 7.95e-16 3.88e-16 1.30e-15
287 13822   11.5    7.8   15.9 9.30e-16 6.28e-16 1.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-15   3.2   1.5   5.6 2.15e-16 9.85e-17 3.71e-16   2.3   0.8   4.4 8.97e-17 3.20e-17 1.71e-16   6.0   3.2   9.3 8.44e-16 4.57e-16 1.32e-15
287 14383   17.1   12.6   22.1 1.67e-15 1.24e-15 2.16e-15   0.6   0.0   2.7 5.55e-16 0.00e+00 2.63e-15   3.4   1.7   5.8 2.76e-16 1.36e-16 4.67e-16   2.0   0.6   4.1 9.64e-17 2.79e-17 1.93e-16  11.6   7.9  15.8 2.00e-15 1.37e-15 2.73e-15
287 14384    8.1    5.1   11.8 1.38e-15 8.63e-16 2.00e-15   1.7   0.3   3.7 2.93e-15 5.38e-16 6.31e-15   0.5   0.0   2.0 7.35e-17 0.00e+00 2.78e-16   5.2   3.0   8.0 4.20e-16 2.43e-16 6.46e-16   2.4   0.7   4.7 7.21e-16 2.15e-16 1.39e-15
287 14419    7.5    4.7   10.8 1.90e-15 1.20e-15 2.75e-15   1.2   0.1   2.9 3.02e-15 2.17e-16 7.25e-15   2.8   1.3   4.9 5.89e-16 2.76e-16 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   4.9   2.7   7.7 2.19e-15 1.21e-15 3.44e-15
287  2040    0.3    0.0    2.6 6.60e-17 0.00e+00 5.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   0.7   0.0   2.1 9.70e-17 0.00e+00 2.84e-16   0.5   0.0   2.4 3.06e-16 0.00e+00 1.39e-15
288 11268    2.5    1.0    4.6 5.55e-16 2.29e-16 1.02e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.54e-16   2.0   0.8   3.8 2.37e-16 9.71e-17 4.50e-16   0.6   0.0   2.0 2.74e-16 0.00e+00 9.56e-16
288 12095    6.0    3.6    9.0 7.07e-16 4.25e-16 1.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.16e-16   3.8   2.1   6.2 2.76e-16 1.49e-16 4.47e-16   1.8   0.6   3.6 1.12e-16 3.78e-17 2.27e-16   0.4   0.0   1.9 1.11e-16 0.00e+00 4.96e-16
288 13817    3.8    1.7    6.6 2.14e-16 9.26e-17 3.70e-16   1.2   0.1   2.9 3.32e-16 3.43e-17 7.81e-16   3.4   1.6   5.7 1.26e-16 6.06e-17 2.14e-16   0.5   0.0   2.0 1.39e-17 0.00e+00 5.69e-17   0.0   0.0   1.8 7.22e-19 0.00e+00 2.03e-16
288 13819    0.1    0.0    1.8 7.29e-18 0.00e+00 2.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.20e-16   1.0   0.2   2.4 8.37e-17 1.58e-17 2.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.77e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-16
288 13820   11.4    8.1   15.4 5.97e-16 4.23e-16 8.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.84e-16   3.9   2.1   6.2 1.34e-16 7.30e-17 2.16e-16   5.7   3.5   8.5 1.53e-16 9.40e-17 2.28e-16   1.9   0.5   3.9 2.03e-16 5.01e-17 4.18e-16
288 13821    4.3    2.1    7.1 2.64e-16 1.30e-16 4.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.32e-16   2.7   1.2   4.8 1.09e-16 4.82e-17 1.95e-16   2.8   1.3   4.9 8.78e-17 4.08e-17 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16
288 13822    3.0    1.1    5.5 1.85e-16 6.51e-17 3.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.33e-16   1.8   0.6   3.6 7.39e-17 2.60e-17 1.48e-16   0.7   0.0   2.1 2.12e-17 0.00e+00 6.56e-17   0.5   0.0   2.4 6.65e-17 0.00e+00 2.98e-16
288 14383    5.9    3.3    9.1 4.77e-16 2.69e-16 7.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.94e-16   1.4   0.3   3.1 7.13e-17 1.31e-17 1.60e-16   3.7   1.9   6.0 1.55e-16 8.09e-17 2.54e-16   0.8   0.0   2.5 1.46e-16 0.00e+00 4.46e-16
288 14384    5.1    2.9    7.9 7.02e-16 3.98e-16 1.09e-15   1.8   0.6   3.6 1.07e-15 3.77e-16 2.14e-15   0.7   0.0   2.1 5.90e-17 0.00e+00 1.81e-16   0.8   0.1   2.2 5.86e-17 4.34e-18 1.60e-16   3.6   1.8   5.9 1.08e-15 5.49e-16 1.79e-15
288 14419    1.3    0.1    2.9 2.62e-16 2.98e-17 6.14e-16   1.8   0.6   3.6 1.58e-15 5.31e-16 3.19e-15   0.9   0.1   2.3 1.14e-16 1.33e-17 3.01e-16   0.9   0.1   2.3 9.34e-17 1.09e-17 2.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.18e-16
288  2040    0.5    0.0    2.0 1.30e-16 0.00e+00 4.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.71e-16   0.9   0.1   2.3 1.15e-16 1.79e-17 2.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.36e-16
289 11268    2.4    0.9    4.5 7.71e-16 2.92e-16 1.44e-15   1.0   0.2   2.4 3.89e-15 7.35e-16 9.76e-15   1.0   0.2   2.4 2.34e-16 4.42e-17 5.87e-16   1.9   0.7   3.7 2.97e-16 1.09e-16 5.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.76e-16
289 12095    2.3    0.6    4.5 3.84e-16 9.97e-17 7.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.45e-15   2.7   1.2   4.8 3.51e-16 1.59e-16 6.24e-16   0.8   0.0   2.1 6.43e-17 1.69e-18 1.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.57e-16
289 13817    8.1    4.9   11.9 6.31e-16 3.80e-16 9.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-15   3.2   1.5   5.6 2.04e-16 9.35e-17 3.53e-16   2.6   1.1   4.7 9.87e-17 4.26e-17 1.78e-16   2.2   0.4   4.6 3.09e-16 5.61e-17 6.33e-16
289 13819    3.4    1.4    5.9 6.22e-16 2.61e-16 1.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.11e-15   1.9   0.7   3.7 2.75e-16 1.01e-16 5.42e-16   1.7   0.5   3.5 1.49e-16 4.43e-17 3.07e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 5.64e-16
289 13820    8.7    5.5   12.5 6.31e-16 3.98e-16 9.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-15   2.4   0.9   4.5 1.42e-16 5.48e-17 2.64e-16   3.3   1.6   5.7 1.17e-16 5.56e-17 2.00e-16   3.0   1.0   5.5 3.78e-16 1.30e-16 7.02e-16
289 13821    7.1    4.1   10.6 5.96e-16 3.50e-16 8.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-15   2.4   0.9   4.5 1.63e-16 6.18e-17 3.05e-16   3.6   1.9   6.0 1.48e-16 7.64e-17 2.45e-16   1.1   0.0   3.0 1.57e-16 0.00e+00 4.44e-16
289 13822   13.2    9.4   17.5 1.13e-15 8.05e-16 1.49e-15   0.8   0.1   2.2 1.03e-15 7.68e-17 2.81e-15   6.1   3.7   9.1 4.17e-16 2.53e-16 6.24e-16   4.8   2.8   7.4 1.99e-16 1.16e-16 3.05e-16   2.4   0.7   4.6 3.59e-16 1.03e-16 7.00e-16
289 14383    4.6    2.0    7.7 4.09e-16 1.82e-16 6.91e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 9.81e-16   2.1   0.7   4.2 1.38e-16 4.38e-17 2.71e-16   0.6   0.0   2.0 2.55e-17 0.00e+00 8.99e-17   1.9   0.2   4.0 3.20e-16 4.20e-17 6.85e-16
289 14384    0.1    0.0    2.2 2.13e-17 0.00e+00 3.41e-16   1.9   0.4   3.9 1.89e-15 4.27e-16 3.93e-15   0.6   0.0   2.0 6.89e-17 0.00e+00 2.27e-16   0.7   0.0   2.1 5.49e-17 0.00e+00 1.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.39e-16
289 14419    2.8    1.1    5.1 6.51e-16 2.48e-16 1.19e-15   0.2   0.0   1.8 2.86e-16 0.00e+00 2.80e-15   0.7   0.0   2.1 1.19e-16 0.00e+00 3.50e-16   0.6   0.0   2.0 6.60e-17 0.00e+00 2.33e-16   1.6   0.4   3.3 7.02e-16 1.84e-16 1.49e-15
289  2040    2.6    0.7    5.0 6.11e-16 1.61e-16 1.19e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 6.97e-16   3.4   1.7   5.8 4.23e-16 2.08e-16 7.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.61e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.03e-15
290 11268    4.2    2.0    7.0 1.12e-15 5.33e-16 1.86e-15   0.5   0.0   1.9 6.76e-16 0.00e+00 2.92e-15   3.6   1.8   6.0 6.52e-16 3.34e-16 1.08e-15   0.5   0.0   1.9 6.18e-17 0.00e+00 2.67e-16   0.2   0.0   1.8 8.05e-17 0.00e+00 9.76e-16
290 12095   11.2    7.6   15.4 1.63e-15 1.11e-15 2.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.29e-16   6.9   4.3  10.1 6.82e-16 4.29e-16 9.96e-16   3.3   1.5   5.6 2.43e-16 1.11e-16 4.20e-16   1.1   0.0   3.0 3.07e-16 0.00e+00 8.67e-16
290 13817   10.0    6.2   14.5 6.38e-16 3.91e-16 9.23e-16   2.5   0.7   5.0 1.31e-15 3.37e-16 2.56e-15   9.4   6.4  13.0 4.62e-16 3.13e-16 6.41e-16   2.3   0.6   4.5 7.15e-17 1.89e-17 1.41e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 2.08e-16
290 13819    6.1    3.6    9.3 9.54e-16 5.56e-16 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-15   4.5   2.6   7.1 5.41e-16 3.04e-16 8.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.67e-17   2.0   0.6   4.1 5.85e-16 1.70e-16 1.17e-15
290 13820    4.4    1.5    7.9 2.72e-16 9.11e-17 4.84e-16   0.7   0.0   2.8 3.17e-16 0.00e+00 1.33e-15   4.1   1.9   6.8 1.90e-16 8.69e-17 3.21e-16   1.8   0.3   3.7 5.29e-17 1.00e-17 1.12e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 2.09e-16
290 13821   17.0   12.5   22.2 1.23e-15 9.04e-16 1.60e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 1.19e-15  13.6  10.0  17.8 7.46e-16 5.47e-16 9.75e-16   0.7   0.0   2.4 2.32e-17 0.00e+00 8.68e-17   2.8   0.7   5.4 3.71e-16 9.34e-17 7.21e-16
290 13822   12.6    8.6   17.2 8.79e-16 6.00e-16 1.20e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 1.09e-15   9.5   6.5  13.2 5.12e-16 3.48e-16 7.06e-16   1.0   0.0   2.7 3.58e-17 0.00e+00 9.12e-17   2.1   0.3   4.4 2.66e-16 3.74e-17 5.59e-16
290 14383   16.2   11.9   21.1 1.40e-15 1.03e-15 1.82e-15   3.5   1.6   6.1 1.45e-15 6.45e-16 2.50e-15  11.5   8.2  15.5 6.48e-16 4.61e-16 8.69e-16   0.9   0.0   2.6 4.19e-17 0.00e+00 1.15e-16   3.7   1.5   6.5 6.83e-16 2.83e-16 1.20e-15
290 14384    5.8    3.2    9.0 8.54e-16 4.74e-16 1.32e-15   1.9   0.5   3.9 1.32e-15 3.16e-16 2.72e-15   7.3   4.8  10.5 7.04e-16 4.59e-16 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.58e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.58e-16
290 14419    5.1    2.8    8.1 1.14e-15 6.15e-16 1.81e-15   0.1   0.0   1.8 1.57e-16 0.00e+00 1.92e-15   5.6   3.4   8.4 8.09e-16 4.93e-16 1.21e-15   0.4   0.0   1.9 4.54e-17 0.00e+00 2.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.41e-16
290  2040    3.3    1.4    5.9 7.33e-16 3.01e-16 1.29e-15   1.5   0.4   3.3 6.48e-16 1.61e-16 1.39e-15   3.3   1.5   5.7 3.84e-16 1.80e-16 6.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.2   0.0   1.8 1.10e-16 0.00e+00 1.03e-15
291 11268    2.3    0.9    4.4 6.88e-16 2.56e-16 1.31e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.44e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.66e-16   2.7   1.2   4.8 1.44e-15 6.36e-16 2.57e-15
291 12095    3.1    1.3    5.4 4.82e-16 2.06e-16 8.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.30e-15   0.8   0.1   2.2 9.70e-17 7.21e-18 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.92e-17   2.4   0.9   4.5 6.89e-16 2.61e-16 1.29e-15
291 13817    5.6    3.0    8.8 4.14e-16 2.24e-16 6.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.77e-17   1.8   0.6   3.6 6.30e-17 2.13e-17 1.28e-16   4.5   2.3   7.3 5.79e-16 2.96e-16 9.42e-16
291 13819    2.9    1.2    5.3 5.04e-16 2.03e-16 9.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.61e-17   3.2   1.4   5.5 9.70e-16 4.40e-16 1.69e-15
291 13820   11.6    8.1   15.6 7.96e-16 5.56e-16 1.07e-15   0.7   0.0   2.1 7.13e-16 0.00e+00 2.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.38e-17   2.4   0.9   4.5 7.95e-17 3.02e-17 1.49e-16   9.7   6.6  13.3 1.16e-15 7.97e-16 1.60e-15
291 13821   11.2    7.9   15.2 8.99e-16 6.31e-16 1.21e-15   0.8   0.1   2.2 1.00e-15 7.47e-17 2.74e-15   1.7   0.5   3.5 1.12e-16 3.51e-17 2.28e-16   0.7   0.0   2.1 2.59e-17 0.00e+00 8.03e-17   8.9   6.0  12.4 1.24e-15 8.35e-16 1.73e-15
291 13822    9.4    6.4   13.1 7.67e-16 5.20e-16 1.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.50e-17   1.6   0.5   3.4 6.41e-17 1.80e-17 1.35e-16   8.1   5.3  11.4 1.15e-15 7.61e-16 1.63e-15
291 14383    6.0    3.3    9.3 4.84e-16 2.63e-16 7.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.85e-17   0.4   0.0   1.9 1.81e-17 0.00e+00 8.18e-17   6.1   3.6   9.3 1.06e-15 6.16e-16 1.60e-15
291 14384    3.1    1.3    5.4 4.21e-16 1.81e-16 7.47e-16   0.2   0.0   1.9 1.39e-16 0.00e+00 1.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-16   0.6   0.0   2.0 4.47e-17 0.00e+00 1.47e-16   2.5   1.0   4.6 7.31e-16 2.93e-16 1.35e-15
291 14419    4.1    2.1    6.7 8.51e-16 4.38e-16 1.39e-15   1.7   0.6   3.5 1.49e-15 4.82e-16 3.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.8   0.1   2.2 8.78e-17 6.53e-18 2.40e-16   3.4   1.7   5.8 1.52e-15 7.47e-16 2.57e-15
291  2040    1.1    0.0    3.0 2.38e-16 0.00e+00 6.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.30e-16   0.6   0.0   2.0 7.36e-17 0.00e+00 2.65e-16   0.9   0.0   2.6 5.31e-16 0.00e+00 1.51e-15
292 11268    0.8    0.0    2.5 3.61e-16 0.00e+00 1.13e-15   1.7   0.5   3.5 5.88e-15 1.85e-15 1.20e-14   0.9   0.1   2.3 3.01e-16 4.67e-17 7.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.53e-16   0.1   0.0   1.8 1.18e-16 0.00e+00 1.52e-15
292 12095    4.6    2.4    7.4 1.06e-15 5.46e-16 1.70e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 2.91e-15   0.8   0.1   2.2 1.39e-16 1.04e-17 3.81e-16   2.6   1.1   4.7 2.95e-16 1.26e-16 5.37e-16   1.2   0.1   2.9 5.13e-16 3.69e-17 1.23e-15
292 13817    3.0    0.7    5.7 3.41e-16 8.37e-17 6.60e-16   1.0   0.0   2.9 1.35e-15 0.00e+00 4.13e-15   0.2   0.0   1.9 2.46e-17 0.00e+00 1.92e-16   1.3   0.2   3.0 7.03e-17 8.57e-18 1.63e-16   1.5   0.0   3.5 2.93e-16 0.00e+00 6.79e-16
292 13819    2.0    0.3    4.1 5.11e-16 8.47e-17 1.08e-15   0.0   0.0   1.8 1.39e-18 0.00e+00 5.66e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.65e-16   3.7   2.0   6.1 4.59e-16 2.43e-16 7.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.99e-16
292 13820    5.2    2.5    8.6 5.00e-16 2.40e-16 8.18e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.63e-17   3.2   1.4   5.5 1.44e-16 6.53e-17 2.50e-16   2.4   0.5   4.8 3.80e-16 8.32e-17 7.63e-16
292 13821    5.8    2.9    9.3 5.67e-16 2.84e-16 9.07e-16   3.6   1.5   6.4 4.23e-15 1.70e-15 7.45e-15   0.3   0.0   1.9 2.47e-17 0.00e+00 1.62e-16   4.4   2.4   7.0 2.02e-16 1.11e-16 3.22e-16   1.1   0.0   3.3 1.87e-16 0.00e+00 5.39e-16
292 13822    0.0    0.0    2.0 0.00e+00 0.00e+00 2.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.35e-17   0.0   0.0   2.5 1.29e-19 0.00e+00 4.89e-16
292 14383    6.0    2.9    9.6 5.17e-16 2.53e-16 8.32e-16   0.1   0.0   2.5 2.28e-17 0.00e+00 1.09e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.01e-16   5.3   3.1   8.1 2.35e-16 1.38e-16 3.58e-16   0.7   0.0   3.1 1.32e-16 0.00e+00 5.59e-16
292 14384    0.9    0.0    3.2 1.34e-16 0.00e+00 4.66e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.21e-15   0.3   0.0   1.9 2.81e-17 0.00e+00 1.84e-16   1.7   0.5   3.5 1.29e-16 4.05e-17 2.63e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 4.84e-16
292 14419    4.0    1.8    6.7 8.80e-16 3.96e-16 1.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-15   0.6   0.0   2.0 9.14e-17 0.00e+00 3.01e-16   1.5   0.3   3.2 1.67e-16 3.70e-17 3.65e-16   1.9   0.4   3.9 8.67e-16 1.96e-16 1.80e-15
292  2040    0.1    0.0    2.2 1.19e-17 0.00e+00 5.09e-16   1.0   0.0   2.6 5.06e-16 0.00e+00 1.34e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.5   0.0   2.0 6.99e-17 0.00e+00 2.64e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.02e-15
293 11268    1.0    0.0    2.6 2.99e-16 0.00e+00 7.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.40e-15   0.7   0.0   2.1 1.62e-16 0.00e+00 4.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.68e-16   0.5   0.0   2.0 2.60e-16 0.00e+00 1.07e-15
293 12095    0.6    0.0    2.4 9.99e-17 0.00e+00 3.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   1.8   0.6   3.6 1.40e-16 4.71e-17 2.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.32e-16
293 13817   15.9   11.8   20.6 1.18e-15 8.77e-16 1.53e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-15   1.4   0.2   3.1 8.35e-17 1.46e-17 1.88e-16   5.8   3.6   8.6 2.08e-16 1.29e-16 3.09e-16   8.8   5.7  12.4 1.15e-15 7.53e-16 1.63e-15
293 13819    2.8    1.0    5.1 4.87e-16 1.81e-16 8.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.23e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.64e-16   2.9   1.4   5.0 2.47e-16 1.21e-16 4.27e-16   0.1   0.0   1.8 3.02e-17 0.00e+00 5.57e-16
293 13820    6.7    3.8   10.2 4.68e-16 2.66e-16 7.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.28e-15   3.2   1.5   5.6 1.85e-16 8.48e-17 3.20e-16   2.4   0.9   4.5 8.03e-17 3.05e-17 1.51e-16   1.1   0.0   3.0 1.34e-16 0.00e+00 3.66e-16
293 13821    4.3    1.9    7.3 3.53e-16 1.58e-16 5.96e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.66e-17   4.7   2.7   7.3 1.85e-16 1.07e-16 2.88e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 3.04e-16
293 13822    5.2    2.5    8.6 4.28e-16 2.05e-16 6.99e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-15   1.4   0.2   3.1 9.14e-17 1.60e-17 2.05e-16   1.4   0.3   3.2 5.66e-17 1.13e-17 1.26e-16   2.4   0.6   4.8 3.50e-16 8.13e-17 6.96e-16
293 14383    2.7    0.5    5.3 2.19e-16 3.95e-17 4.37e-16   0.1   0.0   2.2 1.80e-17 0.00e+00 7.60e-16   2.0   0.6   4.0 1.05e-16 2.93e-17 2.13e-16   2.0   0.6   4.1 8.74e-17 2.53e-17 1.75e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 2.63e-16
293 14384    2.5    0.6    4.9 3.48e-16 8.58e-17 6.89e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.05e-15   1.4   0.3   3.2 1.29e-16 2.57e-17 2.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.34e-17   1.7   0.3   3.7 5.12e-16 9.39e-17 1.10e-15
293 14419    1.7    0.3    3.6 3.53e-16 5.54e-17 7.61e-16   0.4   0.0   1.9 3.87e-16 0.00e+00 1.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.55e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.25e-16   2.0   0.6   4.1 9.18e-16 2.66e-16 1.84e-15
293  2040    0.0    0.0    1.5 0.00e+00 0.00e+00 3.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.26e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 9.32e-16
294 13817    3.3    1.3    5.9 2.75e-16 1.11e-16 4.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.85e-15   0.5   0.0   2.0 3.79e-17 0.00e+00 1.43e-16   2.9   1.4   5.0 1.14e-16 5.48e-17 1.98e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 2.48e-16
294 13819    1.7    0.3    3.7 3.47e-16 6.35e-17 7.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-15   0.9   0.1   2.3 1.24e-16 1.45e-17 3.29e-16   0.8   0.0   2.1 7.74e-17 2.04e-18 2.17e-16   0.1   0.0   1.8 3.92e-17 0.00e+00 7.01e-16
294 13820    7.3    4.4   10.8 5.01e-16 3.01e-16 7.45e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 7.28e-16   1.9   0.7   3.7 9.40e-17 3.56e-17 1.83e-16   1.5   0.4   3.3 5.31e-17 1.29e-17 1.14e-16   3.9   1.7   6.6 5.15e-16 2.23e-16 8.84e-16
294 13821    7.3    4.4   10.8 4.78e-16 2.87e-16 7.10e-16   0.2   0.0   2.2 6.23e-17 0.00e+00 8.93e-16   2.5   1.0   4.6 1.16e-16 4.65e-17 2.15e-16   2.7   1.2   4.8 9.01e-17 4.09e-17 1.60e-16   2.1   0.4   4.2 2.62e-16 5.14e-17 5.40e-16
294 13822    5.7    3.1    8.9 6.06e-16 3.31e-16 9.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.35e-15   1.8   0.6   3.6 1.62e-16 5.46e-17 3.27e-16   0.5   0.0   2.0 2.45e-17 0.00e+00 1.00e-16   3.5   1.5   6.1 6.29e-16 2.72e-16 1.09e-15
294 14383    3.3    0.9    6.3 2.66e-16 7.17e-17 5.04e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 5.80e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.51e-17   2.2   0.7   4.3 9.20e-17 3.07e-17 1.79e-16   1.6   0.0   3.6 2.76e-16 3.54e-18 6.27e-16
294 14384    2.0    0.4    4.2 2.84e-16 5.61e-17 5.87e-16   1.1   0.0   2.7 6.26e-16 8.17e-18 1.55e-15   0.5   0.0   2.0 4.18e-17 0.00e+00 1.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.24e-17   2.0   0.6   4.1 6.02e-16 1.68e-16 1.22e-15
294 14419    3.8    1.8    6.4 7.96e-16 3.80e-16 1.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   4.4   2.4   7.0 1.98e-15 1.09e-15 3.16e-15
294  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.46e-16   0.2   0.0   1.8 6.81e-17 0.00e+00 6.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.45e-16
295 11268    1.2    0.1    2.9 3.73e-16 3.86e-17 8.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.63e-16   0.8   0.1   2.2 1.20e-16 8.96e-18 3.29e-16   0.5   0.0   2.0 2.61e-16 0.00e+00 1.07e-15
295 12095    3.7    1.7    6.3 5.92e-16 2.72e-16 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.09e-17   4.1   2.2   6.7 1.21e-15 6.31e-16 1.97e-15
295 13817    8.2    5.0   12.0 6.16e-16 3.76e-16 9.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-15   0.5   0.0   2.0 2.93e-17 0.00e+00 1.21e-16   2.4   0.9   4.5 8.78e-17 3.39e-17 1.63e-16   5.3   2.8   8.5 6.98e-16 3.61e-16 1.11e-15
295 13819    6.5    3.9    9.6 1.15e-15 6.92e-16 1.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-15   0.9   0.1   2.3 1.27e-16 1.49e-17 3.39e-16   0.8   0.1   2.2 6.92e-17 5.16e-18 1.89e-16   4.8   2.6   7.6 1.48e-15 8.01e-16 2.33e-15
295 13820    8.8    5.5   12.6 6.19e-16 3.92e-16 8.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-15   0.3   0.0   1.9 1.68e-17 0.00e+00 1.11e-16   0.5   0.0   2.0 1.78e-17 0.00e+00 6.74e-17   8.0   5.1  11.5 9.71e-16 6.17e-16 1.40e-15
295 13821    6.1    3.4    9.5 5.06e-16 2.79e-16 7.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.85e-17   1.4   0.3   3.2 5.67e-17 1.13e-17 1.26e-16   5.4   3.0   8.4 7.67e-16 4.25e-16 1.19e-15
295 13822    4.7    2.1    7.8 3.83e-16 1.73e-16 6.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.68e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.52e-17   5.8   3.2   8.9 8.27e-16 4.57e-16 1.28e-15
295 14383    2.0    0.0    4.5 1.65e-16 0.00e+00 3.64e-16   0.2   0.0   2.2 5.17e-17 0.00e+00 7.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.95e-17   0.1   0.0   1.8 4.24e-18 0.00e+00 7.69e-17   3.3   1.1   6.0 5.63e-16 1.93e-16 1.03e-15
295 14384    3.5    1.4    6.3 4.94e-16 1.93e-16 8.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.32e-17   4.6   2.4   7.4 1.37e-15 7.24e-16 2.21e-15
295 14419    2.8    1.0    5.1 5.82e-16 2.16e-16 1.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-15   0.8   0.0   2.1 1.03e-16 2.71e-18 2.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.25e-16   2.2   0.8   4.3 1.00e-15 3.43e-16 1.93e-15
295  2040    2.7    0.8    5.2 5.77e-16 1.73e-16 1.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.91e-16   0.4   0.0   1.9 3.88e-17 0.00e+00 2.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   2.7   1.0   5.0 1.51e-15 5.51e-16 2.81e-15
296 11268   23.6   18.6   29.2 7.53e-15 5.93e-15 9.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.57e-15   4.1   2.2   6.7 9.96e-16 5.18e-16 1.62e-15  14.6  11.0  18.8 2.29e-15 1.72e-15 2.94e-15   4.9   2.3   8.0 2.92e-15 1.39e-15 4.78e-15
296 12095   34.6   28.4   41.4 5.90e-15 4.84e-15 7.07e-15   0.5   0.0   2.0 1.13e-15 0.00e+00 4.26e-15   7.7   4.9  11.0 9.87e-16 6.35e-16 1.42e-15  15.8  11.9  20.2 1.32e-15 9.99e-16 1.70e-15  11.2   7.5  15.6 3.58e-15 2.38e-15 4.96e-15
296 13817   65.9   56.8   75.1 5.81e-15 5.00e-15 6.62e-15   1.0   0.0   2.6 1.31e-15 0.00e+00 3.46e-15  16.9  12.7  21.7 1.20e-15 9.02e-16 1.54e-15  23.5  18.7  28.9 1.00e-15 7.95e-16 1.23e-15  25.6  19.6  32.1 4.01e-15 3.08e-15 5.03e-15
296 13819   19.8   15.0   25.2 4.56e-15 3.45e-15 5.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.89e-15   4.1   2.1   6.7 7.59e-16 3.91e-16 1.24e-15   5.4   3.2   8.2 5.98e-16 3.55e-16 9.09e-16  10.4   6.7  14.6 4.26e-15 2.77e-15 5.99e-15
296 13820   73.3   63.9   82.7 5.96e-15 5.21e-15 6.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-15  16.6  12.5  21.2 1.09e-15 8.17e-16 1.39e-15  30.4  25.0  36.5 1.20e-15 9.82e-16 1.43e-15  26.3  20.6  32.7 3.82e-15 2.99e-15 4.74e-15
296 13821   47.1   39.6   55.3 3.99e-15 3.36e-15 4.69e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-15  15.8  11.8  20.3 1.08e-15 8.05e-16 1.39e-15  18.6  14.3  23.5 7.60e-16 5.85e-16 9.61e-16  12.9   8.4  17.9 1.94e-15 1.27e-15 2.70e-15
296 13822   63.8   54.9   72.8 6.44e-15 5.54e-15 7.34e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.60e-15  16.2  12.1  20.9 1.32e-15 9.85e-16 1.70e-15  25.5  20.5  31.1 1.24e-15 9.97e-16 1.51e-15  22.2  16.7  28.3 3.98e-15 3.00e-15 5.08e-15
296  2040   16.5   12.2   21.4 5.56e-15 4.10e-15 7.20e-15   0.4   0.0   2.3 9.34e-16 0.00e+00 5.42e-15   6.0   3.6   9.0 1.40e-15 8.38e-16 2.09e-15   5.0   2.7   7.7 8.44e-16 4.66e-16 1.32e-15   5.5   2.9   8.7 3.73e-15 1.98e-15 5.86e-15
297 11268    1.3    0.2    3.0 4.04e-16 5.38e-17 9.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-16   1.6   0.4   3.4 8.91e-16 2.34e-16 1.90e-15
297 12095    6.0    3.4    9.2 1.01e-15 5.80e-16 1.55e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.5   0.0   2.0 3.95e-17 0.00e+00 1.62e-16   5.6   3.2   8.6 1.71e-15 9.77e-16 2.62e-15
297 13817    5.7    2.8    9.2 4.37e-16 2.16e-16 7.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.56e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.36e-17   0.2   0.0   1.9 8.98e-18 0.00e+00 6.86e-17   6.2   3.4   9.5 8.15e-16 4.52e-16 1.26e-15
297 13819    2.5    0.8    4.8 4.58e-16 1.45e-16 8.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.82e-16   1.6   0.4   3.4 1.38e-16 3.62e-17 2.95e-16   1.2   0.1   2.9 3.72e-16 2.66e-17 8.88e-16
297 13820   11.7    8.1   16.0 8.54e-16 5.92e-16 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.66e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.19e-17   1.4   0.2   3.1 4.81e-17 8.41e-18 1.08e-16  10.7   7.4  14.6 1.31e-15 9.04e-16 1.80e-15
297 13821    6.4    3.5    9.9 5.51e-16 3.03e-16 8.51e-16   0.6   0.0   2.0 9.69e-16 0.00e+00 3.39e-15   0.2   0.0   1.9 1.79e-17 0.00e+00 1.38e-16   2.7   1.2   4.8 1.09e-16 4.82e-17 1.95e-16   3.5   1.4   6.3 5.12e-16 2.00e-16 9.09e-16
297 13822   12.4    8.6   16.7 1.04e-15 7.25e-16 1.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.70e-15   0.4   0.0   1.9 3.05e-17 0.00e+00 1.37e-16   1.6   0.5   3.4 6.53e-17 1.83e-17 1.37e-16  10.4   7.1  14.3 1.50e-15 1.02e-15 2.07e-15
297 14383    9.7    6.2   13.8 7.72e-16 4.94e-16 1.10e-15   0.0   0.0   2.2 1.66e-17 0.00e+00 7.26e-16   1.0   0.0   2.6 5.08e-17 0.00e+00 1.34e-16   1.1   0.0   2.8 4.75e-17 1.78e-18 1.16e-16   7.6   4.7  11.1 1.28e-15 7.91e-16 1.88e-15
297 14384    3.5    1.3    6.2 4.74e-16 1.82e-16 8.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.50e-16   0.5   0.0   2.0 4.57e-17 0.00e+00 1.73e-16   1.4   0.3   3.2 1.02e-16 2.03e-17 2.26e-16   1.5   0.2   3.4 4.42e-16 4.57e-17 9.95e-16
297 14419    4.6    2.2    7.6 9.48e-16 4.60e-16 1.56e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.78e-16   0.5   0.0   2.0 6.87e-17 0.00e+00 2.60e-16   1.4   0.3   3.2 1.53e-16 3.05e-17 3.40e-16   2.7   0.9   5.0 1.16e-15 4.13e-16 2.18e-15
297  2040    0.0    0.0    1.9 0.00e+00 0.00e+00 4.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.99e-16   1.2   0.1   2.9 1.34e-16 9.53e-18 3.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.49e-16
298 14383   17.2   12.6   22.5 1.45e-15 1.06e-15 1.89e-15   0.1   0.0   2.5 3.82e-17 0.00e+00 9.81e-16  11.9   8.5  15.8 6.52e-16 4.69e-16 8.68e-16   5.7   3.3   8.7 2.48e-16 1.44e-16 3.78e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 4.69e-16
298 14384   12.5    8.7   16.8 1.80e-15 1.26e-15 2.42e-15   2.9   1.1   5.2 1.90e-15 7.48e-16 3.46e-15   7.2   4.7  10.4 6.80e-16 4.39e-16 9.77e-16   2.6   1.1   4.7 1.91e-16 8.11e-17 3.46e-16   2.7   0.8   5.1 8.08e-16 2.32e-16 1.55e-15
298 14419    3.1    1.0    5.8 6.84e-16 2.26e-16 1.27e-15   0.6   0.0   2.4 6.23e-16 0.00e+00 2.43e-15   3.4   1.7   5.8 4.86e-16 2.39e-16 8.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16   0.3   0.0   2.3 1.54e-16 0.00e+00 1.05e-15
298  2040    0.0    0.0    1.5 0.00e+00 0.00e+00 3.38e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 9.21e-16
299 11268    1.8    0.3    3.7 5.54e-16 1.10e-16 1.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.62e-15   0.9   0.1   2.3 2.14e-16 2.51e-17 5.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.75e-16   1.3   0.2   3.0 7.20e-16 8.79e-17 1.67e-15
299 12095    6.1    3.6    9.3 1.04e-15 6.04e-16 1.57e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.01e-15   0.9   0.1   2.3 1.15e-16 1.34e-17 3.05e-16   3.6   1.9   6.0 2.98e-16 1.54e-16 4.92e-16   1.7   0.3   3.7 5.14e-16 8.93e-17 1.10e-15
299 13817    8.6    5.4   12.4 6.71e-16 4.20e-16 9.69e-16   0.6   0.0   2.0 9.37e-16 0.00e+00 3.08e-15   0.3   0.0   1.9 2.24e-17 0.00e+00 1.28e-16   5.3   3.1   8.1 1.98e-16 1.16e-16 3.03e-16   3.0   1.0   5.5 3.91e-16 1.35e-16 7.24e-16
299 13819    8.0    5.1   11.5 1.52e-15 9.63e-16 2.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.82e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.93e-16   0.5   0.0   2.0 4.30e-17 0.00e+00 1.77e-16   7.8   5.1  11.2 2.45e-15 1.59e-15 3.50e-15
299 13820    5.6    2.7    9.1 4.20e-16 2.02e-16 6.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.90e-15   0.5   0.0   2.0 3.20e-17 0.00e+00 1.32e-16   1.4   0.2   3.1 4.95e-17 8.66e-18 1.11e-16   3.7   1.4   6.6 4.64e-16 1.73e-16 8.27e-16
299 13821    5.2    2.6    8.3 4.53e-16 2.28e-16 7.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.19e-15   2.6   1.1   4.7 2.04e-16 8.81e-17 3.69e-16   0.6   0.0   2.0 2.40e-17 0.00e+00 8.41e-17   2.1   0.4   4.2 3.00e-16 5.91e-17 6.17e-16
299 13822   16.1   12.0   20.8 1.39e-15 1.03e-15 1.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.88e-15   1.4   0.2   3.1 1.02e-16 1.78e-17 2.29e-16   5.6   3.4   8.4 2.29e-16 1.39e-16 3.45e-16   9.2   6.1  12.8 1.34e-15 8.91e-16 1.86e-15
299 14383   11.6    7.8   16.1 9.22e-16 6.16e-16 1.28e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 6.65e-16   2.7   1.0   5.0 1.37e-16 5.00e-17 2.55e-16   5.0   2.8   7.8 2.07e-16 1.16e-16 3.23e-16   3.9   1.6   6.8 6.61e-16 2.62e-16 1.16e-15
299 14384    6.5    3.6   10.0 8.82e-16 4.86e-16 1.36e-15   0.8   0.0   2.5 4.32e-16 0.00e+00 1.42e-15   1.3   0.2   3.0 1.16e-16 1.73e-17 2.64e-16   1.4   0.3   3.2 1.02e-16 2.03e-17 2.26e-16   3.8   1.6   6.5 1.09e-15 4.60e-16 1.90e-15
299 14419    2.0    0.4    4.2 4.20e-16 8.28e-17 8.66e-16   2.4   0.9   4.5 2.03e-15 7.73e-16 3.82e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.6   0.0   2.0 6.12e-17 0.00e+00 2.15e-16   1.8   0.4   3.8 7.91e-16 1.68e-16 1.66e-15
299  2040    3.0    0.9    5.7 6.53e-16 1.99e-16 1.23e-15   1.0   0.0   2.7 3.60e-16 0.00e+00 9.38e-16   0.1   0.0   1.8 1.34e-17 0.00e+00 2.03e-16   4.6   2.6   7.1 5.89e-16 3.33e-16 9.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.46e-16
300 14383  161.9  148.8  175.1 1.33e-14 1.22e-14 1.44e-14   6.9   3.7  10.7 2.53e-15 1.36e-15 3.92e-15  60.8  52.9  68.7 3.23e-15 2.81e-15 3.65e-15  67.5  59.2  75.9 2.87e-15 2.51e-15 3.22e-15  33.7  27.5  40.4 5.85e-15 4.78e-15 7.01e-15
300 14384  111.3  100.4  122.2 1.56e-14 1.41e-14 1.72e-14   0.4   0.0   2.7 2.72e-16 0.00e+00 1.66e-15  58.9  51.2  66.6 5.36e-15 4.66e-15 6.06e-15  31.7  26.2  37.7 2.30e-15 1.91e-15 2.74e-15  20.8  15.9  26.2 6.17e-15 4.73e-15 7.78e-15
300 14419   31.1   25.4   37.3 6.58e-15 5.38e-15 7.89e-15   4.5   2.3   7.3 4.27e-15 2.21e-15 6.93e-15  23.2  18.6  28.4 3.19e-15 2.55e-15 3.90e-15   6.2   3.8   9.2 6.83e-16 4.21e-16 1.01e-15   1.7   0.1   3.7 7.46e-16 4.52e-17 1.66e-15
300  2040   21.6   16.7   27.0 5.09e-15 3.96e-15 6.38e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 1.11e-15   7.9   5.2  11.3 1.03e-15 6.71e-16 1.46e-15   9.2   6.2  12.6 1.23e-15 8.40e-16 1.70e-15   4.5   2.1   7.5 2.60e-15 1.22e-15 4.34e-15
301 14383  158.4  145.1  171.8 1.60e-14 1.47e-14 1.74e-14   3.9   0.9   7.3 4.04e-15 9.63e-16 7.63e-15   3.6   1.3   6.5 3.01e-16 1.06e-16 5.43e-16  27.4  22.0  33.4 1.31e-15 1.05e-15 1.59e-15 127.7 115.9 139.5 2.29e-14 2.08e-14 2.50e-14
301 14384   86.9   77.1   96.8 1.50e-14 1.33e-14 1.67e-14   0.0   0.0   2.9 0.00e+00 0.00e+00 5.02e-15   1.1   0.0   3.0 1.62e-16 0.00e+00 4.30e-16  14.8  11.0  19.3 1.21e-15 8.94e-16 1.57e-15  71.0  62.2  79.8 2.18e-14 1.91e-14 2.45e-14
301 14419   53.2   45.5   61.1 1.38e-14 1.18e-14 1.58e-14   0.0   0.0   2.1 0.00e+00 0.00e+00 5.57e-15   0.5   0.0   2.4 9.87e-17 0.00e+00 5.06e-16   9.6   6.5  13.2 1.18e-15 8.01e-16 1.62e-15  43.3  36.7  50.6 2.00e-14 1.69e-14 2.33e-14
302 11268    7.7    4.7   11.2 2.65e-15 1.64e-15 3.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.87e-15   3.7   2.0   6.1 1.06e-15 5.62e-16 1.72e-15   1.5   0.4   3.3 2.58e-16 6.44e-17 5.56e-16   2.4   0.7   4.7 1.47e-15 4.42e-16 2.86e-15
302 12095   21.9   16.9   27.6 4.09e-15 3.15e-15 5.14e-15   0.3   0.0   1.9 1.09e-15 0.00e+00 6.14e-15   5.2   3.0   8.0 7.97e-16 4.64e-16 1.22e-15  10.1   7.0  13.7 9.09e-16 6.35e-16 1.24e-15   6.7   3.6  10.4 2.18e-15 1.18e-15 3.38e-15
302 13817   22.6   17.1   28.7 1.85e-15 1.41e-15 2.36e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.93e-15   9.7   6.7  13.3 6.94e-16 4.75e-16 9.52e-16  11.3   8.0  15.2 4.41e-16 3.10e-16 5.94e-16   1.6   0.0   4.5 2.19e-16 0.00e+00 6.28e-16
302 13819    5.7    2.9    9.0 1.18e-15 6.11e-16 1.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.88e-15   0.5   0.0   2.0 1.08e-16 0.00e+00 3.99e-16   3.5   1.7   5.8 3.39e-16 1.68e-16 5.67e-16   1.7   0.1   3.7 5.48e-16 2.70e-17 1.23e-15
302 13820   36.2   29.8   43.1 3.17e-15 2.61e-15 3.77e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.32e-15   8.6   5.7  12.1 7.23e-16 4.79e-16 1.02e-15  14.7  11.0  19.0 6.02e-16 4.49e-16 7.78e-16  12.8   8.8  17.4 1.80e-15 1.24e-15 2.44e-15
302 13821   24.0   18.6   30.0 2.59e-15 2.01e-15 3.24e-15   1.1   0.0   2.8 3.43e-15 8.67e-17 8.37e-15   7.5   4.8  10.8 7.73e-16 4.89e-16 1.11e-15  10.0   6.9  13.6 5.03e-16 3.49e-16 6.86e-16   6.5   3.3  10.3 1.13e-15 5.76e-16 1.79e-15
302 13822   25.7   20.1   32.0 2.32e-15 1.81e-15 2.88e-15   0.2   0.0   1.9 4.24e-16 0.00e+00 3.39e-15   6.4   3.8   9.5 4.97e-16 2.96e-16 7.45e-16  13.0   9.4  17.2 5.56e-16 4.02e-16 7.37e-16   6.4   3.2  10.2 9.69e-16 4.85e-16 1.55e-15
302 14383   38.8   31.7   46.5 3.27e-15 2.67e-15 3.92e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 6.79e-16  17.1  12.9  21.9 9.31e-16 7.02e-16 1.19e-15  11.0   7.6  15.1 4.83e-16 3.31e-16 6.62e-16  10.7   6.5  15.5 1.91e-15 1.16e-15 2.77e-15
302 14384   12.5    8.3   17.4 1.81e-15 1.20e-15 2.51e-15   1.8   0.0   4.1 1.16e-15 0.00e+00 2.63e-15   8.7   5.8  12.2 8.13e-16 5.42e-16 1.14e-15   0.5   0.0   2.4 3.78e-17 0.00e+00 1.78e-16   3.4   1.0   6.4 1.04e-15 2.97e-16 1.94e-15
302 14419   10.2    6.5   14.6 2.22e-15 1.40e-15 3.17e-15   2.6   0.7   5.1 2.51e-15 6.92e-16 4.86e-15   5.2   3.0   8.0 7.27e-16 4.18e-16 1.12e-15   5.2   3.0   8.0 5.83e-16 3.35e-16 8.97e-16   0.0   0.0   2.7 0.00e+00 0.00e+00 1.23e-15
302  2040    4.4    2.1    7.4 2.11e-15 9.76e-16 3.52e-15   0.7   0.0   2.1 2.28e-15 0.00e+00 6.49e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 5.69e-16   3.6   1.9   6.0 8.76e-16 4.54e-16 1.44e-15   0.9   0.0   2.6 8.18e-16 0.00e+00 2.46e-15
303 11268   16.7   11.8   22.1 5.59e-15 3.96e-15 7.41e-15   1.0   0.0   2.7 4.42e-15 0.00e+00 1.14e-14   8.4   5.5  11.9 2.12e-15 1.39e-15 3.01e-15   2.8   1.1   5.2 4.67e-16 1.82e-16 8.50e-16   5.4   2.3   9.2 3.41e-15 1.43e-15 5.74e-15
303 12095   42.0   34.7   50.0 7.44e-15 6.13e-15 8.84e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 3.78e-15   9.8   6.6  13.6 1.30e-15 8.77e-16 1.81e-15  18.9  14.5  24.0 1.64e-15 1.26e-15 2.08e-15  13.3   8.7  18.6 4.41e-15 2.87e-15 6.14e-15
303 13817   95.7   84.4  107.0 8.17e-15 7.21e-15 9.13e-15   5.4   2.8   8.6 6.81e-15 3.54e-15 1.08e-14  36.8  30.7  43.5 2.52e-15 2.10e-15 2.98e-15  30.8  25.1  37.1 1.27e-15 1.03e-15 1.53e-15  28.3  21.4  35.7 4.33e-15 3.28e-15 5.47e-15
303 13819   38.6   31.7   46.0 7.51e-15 6.16e-15 8.96e-15   1.6   0.2   3.5 4.87e-15 6.42e-16 1.07e-14  12.4   9.0  16.5 1.96e-15 1.41e-15 2.60e-15   9.6   6.4  13.4 8.99e-16 6.02e-16 1.26e-15  16.6  11.9  22.0 5.76e-15 4.12e-15 7.61e-15
303 13820   91.8   80.7  103.0 7.10e-15 6.24e-15 7.96e-15   3.1   1.0   5.7 3.74e-15 1.17e-15 6.97e-15  31.6  25.8  38.0 1.98e-15 1.62e-15 2.38e-15  23.3  18.3  28.9 8.64e-16 6.78e-16 1.07e-15  37.2  29.8  45.3 5.11e-15 4.09e-15 6.23e-15
303 13821   68.2   58.3   78.2 6.11e-15 5.23e-15 7.01e-15   1.0   0.0   3.0 1.46e-15 0.00e+00 4.17e-15  25.6  20.4  31.4 1.86e-15 1.48e-15 2.28e-15  22.8  17.9  28.3 9.83e-16 7.70e-16 1.22e-15  20.0  13.8  26.8 3.19e-15 2.20e-15 4.27e-15
303 13822   76.7   66.3   87.2 7.22e-15 6.24e-15 8.21e-15   1.3   0.0   3.6 1.86e-15 0.00e+00 5.06e-15  29.2  23.6  35.3 2.20e-15 1.78e-15 2.67e-15  27.3  22.0  33.3 1.24e-15 9.95e-16 1.51e-15  20.2  13.9  27.2 3.42e-15 2.34e-15 4.59e-15
303  2040    5.1    1.6    9.1 1.76e-15 5.46e-16 3.13e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 3.95e-15   2.8   0.9   5.3 6.63e-16 2.11e-16 1.25e-15   2.3   0.6   4.6 4.06e-16 1.13e-16 7.99e-16   0.1   0.0   3.4 8.88e-17 0.00e+00 2.41e-15
304  2040   42.1   32.6   52.2 1.66e-14 1.29e-14 2.06e-14   1.0   0.0   3.2 3.05e-15 0.00e+00 9.42e-15  21.4  16.0  27.4 5.77e-15 4.31e-15 7.39e-15  11.0   6.7  15.8 2.15e-15 1.32e-15 3.10e-15  10.1   4.2  16.6 8.22e-15 3.41e-15 1.35e-14
305 14383  296.1  278.0  314.4 3.71e-14 3.49e-14 3.94e-14   0.8   0.0   2.5 1.94e-15 0.00e+00 6.18e-15  81.9  72.6  91.3 9.07e-15 8.04e-15 1.01e-14 136.1 124.3 148.0 7.95e-15 7.26e-15 8.65e-15  78.3  68.2  88.6 1.68e-14 1.46e-14 1.90e-14
305 14384  197.7  183.1  212.5 4.28e-14 3.96e-14 4.60e-14   2.6   1.1   4.7 1.10e-14 4.70e-15 1.99e-14  62.9  54.8  71.0 1.20e-14 1.05e-14 1.36e-14  83.6  74.4  92.9 8.44e-15 7.51e-15 9.37e-15  51.4  43.5  59.5 1.90e-14 1.61e-14 2.20e-14
305 14419  124.4  112.7  136.2 4.04e-14 3.66e-14 4.42e-14   1.5   0.4   3.3 9.57e-15 2.26e-15 2.08e-14  45.9  39.3  53.1 1.31e-14 1.12e-14 1.52e-14  51.0  43.8  58.3 7.72e-15 6.63e-15 8.82e-15  27.5  21.7  33.9 1.53e-14 1.20e-14 1.88e-14
306 11268   53.1   43.3   63.0 2.38e-14 1.94e-14 2.82e-14   0.2   0.0   3.1 2.01e-15 0.00e+00 2.58e-14   9.5   5.7  14.0 3.55e-15 2.11e-15 5.22e-15  19.6  14.8  25.1 4.14e-15 3.13e-15 5.29e-15  24.1  17.0  31.8 1.91e-14 1.35e-14 2.53e-14
306 12095   87.0   74.1  100.1 2.11e-14 1.79e-14 2.42e-14   7.4   3.8  11.6 3.38e-14 1.73e-14 5.28e-14  23.6  17.9  29.9 4.77e-15 3.62e-15 6.02e-15  38.0  31.1  45.5 4.34e-15 3.55e-15 5.19e-15  25.9  17.2  35.4 1.11e-14 7.38e-15 1.52e-14
306 14383  263.8  241.7  286.2 2.68e-14 2.46e-14 2.91e-14   3.9   0.0  13.0 1.93e-15 0.00e+00 6.42e-15  71.2  61.0  81.5 4.47e-15 3.83e-15 5.12e-15 111.7  99.7 123.7 5.90e-15 5.27e-15 6.54e-15  81.9  66.3  97.7 1.89e-14 1.53e-14 2.25e-14
306 14384  163.4  146.3  180.7 3.17e-14 2.84e-14 3.51e-14  10.6   3.5  18.3 1.00e-14 3.26e-15 1.72e-14  47.7  39.7  56.1 5.71e-15 4.76e-15 6.72e-15  66.5  57.3  75.9 6.71e-15 5.78e-15 7.65e-15  49.8  38.1  62.2 2.19e-14 1.68e-14 2.74e-14
306 14419  102.1   88.5  116.0 2.74e-14 2.37e-14 3.11e-14   3.2   0.0   8.9 4.22e-15 0.00e+00 1.16e-14  15.3  10.3  20.8 2.53e-15 1.71e-15 3.45e-15  38.9  31.9  46.4 5.42e-15 4.45e-15 6.47e-15  48.4  38.2  59.3 2.95e-14 2.32e-14 3.61e-14
307 11268  116.6  102.5  130.7 4.86e-14 4.27e-14 5.45e-14   0.8   0.0   2.8 5.06e-15 0.00e+00 1.86e-14  33.3  26.9  40.4 1.12e-14 9.04e-15 1.36e-14  45.3  37.9  53.2 8.88e-15 7.44e-15 1.04e-14  38.4  28.8  48.5 2.93e-14 2.20e-14 3.70e-14
307 12095  193.3  174.8  212.0 4.28e-14 3.87e-14 4.69e-14   1.0   0.0   3.9 3.68e-15 0.00e+00 1.37e-14  54.6  45.6  63.6 9.76e-15 8.16e-15 1.14e-14  83.7  73.5  94.0 8.72e-15 7.65e-15 9.79e-15  55.6  43.0  68.2 2.25e-14 1.74e-14 2.76e-14
307 13817  814.8  782.1  847.7 8.22e-14 7.89e-14 8.55e-14   5.9   2.2  10.2 1.02e-14 3.78e-15 1.76e-14 231.0 214.5 247.6 1.96e-14 1.82e-14 2.11e-14 308.8 290.3 327.4 1.45e-14 1.36e-14 1.54e-14 276.5 255.3 298.1 4.96e-14 4.58e-14 5.35e-14
307 13819  253.0  233.7  272.5 6.29e-14 5.81e-14 6.78e-14   0.0   0.0   1.9 0.00e+00 0.00e+00 1.43e-14  49.2  40.5  58.4 1.23e-14 1.01e-14 1.46e-14 122.9 111.2 134.7 1.37e-14 1.24e-14 1.51e-14  81.7  69.1  94.4 3.26e-14 2.76e-14 3.77e-14
307 13820  735.9  704.3  767.8 7.39e-14 7.07e-14 7.71e-14   0.0   0.0   2.8 0.00e+00 0.00e+00 8.86e-15 158.6 144.2 173.3 1.61e-14 1.47e-14 1.76e-14 307.7 289.4 326.3 1.39e-14 1.31e-14 1.47e-14 270.8 249.6 292.2 4.35e-14 4.01e-14 4.70e-14
307 13821  608.3  579.0  637.8 7.81e-14 7.43e-14 8.19e-14   0.0   0.0   2.1 0.00e+00 0.00e+00 8.53e-15 108.7  96.0 121.6 1.42e-14 1.25e-14 1.59e-14 269.2 251.9 286.6 1.55e-14 1.45e-14 1.65e-14 231.7 211.8 251.7 4.75e-14 4.34e-14 5.16e-14
307 13822  783.5  751.3  815.9 8.07e-14 7.74e-14 8.40e-14   0.0   0.0   3.1 0.00e+00 0.00e+00 5.49e-15 236.5 219.6 253.6 2.05e-14 1.91e-14 2.20e-14 322.9 304.0 341.9 1.55e-14 1.46e-14 1.64e-14 225.2 205.4 245.2 4.12e-14 3.76e-14 4.49e-14
307  2040  239.8  222.5  257.3 6.68e-14 6.20e-14 7.17e-14   8.1   2.7  14.1 4.52e-15 1.48e-15 7.85e-15 117.3 105.9 128.8 1.64e-14 1.48e-14 1.80e-14  79.1  69.8  88.5 1.30e-14 1.15e-14 1.46e-14  43.8  34.9  53.3 3.45e-14 2.75e-14 4.20e-14
308 11268   57.3   48.8   65.9 2.09e-14 1.78e-14 2.41e-14   0.9   0.0   2.6 6.77e-15 0.00e+00 2.02e-14  17.4  13.1  22.2 5.56e-15 4.21e-15 7.10e-15  24.5  19.5  29.9 4.21e-15 3.36e-15 5.15e-15  15.6  10.7  21.0 9.66e-15 6.65e-15 1.30e-14
308 12095   87.0   76.2   98.0 1.71e-14 1.50e-14 1.93e-14   2.3   0.6   4.6 9.81e-15 2.66e-15 1.94e-14  26.7  21.4  32.6 4.60e-15 3.69e-15 5.62e-15  25.2  20.0  31.0 2.33e-15 1.85e-15 2.87e-15  35.2  27.8  43.1 1.18e-14 9.30e-15 1.44e-14
308 14383  139.7  126.8  152.7 1.87e-14 1.70e-14 2.05e-14   0.2   0.0   2.6 6.01e-16 0.00e+00 6.40e-15  43.0  36.4  50.1 4.87e-15 4.13e-15 5.69e-15  48.9  41.9  56.5 3.11e-15 2.66e-15 3.59e-15  48.1  40.0  56.6 1.12e-14 9.32e-15 1.32e-14
308 14384   75.4   65.9   85.0 1.72e-14 1.51e-14 1.94e-14   2.3   0.6   4.6 9.90e-15 2.69e-15 1.96e-14  18.8  14.5  23.7 3.65e-15 2.81e-15 4.59e-15  27.0  21.8  32.8 2.92e-15 2.36e-15 3.55e-15  29.6  23.5  36.3 1.18e-14 9.34e-15 1.44e-14
308 14419   52.2   44.3   60.2 1.79e-14 1.52e-14 2.07e-14   0.9   0.0   2.6 6.02e-15 0.00e+00 1.68e-14  13.9  10.1  18.2 4.04e-15 2.94e-15 5.29e-15  21.9  17.3  27.1 3.57e-15 2.82e-15 4.42e-15  16.5  11.9  21.6 9.83e-15 7.12e-15 1.29e-14
309 11268  204.8  189.5  220.2 7.39e-14 6.84e-14 7.94e-14   1.8   0.4   3.8 1.02e-14 2.09e-15 2.14e-14  70.9  62.3  79.7 2.08e-14 1.83e-14 2.34e-14  80.9  71.7  90.1 1.38e-14 1.23e-14 1.54e-14  53.1  44.6  61.8 3.46e-14 2.90e-14 4.03e-14
309 12095  153.3  138.8  167.9 2.97e-14 2.69e-14 3.25e-14   2.5   0.8   4.8 7.76e-15 2.47e-15 1.47e-14  51.1  43.4  59.0 8.05e-15 6.83e-15 9.29e-15  69.3  60.6  78.2 6.35e-15 5.55e-15 7.17e-15  33.2  24.9  42.1 1.16e-14 8.68e-15 1.47e-14
309 13817  126.9  111.4  142.5 1.11e-14 9.74e-15 1.25e-14   2.5   0.4   5.0 3.81e-15 6.89e-16 7.65e-15  34.2  26.9  42.0 2.55e-15 2.01e-15 3.14e-15  48.7  40.9  57.1 1.99e-15 1.67e-15 2.33e-15  44.8  34.1  56.1 6.85e-15 5.22e-15 8.57e-15
309 13819   67.9   57.1   78.9 1.52e-14 1.28e-14 1.76e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 6.59e-15  24.1  18.4  30.5 5.15e-15 3.92e-15 6.51e-15  29.3  23.4  35.6 2.99e-15 2.39e-15 3.64e-15  15.0   8.6  22.0 5.50e-15 3.17e-15 8.05e-15
309 13820  158.3  142.3  174.5 1.40e-14 1.26e-14 1.55e-14   1.3   0.0   3.4 3.01e-15 0.00e+00 7.84e-15  37.3  30.3  44.8 3.17e-15 2.58e-15 3.82e-15  72.9  63.6  82.3 2.96e-15 2.58e-15 3.34e-15  48.6  38.0  59.9 7.06e-15 5.52e-15 8.70e-15
309 13821  133.7  118.4  149.1 1.39e-14 1.23e-14 1.55e-14   0.0   0.0   2.1 0.00e+00 0.00e+00 5.72e-15  51.3  43.0  59.8 5.14e-15 4.31e-15 5.99e-15  48.4  40.8  56.6 2.30e-15 1.94e-15 2.69e-15  34.6  24.7  45.1 5.87e-15 4.20e-15 7.65e-15
309 13822  113.2   98.1  128.4 1.09e-14 9.44e-15 1.24e-14   2.8   0.6   5.6 4.80e-15 1.05e-15 9.41e-15  45.4  37.2  54.1 3.73e-15 3.06e-15 4.46e-15  43.5  36.0  51.6 1.96e-15 1.62e-15 2.32e-15  25.2  15.5  35.5 4.25e-15 2.62e-15 5.97e-15
309  2040   46.4   39.2   54.1 1.69e-14 1.43e-14 1.97e-14   1.5   0.4   3.3 3.44e-15 8.10e-16 7.45e-15  25.4  20.4  31.0 6.04e-15 4.85e-15 7.38e-15  12.1   8.7  16.0 2.26e-15 1.64e-15 3.00e-15   9.0   5.5  13.1 6.81e-15 4.16e-15 9.93e-15
310 11268   33.0   26.6   39.9 1.29e-14 1.04e-14 1.56e-14   0.0   0.0   1.7 0.00e+00 0.00e+00 2.12e-14   4.9   2.5   7.9 1.89e-15 9.65e-16 3.04e-15   4.0   1.8   6.8 7.18e-16 3.24e-16 1.22e-15  24.2  18.9  30.1 1.50e-14 1.17e-14 1.86e-14
310 12095   37.2   29.8   45.3 7.77e-15 6.22e-15 9.46e-15   0.7   0.0   2.5 4.50e-15 0.00e+00 1.66e-14   3.1   0.9   5.9 6.40e-16 1.77e-16 1.22e-15  17.6  13.3  22.5 1.69e-15 1.28e-15 2.16e-15  16.5  11.2  22.5 5.48e-15 3.72e-15 7.45e-15
310 14383   33.6   26.5   41.3 4.20e-15 3.31e-15 5.17e-15   3.6   1.6   6.2 7.11e-15 3.21e-15 1.23e-14   2.6   0.6   5.2 2.65e-16 5.81e-17 5.26e-16  14.7  10.7  19.2 8.79e-16 6.39e-16 1.15e-15  16.4  11.1  22.2 3.65e-15 2.48e-15 4.95e-15
310 14384   13.5    8.7   18.9 2.89e-15 1.87e-15 4.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-15   3.2   1.2   5.8 5.57e-16 2.16e-16 1.00e-15   5.7   3.1   8.9 5.80e-16 3.18e-16 9.06e-16   4.7   1.7   8.3 1.80e-15 6.28e-16 3.17e-15
310 14419    8.0    4.3   12.3 2.57e-15 1.38e-15 3.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.81e-15   2.7   1.0   5.0 7.04e-16 2.53e-16 1.31e-15   4.9   2.7   7.7 7.53e-16 4.13e-16 1.18e-15   0.5   0.0   3.4 2.72e-16 0.00e+00 1.94e-15
311 11268   26.4   19.9   33.5 1.13e-14 8.54e-15 1.44e-14   0.7   0.0   2.1 6.72e-15 0.00e+00 1.98e-14   2.1   0.3   4.4 7.97e-16 1.05e-16 1.67e-15   7.8   4.7  11.4 1.56e-15 9.42e-16 2.29e-15  16.6  11.4  22.4 1.21e-14 8.32e-15 1.62e-14
311 12095   30.3   22.7   38.5 6.83e-15 5.11e-15 8.68e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.74e-15   7.0   3.8  10.8 1.41e-15 7.58e-16 2.17e-15  11.8   8.1  16.2 1.24e-15 8.50e-16 1.70e-15  11.6   6.1  17.7 4.41e-15 2.32e-15 6.74e-15
311 13817   96.5   83.7  109.4 8.59e-15 7.45e-15 9.74e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 3.57e-15  27.7  21.5  34.4 2.28e-15 1.77e-15 2.84e-15  37.7  31.0  44.9 1.55e-15 1.28e-15 1.85e-15  31.4  23.0  40.5 4.63e-15 3.39e-15 5.97e-15
311 13822  106.0   93.1  119.1 1.04e-14 9.13e-15 1.17e-14   0.4   0.0   2.9 9.04e-16 0.00e+00 6.74e-15  28.7  22.6  35.4 2.61e-15 2.06e-15 3.22e-15  38.1  31.5  45.2 1.73e-15 1.43e-15 2.05e-15  39.7  30.9  49.3 6.45e-15 5.02e-15 7.99e-15
311  2040   54.6   46.9   62.4 1.77e-14 1.52e-14 2.02e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.24e-15  16.8  12.8  21.3 3.55e-15 2.71e-15 4.51e-15  24.2  19.5  29.5 4.06e-15 3.27e-15 4.96e-15  13.7   9.8  18.1 9.25e-15 6.63e-15 1.23e-14
312 13817   52.8   43.6   62.1 6.89e-15 5.69e-15 8.10e-15   9.7   4.9  15.2 1.43e-14 7.15e-15 2.23e-14   1.9   0.0   4.4 2.08e-16 0.00e+00 4.80e-16   9.8   6.0  14.1 5.90e-16 3.60e-16 8.52e-16  41.5  33.9  49.7 9.75e-15 7.96e-15 1.17e-14
312 13822   32.5   24.8   40.8 6.35e-15 4.85e-15 7.95e-15   5.1   1.0   9.6 1.13e-14 2.13e-15 2.12e-14   0.2   0.0   3.3 3.07e-17 0.00e+00 5.40e-16   6.5   3.4  10.2 5.87e-16 3.07e-16 9.15e-16  26.0  19.5  33.0 9.12e-15 6.85e-15 1.16e-14
312 14383   77.3   67.5   87.2 9.27e-15 8.09e-15 1.05e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.40e-15   1.3   0.0   3.6 1.32e-16 0.00e+00 3.66e-16  11.1   7.6  15.2 6.30e-16 4.32e-16 8.62e-16  65.0  56.2  73.9 1.35e-14 1.17e-14 1.54e-14
312 14384   51.8   43.9   59.9 1.06e-14 8.96e-15 1.22e-14   0.7   0.0   2.1 2.32e-15 0.00e+00 7.33e-15   1.6   0.0   3.6 2.71e-16 3.51e-18 6.18e-16   4.5   2.3   7.3 4.37e-16 2.24e-16 7.09e-16  45.8  38.7  53.5 1.62e-14 1.37e-14 1.90e-14
312 14419   33.8   27.7   40.6 1.04e-14 8.52e-15 1.25e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 6.12e-15   2.0   0.6   4.1 5.22e-16 1.46e-16 1.06e-15   4.7   2.5   7.5 6.79e-16 3.59e-16 1.09e-15  27.2  21.9  33.2 1.45e-14 1.17e-14 1.77e-14
312  2040   14.5   10.5   19.1 4.58e-15 3.32e-15 6.03e-15   0.7   0.0   2.1 1.41e-15 0.00e+00 4.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.35e-16   1.6   0.4   3.4 2.63e-16 7.02e-17 5.55e-16  13.9  10.2  18.3 9.09e-15 6.65e-15 1.19e-14
313 11268   21.0   14.7   27.8 8.55e-15 6.00e-15 1.13e-14   1.3   0.2   3.0 7.14e-15 9.46e-16 1.66e-14   9.5   6.2  13.5 3.03e-15 1.97e-15 4.29e-15   4.0   1.5   7.1 7.85e-16 3.00e-16 1.38e-15   7.6   3.3  12.4 5.71e-15 2.53e-15 9.34e-15
313 12095   62.5   52.6   72.5 1.36e-14 1.15e-14 1.58e-14   0.5   0.0   2.4 1.58e-15 0.00e+00 7.06e-15  20.0  15.0  25.5 3.39e-15 2.56e-15 4.34e-15  26.2  20.8  32.2 2.73e-15 2.17e-15 3.35e-15  16.5  10.5  23.1 6.66e-15 4.24e-15 9.35e-15
313 13817   54.8   43.6   66.2 5.37e-15 4.27e-15 6.48e-15   1.0   0.0   3.5 1.59e-15 0.00e+00 5.34e-15  11.5   6.7  16.9 9.30e-16 5.40e-16 1.37e-15  27.2  21.3  33.7 1.25e-15 9.83e-16 1.55e-15  16.8   9.2  24.9 2.93e-15 1.61e-15 4.36e-15
313 13819   26.4   18.9   34.5 6.20e-15 4.44e-15 8.09e-15   0.9   0.0   2.9 3.66e-15 0.00e+00 1.13e-14   4.4   1.3   8.0 8.67e-16 2.52e-16 1.58e-15  12.4   8.4  17.0 1.36e-15 9.25e-16 1.87e-15   9.9   4.9  15.5 4.13e-15 2.05e-15 6.44e-15
313 13820   63.1   51.8   74.6 5.86e-15 4.81e-15 6.93e-15   1.3   0.0   3.4 2.05e-15 0.00e+00 5.24e-15  26.2  20.3  32.6 2.04e-15 1.58e-15 2.54e-15  28.3  22.5  34.7 1.23e-15 9.79e-16 1.51e-15   9.0   2.6  15.9 1.49e-15 4.34e-16 2.62e-15
313 13821   56.2   44.9   67.3 6.09e-15 4.87e-15 7.30e-15   0.4   0.0   2.6 6.78e-16 0.00e+00 4.73e-15  18.5  13.0  24.6 1.69e-15 1.19e-15 2.24e-15  24.3  18.8  30.5 1.24e-15 9.53e-16 1.55e-15  13.9   6.7  21.6 2.67e-15 1.30e-15 4.15e-15
313 13822   73.1   60.9   85.4 7.87e-15 6.56e-15 9.19e-15   2.3   0.2   4.8 3.84e-15 3.20e-16 8.17e-15  37.8  30.6  45.7 3.38e-15 2.73e-15 4.08e-15  22.3  16.7  28.5 1.13e-15 8.48e-16 1.44e-15  13.9   6.7  21.7 2.66e-15 1.28e-15 4.16e-15
313  2040   17.5   12.8   22.9 6.59e-15 4.81e-15 8.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.36e-15   5.3   2.9   8.3 1.37e-15 7.54e-16 2.15e-15   5.9   3.5   8.9 1.12e-15 6.63e-16 1.68e-15   6.4   3.3  10.0 4.79e-15 2.50e-15 7.54e-15
314 11268    0.3    0.0    5.1 1.05e-16 0.00e+00 2.06e-15   1.3   0.2   3.0 7.19e-15 1.09e-15 1.66e-14   0.8   0.0   3.1 2.49e-16 0.00e+00 9.75e-16   3.7   1.4   6.7 7.26e-16 2.74e-16 1.29e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 1.73e-15
314 12095   30.5   22.8   38.7 6.60e-15 4.94e-15 8.38e-15   0.7   0.0   2.5 2.18e-15 0.00e+00 7.32e-15   6.9   3.6  10.8 1.17e-15 6.04e-16 1.84e-15  11.9   8.1  16.4 1.24e-15 8.38e-16 1.70e-15  11.8   6.5  17.8 4.75e-15 2.59e-15 7.14e-15
314 13817   67.3   55.8   78.9 6.58e-15 5.46e-15 7.72e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 3.62e-15  21.7  16.0  27.9 1.76e-15 1.30e-15 2.27e-15  35.5  29.0  42.5 1.63e-15 1.34e-15 1.96e-15  10.9   4.3  18.0 1.90e-15 7.53e-16 3.14e-15
314 13819   24.5   17.4   32.1 5.82e-15 4.15e-15 7.65e-15   1.4   0.1   3.3 5.52e-15 2.07e-16 1.29e-14   4.5   1.6   8.0 9.10e-16 3.29e-16 1.61e-15  10.4   6.8  14.6 1.16e-15 7.61e-16 1.63e-15   9.7   4.8  15.1 4.07e-15 2.01e-15 6.37e-15
314 13820   60.1   49.1   71.1 5.66e-15 4.63e-15 6.71e-15   0.7   0.0   2.8 1.11e-15 0.00e+00 4.36e-15   9.6   5.4  14.4 7.59e-16 4.26e-16 1.14e-15  25.7  20.2  31.7 1.13e-15 8.93e-16 1.40e-15  25.2  17.2  33.8 4.20e-15 2.87e-15 5.63e-15
314 13821   57.9   47.1   68.8 6.38e-15 5.18e-15 7.58e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.09e-15  27.9  21.9  34.6 2.59e-15 2.03e-15 3.21e-15  19.7  14.6  25.3 1.02e-15 7.56e-16 1.31e-15  10.6   4.2  17.5 2.05e-15 8.16e-16 3.42e-15
314 13822   69.9   58.3   81.7 7.53e-15 6.27e-15 8.80e-15   2.1   0.1   4.4 3.53e-15 2.54e-16 7.57e-15  25.2  19.0  31.9 2.25e-15 1.70e-15 2.86e-15  22.7  17.3  28.7 1.15e-15 8.80e-16 1.46e-15  22.7  14.9  31.0 4.35e-15 2.87e-15 5.95e-15
314  2040   22.8   17.5   28.5 8.40e-15 6.47e-15 1.05e-14   1.7   0.5   3.5 4.68e-15 1.43e-15 9.71e-15  11.6   8.3  15.5 2.95e-15 2.10e-15 3.95e-15   6.6   4.1   9.8 1.24e-15 7.59e-16 1.83e-15   4.6   1.9   7.9 3.38e-15 1.39e-15 5.82e-15
315 11268   53.8   42.9   64.8 2.14e-14 1.70e-14 2.57e-14   0.9   0.0   3.6 5.04e-15 0.00e+00 1.94e-14  17.3  12.2  22.9 5.30e-15 3.76e-15 7.04e-15  16.1  11.2  21.5 3.05e-15 2.13e-15 4.09e-15  20.7  13.0  29.2 1.54e-14 9.64e-15 2.17e-14
315 12095  113.3   98.0  128.7 2.39e-14 2.06e-14 2.71e-14   0.0   0.0   3.1 0.00e+00 0.00e+00 8.88e-15  24.0  17.6  31.0 3.91e-15 2.87e-15 5.06e-15  45.3  37.5  53.6 4.56e-15 3.78e-15 5.40e-15  44.4  33.4  56.0 1.76e-14 1.32e-14 2.21e-14
315 13817  295.8  273.4  318.5 2.86e-14 2.64e-14 3.08e-14   0.0   0.0   2.6 0.00e+00 0.00e+00 4.29e-15  57.0  47.3  66.7 4.65e-15 3.86e-15 5.44e-15 111.4  99.4 123.6 5.03e-15 4.49e-15 5.58e-15 128.4 112.0 144.9 2.20e-14 1.92e-14 2.49e-14
315 13819  123.8  108.8  139.0 2.81e-14 2.47e-14 3.16e-14   0.0   0.0   2.1 0.00e+00 0.00e+00 7.51e-15  11.9   6.3  18.1 2.23e-15 1.19e-15 3.39e-15  53.8  45.6  62.1 5.74e-15 4.87e-15 6.63e-15  58.3  47.2  69.5 2.39e-14 1.93e-14 2.85e-14
315 13820  216.3  195.4  237.4 2.00e-14 1.81e-14 2.20e-14   0.0   0.0   4.6 0.00e+00 0.00e+00 6.73e-15  31.8  23.2  40.9 2.42e-15 1.77e-15 3.12e-15  95.2  83.8 106.6 4.13e-15 3.64e-15 4.63e-15  90.9  75.6 106.3 1.51e-14 1.26e-14 1.77e-14
315 13821  196.8  176.5  217.3 2.02e-14 1.82e-14 2.24e-14   0.0   0.0   4.4 0.00e+00 0.00e+00 7.09e-15  27.7  19.1  37.0 2.35e-15 1.62e-15 3.13e-15  93.2  82.2 104.4 4.50e-15 3.97e-15 5.04e-15  77.2  62.6  91.9 1.43e-14 1.16e-14 1.70e-14
315 13822  250.4  229.0  272.0 2.79e-14 2.55e-14 3.03e-14   0.0   0.0   2.2 0.00e+00 0.00e+00 4.22e-15  40.3  31.5  49.7 3.78e-15 2.96e-15 4.66e-15  92.4  81.3 103.6 4.80e-15 4.22e-15 5.38e-15 118.6 102.7 134.8 2.34e-14 2.03e-14 2.66e-14
316 14383   16.0   11.1   21.4 1.82e-15 1.27e-15 2.44e-15   0.5   0.0   2.0 9.15e-16 0.00e+00 3.43e-15   6.0   3.4   9.2 5.57e-16 3.19e-16 8.52e-16   4.7   2.5   7.5 2.58e-16 1.37e-16 4.11e-16   5.4   2.2   9.1 1.08e-15 4.48e-16 1.83e-15
316 14384    4.0    1.4    7.2 7.86e-16 2.68e-16 1.41e-15   1.7   0.5   3.5 5.02e-15 1.56e-15 1.04e-14   1.3   0.2   3.0 2.12e-16 3.17e-17 4.83e-16   1.1   0.0   2.8 1.06e-16 2.69e-18 2.60e-16   1.6   0.0   3.8 5.58e-16 0.00e+00 1.32e-15
316 14419    4.5    1.9    7.6 1.33e-15 5.73e-16 2.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.09e-15   1.3   0.2   3.0 3.16e-16 4.44e-17 7.24e-16   1.6   0.5   3.4 2.32e-16 6.65e-17 4.86e-16   1.6   0.0   3.6 8.36e-16 2.12e-17 1.89e-15
316  2040    0.4    0.0    2.3 1.19e-16 0.00e+00 7.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.32e-15   1.8   0.6   3.6 3.93e-16 1.36e-16 7.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.78e-16
317 14383   32.9   26.6   39.7 3.74e-15 3.03e-15 4.51e-15   2.3   0.8   4.4 4.05e-15 1.46e-15 7.68e-15  17.1  13.0  21.8 1.58e-15 1.20e-15 2.01e-15  12.4   9.0  16.5 6.82e-16 4.91e-16 9.04e-16   3.3   0.8   6.4 6.71e-16 1.60e-16 1.28e-15
317 14384    3.3    0.8    6.4 6.51e-16 1.60e-16 1.25e-15   0.4   0.0   1.9 1.35e-15 0.00e+00 5.84e-15   5.0   2.8   7.8 7.91e-16 4.43e-16 1.23e-15   1.2   0.1   2.9 1.17e-16 1.21e-17 2.75e-16   0.0   0.0   1.4 0.00e+00 0.00e+00 4.84e-16
317 14419    6.3    3.4    9.8 1.84e-15 9.93e-16 2.87e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.15e-15   6.0   3.6   9.0 1.43e-15 8.59e-16 2.14e-15   1.5   0.4   3.3 2.13e-16 5.03e-17 4.63e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 8.05e-16
318 11268   37.2   29.8   45.2 1.55e-14 1.24e-14 1.89e-14   0.6   0.0   2.4 4.61e-15 0.00e+00 1.77e-14   7.9   4.8  11.5 2.70e-15 1.65e-15 3.96e-15   9.6   6.2  13.5 1.91e-15 1.24e-15 2.69e-15  19.9  14.3  26.0 1.47e-14 1.05e-14 1.93e-14
318 12095   78.1   67.5   88.8 1.79e-14 1.55e-14 2.04e-14   0.7   0.0   2.8 2.69e-15 0.00e+00 1.11e-14   5.7   2.5   9.4 1.07e-15 4.71e-16 1.78e-15  30.9  25.2  37.3 3.38e-15 2.76e-15 4.08e-15  41.7  33.9  50.2 1.70e-14 1.38e-14 2.04e-14
319 14383   47.6   40.4   55.4 5.83e-15 4.95e-15 6.79e-15   0.2   0.0   1.9 5.36e-16 0.00e+00 4.18e-15  11.7   8.4  15.6 1.22e-15 8.71e-16 1.63e-15  20.7  16.3  25.6 1.21e-15 9.51e-16 1.50e-15  15.3  11.0  20.2 3.23e-15 2.32e-15 4.26e-15
319 14384   16.1   11.8   21.0 3.37e-15 2.47e-15 4.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.42e-15   6.8   4.2  10.0 1.21e-15 7.53e-16 1.77e-15   7.3   4.8  10.5 7.34e-16 4.76e-16 1.05e-15   2.0   0.2   4.2 7.04e-16 6.53e-17 1.51e-15
319 14419    8.4    5.2   12.2 2.66e-15 1.65e-15 3.86e-15   0.6   0.0   2.0 3.32e-15 0.00e+00 1.17e-14   4.3   2.3   6.9 1.15e-15 6.19e-16 1.84e-15   2.4   0.9   4.5 3.59e-16 1.36e-16 6.74e-16   1.8   0.2   3.9 9.82e-16 1.10e-16 2.12e-15
320 11268    3.2    0.3    6.5 7.80e-16 8.07e-17 1.58e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 2.55e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 2.53e-16   0.5   0.0   2.4 5.99e-17 0.00e+00 2.97e-16   3.7   1.0   6.9 1.91e-15 5.12e-16 3.57e-15
320 12095    4.3    0.5    8.6 5.69e-16 7.05e-17 1.12e-15   4.7   1.5   8.3 3.14e-15 1.01e-15 5.62e-15   0.1   0.0   2.5 1.23e-17 0.00e+00 2.17e-16   4.4   1.9   7.5 2.98e-16 1.27e-16 5.08e-16   0.0   0.0   4.1 0.00e+00 0.00e+00 1.14e-15
320 13817   12.2    5.7   19.1 7.55e-16 3.56e-16 1.19e-15   3.2   0.2   6.7 1.19e-15 6.00e-17 2.48e-15   4.2   1.4   7.5 1.80e-16 6.09e-17 3.24e-16   4.1   1.2   7.5 1.28e-16 3.86e-17 2.34e-16   4.3   0.4   8.5 5.30e-16 4.45e-17 1.06e-15
320 13819   10.5    6.0   15.5 1.72e-15 9.88e-16 2.54e-15   4.9   1.8   8.5 7.50e-15 2.74e-15 1.31e-14   0.0   0.0   1.6 0.00e+00 0.00e+00 2.05e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.54e-16  12.2   8.1  16.9 3.64e-15 2.41e-15 5.05e-15
320 13820   24.9   18.0   32.4 1.62e-15 1.17e-15 2.11e-15   0.0   0.0   4.2 0.00e+00 0.00e+00 2.60e-15   3.3   0.9   6.3 1.75e-16 4.81e-17 3.29e-16   5.3   2.4   8.7 1.64e-16 7.43e-17 2.70e-16  16.4  10.9  22.6 1.94e-15 1.29e-15 2.67e-15
320 13821   11.5    5.4   18.1 8.75e-16 4.14e-16 1.38e-15   0.0   0.0   4.3 0.00e+00 0.00e+00 3.20e-15   0.4   0.0   3.3 2.21e-17 0.00e+00 2.07e-16   0.5   0.0   3.4 1.90e-17 0.00e+00 1.24e-16  10.7   5.6  16.5 1.48e-15 7.79e-16 2.28e-15
320 13822   16.2    9.5   23.4 1.11e-15 6.53e-16 1.60e-15   0.0   0.0   4.0 0.00e+00 0.00e+00 1.62e-15   2.1   0.1   4.6 1.01e-16 3.85e-18 2.19e-16   4.7   1.9   8.1 1.60e-16 6.34e-17 2.77e-16   9.4   4.3  15.1 1.29e-15 5.96e-16 2.08e-15
320 14383    8.5    4.5   13.1 1.04e-15 5.54e-16 1.61e-15   0.5   0.0   2.0 1.07e-15 0.00e+00 4.05e-15   1.6   0.2   3.6 1.66e-16 2.34e-17 3.65e-16   0.6   0.0   2.4 3.64e-17 0.00e+00 1.43e-16   6.3   3.0  10.3 1.36e-15 6.50e-16 2.20e-15
320 14384    0.5    0.0    3.2 9.95e-17 0.00e+00 6.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.97e-16   0.1   0.0   1.8 1.42e-17 0.00e+00 1.81e-16   1.0   0.0   3.2 3.63e-16 0.00e+00 1.16e-15
320 14419    1.8    0.0    4.1 5.67e-16 0.00e+00 1.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.92e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.97e-16   0.4   0.0   1.9 5.70e-17 0.00e+00 2.86e-16   2.5   0.6   4.9 1.35e-15 3.34e-16 2.68e-15
320  2040    2.9    1.2    5.3 8.83e-16 3.55e-16 1.60e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.08e-15   1.7   0.5   3.5 3.31e-16 9.87e-17 6.85e-16   0.8   0.0   2.1 1.21e-16 3.19e-18 3.40e-16   0.5   0.0   2.0 2.99e-16 0.00e+00 1.23e-15
321 11268   31.6   25.7   38.1 1.52e-14 1.24e-14 1.84e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.21e-14   7.2   4.6  10.4 3.76e-15 2.41e-15 5.40e-15   8.0   5.2  11.3 1.75e-15 1.15e-15 2.48e-15  16.4  12.1  21.4 1.20e-14 8.84e-15 1.56e-14
321 12095   38.4   31.5   45.8 1.01e-14 8.30e-15 1.20e-14   0.7   0.0   2.1 7.36e-15 0.00e+00 2.19e-14  10.1   6.9  13.9 2.88e-15 1.97e-15 3.96e-15  17.2  13.2  21.9 2.07e-15 1.58e-15 2.64e-15  11.0   6.9  15.7 4.39e-15 2.74e-15 6.26e-15
321 14383   83.8   74.1   93.6 1.19e-14 1.05e-14 1.32e-14   0.6   0.0   2.4 3.38e-15 0.00e+00 1.35e-14  21.2  16.6  26.3 3.20e-15 2.51e-15 3.96e-15  34.9  29.1  41.3 2.26e-15 1.89e-15 2.68e-15  27.7  22.0  33.9 5.94e-15 4.72e-15 7.28e-15
321 14384   40.3   33.8   47.4 1.04e-14 8.69e-15 1.22e-14   3.3   1.5   5.6 3.40e-14 1.55e-14 5.86e-14  10.0   6.9  13.6 2.77e-15 1.92e-15 3.77e-15  14.2  10.6  18.4 1.67e-15 1.24e-15 2.16e-15  16.2  11.9  21.0 6.28e-15 4.63e-15 8.14e-15
321 14419   23.8   18.8   29.5 9.45e-15 7.46e-15 1.17e-14   1.3   0.1   2.9 1.99e-14 2.05e-15 4.65e-14   8.1   5.4  11.4 3.45e-15 2.28e-15 4.87e-15   8.7   6.0  12.0 1.58e-15 1.08e-15 2.19e-15   7.0   4.1  10.5 4.20e-15 2.43e-15 6.30e-15
322 11268    8.5    4.3   13.3 2.08e-15 1.05e-15 3.25e-15   1.2   0.0   4.3 1.13e-15 0.00e+00 3.94e-15   0.8   0.0   2.8 1.18e-16 0.00e+00 4.11e-16   3.9   1.7   6.7 5.05e-16 2.19e-16 8.67e-16   4.0   1.1   7.3 2.25e-15 6.31e-16 4.15e-15
322 12095   28.2   21.4   35.7 3.69e-15 2.79e-15 4.67e-15   3.7   0.5   7.3 1.78e-15 2.19e-16 3.55e-15   6.8   3.8  10.5 5.32e-16 2.92e-16 8.17e-16   6.7   3.6  10.4 4.68e-16 2.53e-16 7.24e-16  14.7   9.7  20.4 4.47e-15 2.93e-15 6.19e-15
322 13817   64.8   54.8   74.9 4.00e-15 3.38e-15 4.62e-15   8.7   3.8  14.2 2.34e-15 1.01e-15 3.80e-15   9.7   5.9  14.1 3.78e-16 2.30e-16 5.48e-16  33.1  26.9  39.8 1.05e-15 8.56e-16 1.27e-15  22.4  16.0  29.4 3.05e-15 2.18e-15 4.00e-15
322 13819   15.6   10.5   21.4 2.37e-15 1.58e-15 3.23e-15   7.6   4.0  11.8 5.77e-15 3.03e-15 8.95e-15   1.9   0.2   4.0 1.84e-16 2.42e-17 3.95e-16   6.7   3.8  10.2 5.13e-16 2.91e-16 7.82e-16   7.1   3.5  11.3 2.30e-15 1.14e-15 3.65e-15
322 13820   48.1   39.1   57.7 2.89e-15 2.35e-15 3.47e-15   7.4   2.9  12.6 2.26e-15 8.66e-16 3.83e-15   9.1   5.4  13.5 3.61e-16 2.13e-16 5.33e-16  20.7  15.7  26.3 6.30e-16 4.77e-16 8.01e-16  18.8  12.6  25.6 2.41e-15 1.62e-15 3.28e-15
322 13821   27.0   19.6   35.1 1.91e-15 1.39e-15 2.48e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 5.19e-16   4.9   1.9   8.5 2.27e-16 8.91e-17 3.92e-16  13.4   9.3  18.1 4.77e-16 3.31e-16 6.45e-16   9.0   4.0  14.5 1.35e-15 6.09e-16 2.18e-15
322 13822   41.7   33.2   50.8 2.84e-15 2.26e-15 3.46e-15   7.7   3.0  13.0 2.28e-15 8.78e-16 3.84e-15  10.0   6.2  14.4 4.30e-16 2.68e-16 6.18e-16  16.9  12.2  22.1 5.91e-16 4.28e-16 7.74e-16  14.9   9.2  21.2 2.24e-15 1.38e-15 3.19e-15
322 14383   20.8   15.1   26.9 2.81e-15 2.05e-15 3.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.73e-15   5.5   2.9   8.7 7.67e-16 4.08e-16 1.21e-15  10.1   6.9  13.9 6.32e-16 4.32e-16 8.68e-16   5.1   1.8   9.0 1.07e-15 3.74e-16 1.88e-15
322 14384   11.4    7.4   16.0 2.56e-15 1.66e-15 3.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.70e-15   1.5   0.1   3.4 3.41e-16 2.81e-17 7.72e-16   8.6   5.7  12.1 8.92e-16 5.89e-16 1.25e-15   1.3   0.0   3.6 4.48e-16 0.00e+00 1.26e-15
322 14419    4.9    2.1    8.1 1.66e-15 7.26e-16 2.78e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.19e-14   3.3   1.5   5.6 1.13e-15 5.18e-16 1.95e-15   0.4   0.0   1.9 6.68e-17 0.00e+00 3.05e-16   1.2   0.0   3.3 6.55e-16 0.00e+00 1.77e-15
322  2040    8.6    5.7   12.1 3.81e-15 2.52e-15 5.37e-15   0.9   0.1   2.3 2.46e-15 3.81e-16 6.34e-15   1.7   0.5   3.5 4.85e-16 1.45e-16 1.00e-15   3.7   2.0   6.1 8.59e-16 4.54e-16 1.40e-15   3.2   1.4   5.5 2.93e-15 1.33e-15 5.08e-15
323 11268    0.5    0.0    3.8 1.22e-16 0.00e+00 8.75e-16   0.2   0.0   2.5 1.76e-16 0.00e+00 2.33e-15   0.0   0.0   1.8 9.90e-20 0.00e+00 2.52e-16   0.5   0.0   2.4 5.88e-17 0.00e+00 2.91e-16   0.1   0.0   3.0 7.48e-17 0.00e+00 1.56e-15
323 12095    2.9    0.0    6.1 3.55e-16 4.73e-18 7.57e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 8.93e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.64e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 1.02e-16   4.1   1.3   7.6 1.14e-15 3.51e-16 2.08e-15
323 13817    2.4    0.0    6.8 1.38e-16 0.00e+00 3.95e-16   1.8   0.0   4.9 4.83e-16 0.00e+00 1.34e-15   1.9   0.0   4.2 7.10e-17 0.00e+00 1.58e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 5.12e-17   2.8   0.0   6.1 3.43e-16 0.00e+00 7.55e-16
323 13819    5.5    2.2    9.3 8.03e-16 3.26e-16 1.36e-15   0.6   0.0   3.2 5.01e-16 0.00e+00 2.60e-15   0.7   0.0   2.5 7.14e-17 0.00e+00 2.48e-16   1.5   0.1   3.3 1.09e-16 7.77e-18 2.47e-16   3.3   0.9   6.3 9.95e-16 2.73e-16 1.87e-15
323 13820   19.5   13.5   26.1 1.14e-15 7.86e-16 1.52e-15   0.4   0.0   3.9 1.26e-16 0.00e+00 1.26e-15   7.5   4.4  11.1 2.98e-16 1.76e-16 4.43e-16   1.6   0.0   3.8 4.64e-17 0.00e+00 1.11e-16  10.6   6.1  15.8 1.26e-15 7.20e-16 1.87e-15
323 13821    4.1    0.4    8.2 2.74e-16 2.86e-17 5.46e-16   4.0   0.9   7.5 1.47e-15 3.40e-16 2.78e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 6.52e-17   0.0   0.0   1.4 0.00e+00 0.00e+00 4.82e-17   8.8   4.6  13.5 1.18e-15 6.17e-16 1.83e-15
323 13822    6.7    2.2   11.8 4.30e-16 1.39e-16 7.57e-16   0.0   0.0   3.1 0.00e+00 0.00e+00 9.27e-16   1.8   0.0   4.0 7.41e-17 1.90e-18 1.66e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 8.60e-17   5.5   1.8   9.7 7.44e-16 2.39e-16 1.32e-15
323 14383   11.3    7.4   16.0 1.27e-15 8.27e-16 1.79e-15   1.0   0.2   2.4 1.86e-15 3.52e-16 4.67e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.69e-16   1.3   0.2   3.0 6.91e-17 8.42e-18 1.60e-16  10.2   6.5  14.4 1.95e-15 1.25e-15 2.76e-15
323 14384    5.6    2.7    9.1 1.08e-15 5.29e-16 1.76e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.05e-16   7.3   4.4  10.8 2.41e-15 1.45e-15 3.57e-15
323 14419    0.6    0.0    2.7 1.81e-16 0.00e+00 7.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.75e-15   0.4   0.0   1.9 9.47e-17 0.00e+00 4.75e-16   0.7   0.0   2.1 9.26e-17 0.00e+00 2.87e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.34e-16
323  2040    3.4    1.6    5.7 1.11e-15 5.32e-16 1.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.44e-16   1.0   0.2   2.4 1.63e-16 3.08e-17 4.09e-16   2.7   1.2   4.8 1.83e-15 8.30e-16 3.25e-15
324 11268    1.0    0.0    3.4 2.35e-16 0.00e+00 8.27e-16   0.3   0.0   2.3 3.43e-16 0.00e+00 2.66e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.77e-16   0.2   0.0   1.9 3.04e-17 0.00e+00 2.34e-16   1.3   0.0   3.4 6.93e-16 0.00e+00 1.76e-15
324 12095    7.1    3.7   11.2 9.28e-16 4.78e-16 1.46e-15   3.1   0.9   5.7 1.93e-15 5.93e-16 3.60e-15   0.9   0.0   2.6 7.62e-17 0.00e+00 2.17e-16   4.4   2.2   7.2 2.96e-16 1.48e-16 4.86e-16   1.8   0.0   4.2 5.06e-16 0.00e+00 1.15e-15
324 13817   15.8   10.8   21.5 9.90e-16 6.75e-16 1.34e-15   0.4   0.0   3.4 1.61e-16 0.00e+00 1.24e-15   2.5   0.8   4.8 1.07e-16 3.32e-17 2.06e-16   5.6   3.0   8.7 1.74e-16 9.35e-17 2.73e-16   7.9   4.2  12.3 1.00e-15 5.32e-16 1.55e-15
324 13819    8.3    5.0   12.3 1.34e-15 8.03e-16 1.98e-15   1.1   0.0   3.3 1.34e-15 0.00e+00 3.98e-15   0.9   0.0   2.6 1.08e-16 0.00e+00 3.10e-16   4.0   2.1   6.6 3.16e-16 1.61e-16 5.19e-16   3.4   1.2   6.1 1.06e-15 3.86e-16 1.91e-15
324 13820   12.1    7.4   17.3 7.69e-16 4.74e-16 1.11e-15   0.6   0.0   3.4 2.86e-16 0.00e+00 1.69e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 1.00e-16   3.9   1.7   6.7 1.20e-16 5.33e-17 2.06e-16   8.4   4.7  12.7 1.03e-15 5.69e-16 1.56e-15
324 13821   18.2   13.0   23.9 1.34e-15 9.64e-16 1.77e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 1.14e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 8.87e-17   3.6   1.5   6.4 1.29e-16 5.21e-17 2.28e-16  15.6  11.2  20.6 2.20e-15 1.57e-15 2.90e-15
324 13822    9.1    4.8   13.9 6.21e-16 3.32e-16 9.50e-16   0.0   0.0   2.5 0.00e+00 0.00e+00 1.01e-15   2.3   0.6   4.6 1.11e-16 3.08e-17 2.20e-16   5.8   3.2   8.9 1.97e-16 1.09e-16 3.06e-16   1.0   0.0   4.0 1.33e-16 0.00e+00 5.52e-16
324 14383   10.2    6.7   14.3 1.29e-15 8.48e-16 1.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.20e-15   1.3   0.2   3.0 1.33e-16 1.62e-17 3.08e-16   0.6   0.0   2.0 3.78e-17 0.00e+00 1.25e-16   8.3   5.2  11.9 1.84e-15 1.16e-15 2.65e-15
324 14384    8.9    5.8   12.5 1.67e-15 1.09e-15 2.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.27e-15   0.7   0.0   2.1 1.03e-16 0.00e+00 3.18e-16   4.7   2.7   7.3 4.24e-16 2.44e-16 6.60e-16   3.5   1.6   6.1 1.17e-15 5.14e-16 2.02e-15
324 14419    2.1    0.6    4.2 5.94e-16 1.78e-16 1.18e-15   0.8   0.0   2.1 3.29e-15 8.68e-17 9.24e-15   0.8   0.1   2.2 1.87e-16 1.40e-17 5.12e-16   0.9   0.1   2.3 1.17e-16 1.37e-17 3.12e-16   0.4   0.0   1.9 2.14e-16 0.00e+00 9.63e-16
324  2040    1.5    0.4    3.3 4.56e-16 1.11e-16 9.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.79e-16   1.8   0.6   3.6 1.08e-15 3.66e-16 2.20e-15
325 11268    9.4    5.1   14.3 3.15e-15 1.70e-15 4.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.16e-15   4.0   1.9   6.8 1.06e-15 4.86e-16 1.79e-15   5.4   3.0   8.4 8.68e-16 4.78e-16 1.35e-15   0.0   0.0   3.6 2.93e-17 0.00e+00 2.20e-15
325 12095    3.7    0.0    7.7 6.56e-16 0.00e+00 1.39e-15   2.1   0.6   4.1 5.02e-15 1.48e-15 1.00e-14   3.1   0.9   5.9 4.39e-16 1.21e-16 8.32e-16   1.3   0.0   3.6 1.16e-16 0.00e+00 3.14e-16   0.0   0.0   4.0 0.00e+00 0.00e+00 1.31e-15
325 13817   23.7   15.7   32.2 1.92e-15 1.27e-15 2.62e-15   4.0   1.3   7.2 5.15e-15 1.73e-15 9.25e-15   6.2   2.3  10.5 4.18e-16 1.58e-16 7.15e-16   5.8   2.5   9.7 2.24e-16 9.60e-17 3.73e-16  12.1   6.4  18.4 1.72e-15 9.17e-16 2.61e-15
325 13819    5.9    1.6   10.7 1.13e-15 3.04e-16 2.05e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 6.39e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.77e-16   1.4   0.0   3.4 1.24e-16 0.00e+00 3.12e-16   6.8   2.8  11.4 2.30e-15 9.54e-16 3.83e-15
325 13820   16.1    8.9   23.7 1.22e-15 6.79e-16 1.81e-15   0.2   0.0   2.6 2.97e-16 0.00e+00 3.15e-15   1.5   0.0   4.7 9.63e-17 0.00e+00 2.98e-16   5.0   2.0   8.6 1.80e-16 7.18e-17 3.09e-16   9.7   4.3  15.6 1.29e-15 5.77e-16 2.08e-15
325 13821   15.1    7.8   23.1 1.35e-15 6.90e-16 2.06e-15   7.8   4.6  11.6 1.12e-14 6.55e-15 1.66e-14   5.8   1.9  10.1 4.30e-16 1.42e-16 7.55e-16   1.8   0.0   4.5 7.46e-17 0.00e+00 1.89e-16   7.8   2.7  13.4 1.21e-15 4.22e-16 2.08e-15
325 13822   11.6    4.9   18.9 1.04e-15 4.34e-16 1.68e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 3.78e-15   3.4   0.4   6.8 2.52e-16 3.14e-17 5.07e-16   2.7   0.3   5.5 1.14e-16 1.30e-17 2.35e-16   5.9   1.3  10.8 9.20e-16 2.07e-16 1.70e-15
325  2040    7.8    4.7   11.4 2.55e-15 1.55e-15 3.75e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.87e-15   2.1   0.7   4.2 4.84e-16 1.51e-16 9.56e-16   0.6   0.0   2.0 1.03e-16 0.00e+00 3.38e-16   5.0   2.6   8.0 3.25e-15 1.71e-15 5.19e-15
326 11268   14.5    9.5   20.0 5.53e-15 3.64e-15 7.65e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 9.13e-15   4.8   2.4   7.8 1.43e-15 7.09e-16 2.32e-15   7.3   4.6  10.6 1.35e-15 8.40e-16 1.96e-15   2.5   0.0   5.4 1.75e-15 0.00e+00 3.79e-15
326 12095   26.6   19.9   33.9 5.43e-15 4.07e-15 6.93e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.14e-15   1.1   0.0   3.5 1.74e-16 0.00e+00 5.57e-16  15.2  11.1  19.9 1.50e-15 1.10e-15 1.97e-15  10.3   5.7  15.6 3.86e-15 2.12e-15 5.83e-15
326 13817   45.6   36.2   55.5 4.01e-15 3.19e-15 4.89e-15   3.9   1.2   7.2 5.54e-15 1.67e-15 1.01e-14  15.5  10.7  21.0 1.14e-15 7.85e-16 1.54e-15  20.0  15.1  25.5 8.37e-16 6.31e-16 1.07e-15  10.3   4.6  16.5 1.59e-15 7.08e-16 2.56e-15
326 13819   23.0   16.8   29.9 5.23e-15 3.82e-15 6.80e-15   0.7   0.0   2.8 2.66e-15 0.00e+00 1.01e-14   1.5   0.0   3.9 2.79e-16 0.00e+00 7.45e-16  12.9   9.1  17.2 1.39e-15 9.85e-16 1.86e-15   8.7   4.5  13.5 3.47e-15 1.81e-15 5.39e-15
326 13820   64.8   54.5   75.3 5.83e-15 4.90e-15 6.77e-15   5.3   2.7   8.5 7.61e-15 3.92e-15 1.21e-14  16.5  11.8  21.8 1.24e-15 8.84e-16 1.64e-15  32.2  26.2  38.6 1.37e-15 1.12e-15 1.65e-15  16.4  10.0  23.5 2.59e-15 1.58e-15 3.69e-15
326 13821   39.8   30.9   49.3 4.02e-15 3.12e-15 4.98e-15   0.0   0.0   1.3 0.00e+00 0.00e+00 2.16e-15   8.6   4.5  13.3 7.28e-16 3.81e-16 1.12e-15  26.0  20.5  32.1 1.25e-15 9.83e-16 1.54e-15   5.5   1.0  10.4 9.73e-16 1.78e-16 1.84e-15
326 13822   36.9   28.4   46.0 3.66e-15 2.82e-15 4.56e-15   1.2   0.0   3.5 1.83e-15 0.00e+00 5.60e-15  11.7   7.5  16.5 9.68e-16 6.18e-16 1.37e-15  16.1  11.6  21.2 7.59e-16 5.44e-16 1.00e-15   9.3   4.0  15.0 1.61e-15 6.91e-16 2.61e-15
326  2040   21.1   16.4   26.3 7.43e-15 5.79e-15 9.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.74e-15   5.9   3.5   8.9 1.51e-15 8.92e-16 2.28e-15   5.8   3.5   8.5 1.01e-15 6.19e-16 1.49e-15   9.4   6.4  13.1 6.36e-15 4.29e-15 8.81e-15
327 11268    6.0    2.6   10.0 3.10e-15 1.32e-15 5.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.48e-14   2.5   0.8   4.8 1.40e-15 4.30e-16 2.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.70e-16   4.7   1.9   8.1 3.68e-15 1.45e-15 6.33e-15
327 12095    6.4    2.4   11.0 1.78e-15 6.61e-16 3.05e-15   1.2   0.1   2.9 1.45e-14 1.34e-15 3.40e-14   5.7   3.1   8.9 1.72e-15 9.36e-16 2.67e-15   1.9   0.2   4.0 2.36e-16 3.10e-17 5.04e-16   0.0   0.0   3.2 0.00e+00 0.00e+00 1.33e-15
328 11268   32.0   24.6   40.0 1.29e-14 9.89e-15 1.61e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 1.13e-14   7.0   3.9  10.7 2.36e-15 1.33e-15 3.59e-15  17.2  12.9  22.1 3.28e-15 2.46e-15 4.22e-15   7.8   3.1  13.0 5.52e-15 2.21e-15 9.20e-15
328 12095   60.2   49.6   70.9 1.30e-14 1.07e-14 1.53e-14   1.8   0.0   4.5 7.33e-15 0.00e+00 1.86e-14  18.5  13.6  24.0 3.34e-15 2.45e-15 4.34e-15  19.0  14.1  24.6 1.94e-15 1.44e-15 2.51e-15  23.0  15.5  31.0 8.74e-15 5.91e-15 1.18e-14
329 11268    5.8    2.6    9.5 1.89e-15 8.51e-16 3.12e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.01e-15   0.6   0.0   2.4 1.47e-16 0.00e+00 6.15e-16   4.2   2.2   6.8 6.70e-16 3.53e-16 1.08e-15   1.0   0.0   3.4 5.83e-16 0.00e+00 2.04e-15
329 12095    7.3    3.1   12.0 1.35e-15 5.82e-16 2.22e-15   1.5   0.3   3.2 3.70e-15 8.16e-16 8.06e-15   5.4   3.0   8.4 7.84e-16 4.33e-16 1.22e-15   1.3   0.0   3.1 1.14e-16 0.00e+00 2.79e-16   0.8   0.0   4.3 2.57e-16 0.00e+00 1.43e-15
329 13817   32.6   25.7   40.1 3.86e-15 3.04e-15 4.75e-15   0.7   0.0   2.8 1.23e-15 0.00e+00 5.19e-15   9.5   5.9  13.8 9.43e-16 5.84e-16 1.36e-15   9.9   6.5  13.8 5.57e-16 3.68e-16 7.79e-16  13.4   8.8  18.5 2.77e-15 1.83e-15 3.83e-15
329 13819   22.5   17.0   28.6 5.47e-15 4.13e-15 6.96e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.41e-15   4.8   2.2   7.9 9.68e-16 4.43e-16 1.61e-15   7.5   4.8  10.9 8.71e-16 5.52e-16 1.26e-15  10.2   6.5  14.6 4.36e-15 2.75e-15 6.21e-15
329 13820   33.3   26.2   41.0 3.16e-15 2.48e-15 3.89e-15   1.4   0.1   3.3 2.12e-15 7.97e-17 4.92e-15  11.4   7.4  16.0 9.10e-16 5.89e-16 1.27e-15  12.3   8.6  16.5 5.55e-16 3.90e-16 7.44e-16   9.8   5.4  14.7 1.62e-15 9.03e-16 2.44e-15
329 13821   43.5   35.2   52.3 4.42e-15 3.58e-15 5.31e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 2.35e-15   8.9   4.7  13.6 7.54e-16 4.04e-16 1.15e-15  16.6  12.3  21.5 8.02e-16 5.93e-16 1.04e-15  18.2  12.9  24.2 3.24e-15 2.29e-15 4.30e-15
329 13822   22.9   16.6   29.6 2.85e-15 2.08e-15 3.69e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 4.29e-15   9.3   5.8  13.4 9.67e-16 6.02e-16 1.39e-15   9.2   6.0  13.0 5.49e-16 3.58e-16 7.74e-16   4.4   1.1   8.2 9.57e-16 2.41e-16 1.78e-15
329  2040    9.4    6.2   13.2 3.07e-15 2.02e-15 4.32e-15   0.9   0.1   2.3 2.25e-15 3.27e-16 5.83e-15   4.5   2.6   7.1 1.04e-15 5.83e-16 1.63e-15   1.6   0.4   3.4 2.65e-16 7.11e-17 5.62e-16   3.2   1.3   5.8 2.09e-15 8.28e-16 3.73e-15
330 11268   52.5   44.1   61.0 1.81e-14 1.52e-14 2.11e-14   3.2   1.3   5.8 1.56e-14 6.19e-15 2.79e-14   6.9   4.0  10.4 1.87e-15 1.08e-15 2.82e-15  16.0  11.9  20.7 2.66e-15 1.98e-15 3.44e-15  29.6  23.4  36.4 1.88e-14 1.48e-14 2.31e-14
330 12095  107.0   95.4  118.9 1.99e-14 1.77e-14 2.21e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 4.00e-15  13.7   9.6  18.4 2.01e-15 1.41e-15 2.70e-15  47.8  40.8  55.4 4.27e-15 3.65e-15 4.95e-15  45.7  37.7  54.1 1.56e-14 1.29e-14 1.85e-14
330 13817  132.8  119.0  146.6 1.19e-14 1.06e-14 1.31e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 2.42e-15   8.2   4.2  12.9 6.32e-16 3.19e-16 9.92e-16  52.4  44.6  60.2 2.20e-15 1.87e-15 2.53e-15  72.2  61.8  82.8 1.11e-14 9.53e-15 1.28e-14
330 13819   52.3   43.5   61.2 1.04e-14 8.62e-15 1.21e-14   0.0   0.0   1.6 0.00e+00 0.00e+00 5.13e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 4.18e-16  16.7  12.4  21.6 1.56e-15 1.16e-15 2.02e-15  36.4  29.3  44.0 1.27e-14 1.02e-14 1.54e-14
330 13820  134.5  120.6  148.6 1.07e-14 9.58e-15 1.18e-14   0.0   0.0   2.0 0.00e+00 0.00e+00 2.63e-15   0.8   0.0   4.4 5.16e-17 0.00e+00 2.93e-16  38.4  31.8  45.7 1.44e-15 1.19e-15 1.72e-15  95.7  84.0 107.4 1.34e-14 1.18e-14 1.51e-14
330 13821  121.1  107.9  134.4 1.11e-14 9.88e-15 1.23e-14   0.0   0.0   1.4 0.00e+00 0.00e+00 2.03e-15  17.9  13.0  23.5 1.37e-15 9.93e-16 1.79e-15  26.6  20.8  32.9 1.15e-15 9.01e-16 1.42e-15  77.0  66.5  87.7 1.24e-14 1.07e-14 1.42e-14
330 13822  106.5   93.8  119.2 1.05e-14 9.23e-15 1.17e-14   0.0   0.0   2.6 0.00e+00 0.00e+00 4.76e-15   4.5   1.2   8.2 3.78e-16 1.03e-16 6.92e-16  48.5  41.2  56.4 2.24e-15 1.91e-15 2.61e-15  53.8  44.3  63.3 9.14e-15 7.54e-15 1.08e-14
331 11268    2.6    0.9    4.9 6.62e-16 2.23e-16 1.25e-15   0.1   0.0   1.8 1.76e-16 0.00e+00 3.18e-15   0.8   0.0   2.1 1.40e-16 3.70e-18 3.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   2.2   0.7   4.3 1.09e-15 3.63e-16 2.12e-15
331 12095    3.4    1.1    6.2 4.61e-16 1.47e-16 8.55e-16   1.2   0.0   3.1 1.14e-15 0.00e+00 2.91e-15   1.4   0.3   3.2 1.42e-16 2.82e-17 3.14e-16   0.2   0.0   1.9 1.67e-17 0.00e+00 1.28e-16   1.7   0.1   3.8 4.58e-16 3.76e-17 1.00e-15
331 13817    6.7    3.4   10.6 4.92e-16 2.48e-16 7.77e-16   0.5   0.0   3.0 4.08e-16 0.00e+00 2.25e-15   1.1   0.0   2.7 6.70e-17 8.71e-19 1.66e-16   1.8   0.4   3.8 6.29e-17 1.33e-17 1.32e-16   3.8   1.3   6.9 4.89e-16 1.72e-16 8.79e-16
331 13819    3.0    0.9    5.7 4.99e-16 1.52e-16 9.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.02e-15   0.4   0.0   1.9 5.35e-17 0.00e+00 2.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.93e-17   3.6   1.6   6.1 1.03e-15 4.62e-16 1.78e-15
331 13820    8.5    4.9   12.7 5.56e-16 3.20e-16 8.33e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 1.04e-15   3.0   1.3   5.4 1.70e-16 7.28e-17 3.01e-16   3.6   1.6   6.2 1.12e-16 5.10e-17 1.93e-16   1.9   0.0   4.2 2.12e-16 0.00e+00 4.72e-16
331 13821    7.4    4.2   11.2 5.68e-16 3.23e-16 8.63e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.69e-15   0.3   0.0   1.9 1.90e-17 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.14e-17   7.8   4.7  11.4 1.03e-15 6.23e-16 1.51e-15
331 13822    1.1    0.0    3.9 8.49e-17 0.00e+00 3.09e-16   4.8   2.1   8.1 4.09e-15 1.80e-15 6.90e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.63e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 6.55e-17   2.6   0.6   5.2 3.64e-16 8.25e-17 7.22e-16
331 14383    0.9    0.0    2.9 9.83e-17 0.00e+00 3.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   2.5   1.0   4.6 1.32e-16 5.46e-17 2.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.15e-16
331 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 2.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.68e-16
331 14419    2.5    1.0    4.6 6.90e-16 2.76e-16 1.27e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.19e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   2.6   1.1   4.7 1.27e-15 5.49e-16 2.30e-15
331  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.54e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.16e-16
332 11268    0.0    0.0    2.2 0.00e+00 0.00e+00 4.88e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 1.61e-15   0.5   0.0   2.0 6.85e-17 0.00e+00 2.59e-16   1.0   0.0   2.7 1.25e-16 0.00e+00 3.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.63e-16
332 12095    3.4    0.7    6.5 3.98e-16 8.67e-17 7.66e-16   0.3   0.0   2.6 1.39e-16 0.00e+00 1.08e-15   0.9   0.0   2.6 6.35e-17 0.00e+00 1.82e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.08e-16   2.8   0.6   5.5 7.44e-16 1.63e-16 1.46e-15
332 13817    1.9    0.0    5.4 1.05e-16 0.00e+00 3.03e-16   5.3   2.4   8.8 1.23e-15 5.63e-16 2.03e-15   1.1   0.0   3.0 4.07e-17 0.00e+00 1.07e-16   0.5   0.0   2.7 1.40e-17 0.00e+00 7.80e-17   0.3   0.0   3.7 4.09e-17 0.00e+00 4.42e-16
332 13819    4.8    2.1    8.1 6.36e-16 2.77e-16 1.07e-15   4.1   1.7   7.1 2.24e-15 9.50e-16 3.86e-15   0.2   0.0   1.9 2.00e-17 0.00e+00 1.57e-16   3.0   1.3   5.4 2.11e-16 9.05e-17 3.74e-16   1.6   0.0   3.6 4.44e-16 5.74e-18 1.01e-15
332 13820   15.5   10.5   21.0 8.14e-16 5.53e-16 1.10e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 4.37e-16   7.4   4.6  10.7 2.46e-16 1.55e-16 3.57e-16   2.3   0.4   4.6 6.27e-17 1.18e-17 1.27e-16   5.9   2.6   9.8 6.63e-16 2.95e-16 1.10e-15
332 13821    7.9    3.8   12.5 4.80e-16 2.32e-16 7.65e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 4.23e-16   3.2   1.2   5.8 1.24e-16 4.82e-17 2.24e-16   6.0   3.4   9.2 1.92e-16 1.09e-16 2.93e-16   0.0   0.0   2.7 0.00e+00 0.00e+00 3.59e-16
332 13822    7.8    3.7   12.6 4.80e-16 2.26e-16 7.71e-16   0.1   0.0   3.4 2.63e-17 0.00e+00 8.68e-16   2.5   0.6   5.0 9.86e-17 2.47e-17 1.93e-16   3.8   1.6   6.5 1.21e-16 5.08e-17 2.10e-16   1.6   0.0   4.5 2.07e-16 0.00e+00 5.94e-16
332 14383    0.0    0.0    2.0 0.00e+00 0.00e+00 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.80e-16   1.5   0.4   3.3 9.79e-17 2.39e-17 2.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16
332 14384    0.0    0.0    2.1 0.00e+00 0.00e+00 4.85e-16   1.0   0.2   2.5 8.67e-15 2.00e-15 2.13e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16   0.4   0.0   2.3 1.45e-16 0.00e+00 7.88e-16
332 14419    1.5    0.1    3.3 5.08e-16 3.62e-17 1.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-14   0.6   0.0   2.0 2.39e-16 0.00e+00 7.87e-16   0.8   0.1   2.2 1.28e-16 9.52e-18 3.49e-16   0.0   0.0   1.8 2.41e-17 0.00e+00 9.13e-16
332  2040    1.6    0.4    3.4 4.66e-16 1.22e-16 9.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.15e-15   1.0   0.2   2.4 1.87e-16 3.55e-17 4.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-16   0.8   0.0   2.1 4.59e-16 1.21e-17 1.29e-15
333 11268   36.9   30.2   44.2 1.42e-14 1.16e-14 1.70e-14   0.0   0.0   1.8 1.66e-16 0.00e+00 9.97e-15  19.4  15.1  24.3 5.94e-15 4.62e-15 7.43e-15  11.7   8.2  15.8 2.17e-15 1.53e-15 2.93e-15   5.8   2.5   9.7 4.04e-15 1.76e-15 6.75e-15
333 12095   73.7   64.1   83.4 1.59e-14 1.38e-14 1.79e-14   1.8   0.2   3.9 5.62e-15 6.30e-16 1.22e-14  20.2  15.7  25.4 3.46e-15 2.69e-15 4.33e-15  33.1  27.4  39.4 3.43e-15 2.84e-15 4.08e-15  20.4  14.8  26.6 7.95e-15 5.76e-15 1.03e-14
333 13817  104.1   92.3  115.9 1.05e-14 9.31e-15 1.17e-14   3.7   0.9   7.0 7.34e-15 1.74e-15 1.39e-14  39.7  33.1  47.0 3.52e-15 2.93e-15 4.16e-15  36.1  29.9  42.9 1.71e-15 1.42e-15 2.03e-15  28.4  21.6  35.8 4.87e-15 3.70e-15 6.13e-15
333 13819   70.5   61.1   79.9 1.37e-14 1.19e-14 1.56e-14   0.2   0.0   2.5 5.72e-16 0.00e+00 8.24e-15  16.2  11.9  21.1 2.66e-15 1.95e-15 3.47e-15  23.0  18.2  28.4 2.12e-15 1.68e-15 2.62e-15  31.7  25.6  38.5 1.08e-14 8.70e-15 1.31e-14
333 13820  139.3  126.0  152.7 1.08e-14 9.74e-15 1.18e-14   4.2   1.6   7.5 5.44e-15 2.00e-15 9.59e-15  34.7  28.4  41.6 2.26e-15 1.85e-15 2.71e-15  57.4  49.5  65.5 2.10e-15 1.81e-15 2.39e-15  47.4  39.2  56.2 6.39e-15 5.28e-15 7.58e-15
333 13821  108.8   96.5  121.2 9.79e-15 8.69e-15 1.09e-14   1.4   0.0   4.4 2.06e-15 0.00e+00 6.62e-15  31.0  24.6  38.1 2.35e-15 1.86e-15 2.89e-15  33.8  27.6  40.5 1.44e-15 1.18e-15 1.73e-15  44.4  36.6  52.9 6.98e-15 5.75e-15 8.32e-15
333 13822   91.4   80.2  102.7 1.05e-14 9.19e-15 1.18e-14   0.0   0.0   2.3 0.00e+00 0.00e+00 5.06e-15  23.2  17.8  29.3 2.34e-15 1.79e-15 2.95e-15  37.9  31.6  44.9 2.04e-15 1.70e-15 2.42e-15  30.4  23.6  37.7 5.92e-15 4.60e-15 7.35e-15
334 11268    2.4    0.4    4.9 5.32e-16 8.80e-17 1.08e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.30e-15   0.4   0.0   1.9 5.31e-17 0.00e+00 2.55e-16   0.6   0.0   2.0 7.20e-17 0.00e+00 2.43e-16   1.5   0.0   3.5 7.22e-16 0.00e+00 1.72e-15
334 12095    1.7    0.0    4.4 2.03e-16 0.00e+00 5.27e-16   0.4   0.0   2.6 1.49e-16 0.00e+00 1.10e-15   3.3   1.5   5.7 2.34e-16 1.10e-16 4.02e-16   0.2   0.0   1.8 9.74e-18 0.00e+00 1.18e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 5.41e-16
334 13817    6.4    2.5   10.9 3.76e-16 1.46e-16 6.40e-16   0.0   0.0   3.0 0.00e+00 0.00e+00 7.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.30e-17   5.3   2.9   8.3 1.61e-16 8.82e-17 2.53e-16   3.7   0.8   7.2 4.65e-16 1.05e-16 8.89e-16
334 13819    1.8    0.0    4.3 2.38e-16 0.00e+00 5.73e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 1.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.68e-17   0.9   0.0   2.6 6.32e-17 0.00e+00 1.79e-16   1.8   0.1   4.0 5.15e-16 1.92e-17 1.13e-15
334 13820   10.8    6.2   15.9 5.68e-16 3.27e-16 8.39e-16   0.0   0.0   2.9 0.00e+00 0.00e+00 6.42e-16   2.1   0.4   4.3 7.11e-17 1.50e-17 1.45e-16   7.4   4.7  10.8 2.04e-16 1.29e-16 2.96e-16   1.4   0.0   4.6 1.52e-16 0.00e+00 5.09e-16
334 13821    5.8    2.1   10.0 3.55e-16 1.29e-16 6.15e-16   0.0   0.0   2.9 0.00e+00 0.00e+00 7.55e-16   0.8   0.0   2.8 3.20e-17 0.00e+00 1.11e-16   6.2   3.6   9.3 1.98e-16 1.15e-16 3.00e-16   0.0   0.0   2.8 0.00e+00 0.00e+00 3.62e-16
334 13822    3.6    0.6    7.1 2.33e-16 3.70e-17 4.59e-16   0.2   0.0   3.5 6.34e-17 0.00e+00 9.55e-16   1.1   0.0   3.0 4.39e-17 0.00e+00 1.23e-16   2.4   0.7   4.7 8.14e-17 2.39e-17 1.58e-16   0.2   0.0   3.5 2.48e-17 0.00e+00 4.75e-16
334  2040    0.1    0.0    1.8 1.64e-17 0.00e+00 5.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.42e-15   0.6   0.0   2.0 1.19e-16 0.00e+00 4.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.80e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.00e-16
335 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.40e-16
335 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.73e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.08e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16
335 13817    3.2    1.2    5.7 1.70e-16 6.52e-17 3.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.49e-16   2.0   0.6   4.1 6.98e-17 1.97e-17 1.40e-16   0.7   0.0   2.1 1.97e-17 0.00e+00 5.88e-17   0.4   0.0   1.9 5.02e-17 0.00e+00 2.19e-16
335 13819    1.0    0.0    2.7 1.32e-16 0.00e+00 3.38e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 5.97e-16   0.6   0.0   2.0 5.22e-17 0.00e+00 1.65e-16   0.7   0.0   2.1 4.98e-17 6.70e-19 1.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.04e-16
335 13820    0.0    0.0    1.5 0.00e+00 0.00e+00 7.69e-17   1.4   0.3   3.1 2.85e-16 5.24e-17 6.38e-16   0.3   0.0   1.9 9.39e-18 0.00e+00 6.01e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.00e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-16
335 13821    0.0    0.0    2.1 0.00e+00 0.00e+00 1.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-16   1.2   0.1   2.9 4.63e-17 4.78e-18 1.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16
335 13822    0.4    0.0    2.3 2.28e-17 0.00e+00 1.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.73e-16   0.4   0.0   1.9 1.67e-17 0.00e+00 7.31e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   0.3   0.0   1.9 4.28e-17 0.00e+00 2.36e-16
335 14383    0.8    0.0    2.6 6.51e-17 0.00e+00 1.97e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-16   0.5   0.0   2.0 2.46e-17 0.00e+00 9.79e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.62e-17   0.5   0.0   2.0 8.89e-17 0.00e+00 3.25e-16
335 14384    0.3    0.0    1.9 3.91e-17 0.00e+00 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.26e-16   0.8   0.1   2.2 6.79e-17 4.27e-18 1.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.92e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.17e-16
335 14419    4.7    2.7    7.3 9.37e-16 5.40e-16 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.43e-16   1.9   0.7   3.7 2.43e-16 9.25e-17 4.75e-16   0.9   0.1   2.3 9.41e-17 1.36e-17 2.43e-16   1.9   0.7   3.7 7.96e-16 3.03e-16 1.56e-15
335  2040    0.4    0.0    1.9 9.05e-17 0.00e+00 3.96e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-16   0.6   0.0   2.0 6.22e-17 0.00e+00 2.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.07e-16
336 11268    0.0    0.0    1.7 0.00e+00 0.00e+00 3.68e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.37e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 9.13e-16
336 12095    2.9    0.2    6.0 3.43e-16 2.10e-17 7.13e-16   0.0   0.0   2.7 0.00e+00 0.00e+00 1.16e-15   1.4   0.0   3.2 9.77e-17 1.26e-18 2.29e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.04e-16   2.3   0.1   4.9 5.95e-16 2.28e-17 1.28e-15
336 13817    9.4    4.7   14.7 5.33e-16 2.67e-16 8.33e-16   5.4   2.2   9.3 1.34e-15 5.33e-16 2.29e-15   1.6   0.0   3.6 5.76e-17 1.48e-18 1.31e-16   1.9   0.1   4.1 5.56e-17 4.02e-18 1.21e-16   6.1   2.4  10.3 7.22e-16 2.90e-16 1.22e-15
336 13819    4.4    1.3    7.9 5.79e-16 1.77e-16 1.05e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 1.37e-15   1.6   0.2   3.5 1.32e-16 1.48e-17 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.89e-17   4.5   1.9   7.8 1.29e-15 5.25e-16 2.21e-15
336 13820   12.8    7.6   18.7 6.72e-16 3.97e-16 9.80e-16   4.1   1.3   7.4 9.08e-16 2.98e-16 1.64e-15   1.0   0.0   3.2 3.44e-17 0.00e+00 1.08e-16   0.1   0.0   2.5 2.11e-18 0.00e+00 6.85e-17  11.8   7.2  16.9 1.32e-15 8.07e-16 1.90e-15
336 13821   11.0    6.4   16.3 6.75e-16 3.89e-16 9.97e-16   2.2   0.0   4.7 5.56e-16 0.00e+00 1.22e-15   0.5   0.0   2.7 1.85e-17 0.00e+00 1.04e-16   2.6   0.7   5.1 8.38e-17 2.31e-17 1.62e-16   8.0   4.3  12.3 1.05e-15 5.62e-16 1.62e-15
336 13822    7.3    3.0   12.0 4.52e-16 1.88e-16 7.48e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 5.70e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 6.12e-17   2.9   1.0   5.4 9.48e-17 3.22e-17 1.77e-16   5.8   2.3   9.9 7.61e-16 3.04e-16 1.30e-15
336  2040    1.1    0.0    2.7 3.33e-16 0.00e+00 8.31e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.72e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.44e-16   1.9   0.7   3.7 2.99e-16 1.14e-16 5.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.88e-16
337 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 4.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.67e-16
337 12095    3.2    1.3    5.8 7.23e-16 2.87e-16 1.29e-15   1.7   0.3   3.7 1.94e-15 3.55e-16 4.16e-15   0.4   0.0   1.9 5.56e-17 0.00e+00 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   3.1   1.3   5.4 1.43e-15 6.14e-16 2.54e-15
337 13817    5.9    3.0    9.4 4.44e-16 2.25e-16 7.09e-16   0.3   0.0   2.6 1.91e-16 0.00e+00 1.49e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.42e-17   5.4   3.2   8.2 1.98e-16 1.17e-16 3.01e-16   1.3   0.0   3.4 1.94e-16 0.00e+00 4.94e-16
337 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 3.49e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 8.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.67e-16
337 13820    3.9    1.7    6.7 5.18e-16 2.29e-16 8.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.57e-15   1.6   0.4   3.4 1.93e-16 5.06e-17 4.12e-16   0.7   0.0   2.1 4.16e-17 0.00e+00 1.28e-16   1.7   0.3   3.6 3.60e-16 6.02e-17 7.83e-16
337 13821    2.1    0.4    4.3 3.64e-16 7.67e-17 7.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.74e-15   0.8   0.0   2.1 1.23e-16 3.24e-18 3.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.22e-17   1.5   0.2   3.4 4.29e-16 4.41e-17 9.60e-16
337 13822    1.7    0.0    4.3 1.25e-16 0.00e+00 3.11e-16   3.0   0.9   5.7 1.68e-15 4.99e-16 3.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.24e-17   0.8   0.0   2.5 2.87e-17 0.00e+00 8.95e-17   2.1   0.3   4.5 3.00e-16 4.76e-17 6.25e-16
337 14383    2.6    0.8    4.9 4.82e-16 1.60e-16 9.16e-16   0.1   0.0   1.8 1.92e-16 0.00e+00 2.40e-15   1.8   0.7   3.6 2.57e-16 9.30e-17 5.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-16   1.0   0.0   2.6 3.48e-16 0.00e+00 9.30e-16
337  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.26e-16
338 11268    4.9    2.7    7.7 3.21e-15 1.76e-15 5.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.96e-14   3.9   2.1   6.2 2.42e-15 1.32e-15 3.89e-15   1.0   0.2   2.4 2.95e-16 5.58e-17 7.41e-16   0.0   0.0   1.8 4.75e-17 0.00e+00 1.90e-15
338 12095    6.2    3.6    9.4 2.29e-15 1.34e-15 3.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.10e-14   0.8   0.1   2.2 2.82e-16 2.11e-17 7.72e-16   3.6   1.9   6.0 6.24e-16 3.22e-16 1.03e-15   1.8   0.4   3.8 1.07e-15 2.28e-16 2.25e-15
338 13819    5.3    2.7    8.4 1.14e-15 5.85e-16 1.82e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.94e-15   1.2   0.1   2.9 2.92e-16 3.03e-17 6.90e-16   0.8   0.0   2.1 7.55e-17 1.99e-18 2.12e-16   3.3   1.3   5.9 1.06e-15 4.28e-16 1.89e-15
338 13820   10.5    6.7   14.8 9.02e-16 5.80e-16 1.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.62e-15   3.2   1.5   5.6 3.07e-16 1.41e-16 5.31e-16   3.2   1.4   5.5 1.26e-16 5.72e-17 2.19e-16   4.0   1.5   7.1 5.18e-16 1.98e-16 9.12e-16
338 13821   21.3   16.5   26.7 2.31e-15 1.79e-15 2.90e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.63e-15   1.1   0.0   2.8 1.37e-16 5.15e-18 3.33e-16   7.2   4.6  10.3 3.58e-16 2.30e-16 5.15e-16  13.1   9.4  17.5 2.11e-15 1.51e-15 2.80e-15
339 13819    8.6    5.6   12.3 3.98e-15 2.58e-15 5.67e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 2.07e-14   1.7   0.5   3.5 8.77e-16 2.66e-16 1.81e-15   3.7   2.0   6.1 7.89e-16 4.19e-16 1.29e-15   3.2   1.3   5.8 2.17e-15 8.53e-16 3.90e-15
339 13820    9.8    6.0   14.1 1.76e-15 1.08e-15 2.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.05e-15   2.2   0.7   4.3 4.48e-16 1.46e-16 8.68e-16   2.2   0.8   4.3 1.85e-16 6.32e-17 3.56e-16   5.4   2.5   8.9 1.41e-15 6.56e-16 2.33e-15
340 13819   32.6   25.5   40.3 7.67e-15 6.00e-15 9.47e-15   0.0   0.0   2.5 3.61e-16 0.00e+00 2.34e-14   3.3   1.0   6.2 8.50e-16 2.61e-16 1.57e-15   9.7   6.3  13.6 1.03e-15 6.71e-16 1.45e-15  19.8  14.3  25.9 7.07e-15 5.09e-15 9.25e-15
340 13820   97.8   85.7  110.0 9.29e-15 8.14e-15 1.05e-14   1.6   0.0   4.2 5.98e-15 0.00e+00 1.56e-14  24.2  18.8  30.2 2.48e-15 1.92e-15 3.09e-15  36.0  29.6  42.9 1.55e-15 1.28e-15 1.85e-15  37.8  29.5  46.5 5.47e-15 4.27e-15 6.73e-15
340 13821   73.3   62.2   84.4 7.90e-15 6.71e-15 9.10e-15   0.0   0.0   3.9 0.00e+00 0.00e+00 1.62e-14  21.2  15.8  27.1 2.45e-15 1.83e-15 3.13e-15  29.5  23.7  35.9 1.44e-15 1.16e-15 1.76e-15  23.1  16.0  30.8 3.81e-15 2.63e-15 5.08e-15
340  2040   33.0   27.0   39.6 1.34e-14 1.10e-14 1.61e-14   2.3   0.8   4.4 1.09e-14 3.94e-15 2.07e-14   3.7   1.8   6.3 1.15e-15 5.42e-16 1.95e-15  18.3  14.2  22.9 3.63e-15 2.82e-15 4.56e-15  11.0   7.4  15.2 8.28e-15 5.56e-15 1.15e-14
341 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.52e-16   2.2   0.7   4.3 1.73e-15 5.76e-16 3.36e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.65e-16
341 12095    2.3    0.5    4.7 2.77e-16 5.63e-17 5.57e-16   1.0   0.0   2.6 4.23e-16 0.00e+00 1.12e-15   0.3   0.0   1.9 2.37e-17 0.00e+00 1.35e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.32e-17   2.4   0.7   4.6 6.32e-16 1.82e-16 1.23e-15
341 13817    4.9    2.0    8.3 2.69e-16 1.11e-16 4.58e-16   1.9   0.3   4.0 4.50e-16 6.36e-17 9.64e-16   2.9   1.1   5.2 1.02e-16 4.03e-17 1.86e-16   1.1   0.0   2.8 3.30e-17 1.23e-18 8.02e-17   0.9   0.0   3.2 1.06e-16 0.00e+00 3.66e-16
341 13819    3.3    1.3    5.9 4.27e-16 1.73e-16 7.62e-16   1.1   0.0   2.7 6.03e-16 7.87e-18 1.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.51e-17   1.7   0.5   3.5 1.17e-16 3.67e-17 2.38e-16   2.0   0.5   4.0 5.37e-16 1.39e-16 1.10e-15
341 13820   10.0    6.5   14.1 5.12e-16 3.33e-16 7.23e-16   0.6   0.0   2.4 1.35e-16 0.00e+00 5.29e-16   5.0   2.8   7.8 1.65e-16 9.25e-17 2.57e-16   1.2   0.1   2.9 3.20e-17 2.30e-18 7.68e-17   3.8   1.6   6.5 4.09e-16 1.72e-16 7.09e-16
341 13821    4.3    1.8    7.5 2.60e-16 1.08e-16 4.48e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 4.05e-16   2.3   0.8   4.4 8.80e-17 3.15e-17 1.68e-16   2.1   0.6   4.2 6.58e-17 1.97e-17 1.30e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 2.74e-16
341 13822    2.5    0.3    5.1 1.50e-16 2.11e-17 3.09e-16   4.1   1.8   7.1 1.10e-15 4.74e-16 1.88e-15   0.1   0.0   1.8 5.67e-18 0.00e+00 7.15e-17   2.6   1.1   4.7 8.12e-17 3.46e-17 1.48e-16   0.0   0.0   2.4 0.00e+00 0.00e+00 3.04e-16
341 14383    0.0    0.0    1.7 0.00e+00 0.00e+00 1.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.91e-17   1.0   0.0   2.6 4.49e-17 0.00e+00 1.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.97e-16
341 14384    4.2    2.0    7.0 6.52e-16 3.10e-16 1.09e-15   0.4   0.0   1.9 4.57e-16 0.00e+00 2.28e-15   0.7   0.0   2.1 7.88e-17 0.00e+00 2.43e-16   0.6   0.0   2.0 4.39e-17 0.00e+00 1.54e-16   2.9   1.2   5.3 8.64e-16 3.47e-16 1.56e-15
341 14419    1.8    0.3    3.7 4.18e-16 8.28e-17 8.86e-16   0.7   0.0   2.1 1.21e-15 0.00e+00 3.73e-15   2.9   1.4   5.0 5.17e-16 2.53e-16 8.92e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.10e-16
341  2040    1.4    0.3    3.2 3.03e-16 6.03e-17 6.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   1.8   0.6   3.6 9.80e-16 3.45e-16 1.96e-15
342 13817  259.7  223.1  296.7 2.84e-14 2.44e-14 3.24e-14   0.0   0.0   3.2 0.00e+00 0.00e+00 6.53e-15  73.9  58.2  89.5 6.77e-15 5.34e-15 8.20e-15 134.1 116.8 151.5 6.72e-15 5.86e-15 7.60e-15  57.4  30.0  85.0 1.14e-14 5.95e-15 1.69e-14
342 13819   11.8    0.0   27.8 3.11e-15 0.00e+00 7.32e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 1.29e-14   0.0   0.0   7.9 0.00e+00 0.00e+00 1.74e-15  18.9   9.9  28.3 2.28e-15 1.20e-15 3.42e-15   0.0   0.0  17.0 0.00e+00 0.00e+00 8.19e-15
342 13820  153.0  118.7  187.0 1.60e-14 1.24e-14 1.96e-14   0.0   0.0   2.0 0.00e+00 0.00e+00 3.95e-15  55.5  40.7  70.2 4.86e-15 3.56e-15 6.14e-15 105.5  89.7 121.5 5.06e-15 4.30e-15 5.83e-15   0.0   0.0  26.5 0.00e+00 0.00e+00 5.07e-15
342 13821   53.5   23.9   83.4 7.06e-15 3.15e-15 1.10e-14   0.0   0.0   2.8 0.00e+00 0.00e+00 7.02e-15  33.0  19.7  46.7 3.63e-15 2.18e-15 5.15e-15  27.9  15.2  41.3 1.69e-15 9.17e-16 2.49e-15   0.0   0.0  25.5 0.00e+00 0.00e+00 6.14e-15
342 13822  210.7  175.5  246.2 2.52e-14 2.10e-14 2.94e-14   0.0   0.0   3.9 0.00e+00 0.00e+00 8.76e-15  79.2  63.7  94.9 7.95e-15 6.39e-15 9.52e-15 117.4 100.9 134.0 6.43e-15 5.53e-15 7.34e-15  19.5   0.3  38.9 4.24e-15 5.90e-17 8.44e-15
343 11268    0.8    0.0    2.8 2.47e-16 0.00e+00 9.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.35e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.92e-16   0.8   0.1   2.2 1.27e-16 9.49e-18 3.48e-16   0.5   0.0   2.4 2.76e-16 0.00e+00 1.36e-15
343 12095    1.0    0.0    3.2 1.85e-16 0.00e+00 5.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-15   0.4   0.0   1.9 6.28e-17 0.00e+00 2.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   1.1   0.0   3.0 3.77e-16 0.00e+00 9.95e-16
343 13817    5.8    2.6    9.5 4.67e-16 2.10e-16 7.69e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.82e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.17e-17   2.0   0.5   4.0 7.50e-17 1.95e-17 1.53e-16   4.9   2.2   8.2 6.56e-16 2.91e-16 1.10e-15
343 13819    2.9    0.8    5.5 6.15e-16 1.70e-16 1.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.21e-15   1.5   0.4   3.3 2.77e-16 6.73e-17 5.98e-16   0.6   0.0   2.0 5.88e-17 0.00e+00 2.06e-16   0.8   0.0   2.8 3.00e-16 0.00e+00 1.04e-15
343 13820   22.7   17.7   28.3 1.81e-15 1.41e-15 2.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.57e-15   5.1   2.9   7.9 3.44e-16 1.96e-16 5.33e-16   9.1   6.2  12.6 3.46e-16 2.35e-16 4.78e-16   8.5   5.3  12.3 1.16e-15 7.27e-16 1.68e-15
343 13821    8.0    4.5   12.1 7.33e-16 4.15e-16 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.82e-15   1.8   0.4   3.8 1.41e-16 3.00e-17 2.96e-16   1.2   0.1   2.9 5.42e-17 5.62e-18 1.28e-16   5.1   2.3   8.4 7.92e-16 3.65e-16 1.31e-15
343 13822    0.0    0.0    2.3 0.00e+00 0.00e+00 2.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.46e-17   0.2   0.0   3.1 4.04e-17 0.00e+00 5.17e-16
344 11268    1.9    0.0    4.4 4.59e-16 0.00e+00 1.08e-15   0.7   0.0   2.8 1.02e-15 0.00e+00 3.82e-15   0.2   0.0   1.9 3.61e-17 0.00e+00 3.09e-16   2.1   0.6   4.1 2.62e-16 7.74e-17 5.22e-16   0.0   0.0   2.3 0.00e+00 0.00e+00 1.17e-15
344 12095    3.6    0.7    6.9 4.73e-16 9.30e-17 9.12e-16   0.3   0.0   2.9 2.05e-16 0.00e+00 2.08e-15   1.3   0.0   3.2 1.19e-16 0.00e+00 2.81e-16   1.2   0.0   3.1 8.41e-17 0.00e+00 2.10e-16   1.1   0.0   3.7 2.82e-16 0.00e+00 9.77e-16
344 13817    8.4    3.8   13.5 5.77e-16 2.61e-16 9.31e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 1.02e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 1.07e-16   8.0   4.9  11.6 2.64e-16 1.63e-16 3.85e-16   1.4   0.0   4.7 1.70e-16 0.00e+00 5.83e-16
344 13819    4.4    1.6    7.8 6.53e-16 2.37e-16 1.15e-15   3.0   0.9   5.6 2.91e-15 8.52e-16 5.53e-15   2.1   0.6   4.1 2.22e-16 6.55e-17 4.42e-16   1.1   0.0   2.7 7.87e-17 0.00e+00 1.98e-16   1.4   0.0   3.7 3.90e-16 0.00e+00 1.04e-15
344 13820    8.1    3.5   13.2 4.72e-16 2.06e-16 7.70e-16   0.4   0.0   3.4 1.61e-16 0.00e+00 1.29e-15   3.8   1.6   6.6 1.60e-16 6.89e-17 2.78e-16   4.0   1.7   7.0 1.17e-16 4.82e-17 2.02e-16   0.4   0.0   4.2 4.21e-17 0.00e+00 4.72e-16
344 13821    8.8    4.2   13.9 5.97e-16 2.84e-16 9.48e-16   0.0   0.0   3.1 0.00e+00 0.00e+00 1.38e-15   2.2   0.5   4.4 1.07e-16 2.48e-17 2.16e-16   7.4   4.5  10.9 2.51e-16 1.52e-16 3.70e-16   0.0   0.0   3.6 0.00e+00 0.00e+00 4.77e-16
344 13822   15.6   10.1   21.6 1.18e-15 7.67e-16 1.63e-15   0.0   0.0   3.4 0.00e+00 0.00e+00 2.39e-15   7.6   4.7  11.1 4.64e-16 2.85e-16 6.77e-16   5.8   3.1   9.2 2.11e-16 1.12e-16 3.34e-16   2.2   0.0   5.5 2.92e-16 0.00e+00 7.41e-16
345 11268    0.5    0.0    2.4 1.19e-16 0.00e+00 5.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-15   0.8   0.0   2.1 1.05e-16 2.78e-18 2.96e-16   0.7   0.0   2.1 8.65e-17 0.00e+00 2.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.63e-16
345 12095    0.0    0.0    1.8 0.00e+00 0.00e+00 2.21e-16   0.8   0.0   2.5 3.67e-16 0.00e+00 1.20e-15   0.6   0.0   2.0 4.59e-17 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.39e-17   0.0   0.0   1.5 0.00e+00 0.00e+00 4.07e-16
345 13817    3.6    1.1    6.6 2.06e-16 6.43e-17 3.79e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 4.84e-16   3.0   1.3   5.4 1.18e-16 5.05e-17 2.09e-16   1.2   0.1   2.9 3.52e-17 2.53e-18 8.44e-17   0.0   0.0   2.0 0.00e+00 0.00e+00 2.31e-16
345 13819    3.4    1.4    6.0 4.53e-16 1.89e-16 7.96e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-16   0.6   0.0   2.0 4.29e-17 0.00e+00 1.40e-16   3.2   1.4   5.5 8.67e-16 3.87e-16 1.51e-15
345 13820    6.6    3.6   10.3 3.64e-16 1.97e-16 5.67e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 4.07e-16   4.5   2.6   7.1 1.64e-16 9.26e-17 2.58e-16   1.1   0.0   2.7 3.14e-17 4.06e-19 7.76e-17   1.0   0.0   3.2 1.12e-16 0.00e+00 3.63e-16
345 13821    6.9    4.0   10.4 4.64e-16 2.68e-16 6.99e-16   0.5   0.0   2.4 1.74e-16 0.00e+00 7.68e-16   2.7   1.2   4.8 1.18e-16 5.23e-17 2.12e-16   2.4   0.9   4.5 8.31e-17 3.15e-17 1.56e-16   1.9   0.3   4.1 2.68e-16 4.22e-17 5.66e-16
345 13822    0.7    0.0    3.3 4.58e-17 0.00e+00 2.08e-16   1.4   0.1   3.3 4.61e-16 2.82e-17 1.06e-15   1.5   0.4   3.3 6.46e-17 1.57e-17 1.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-17   0.2   0.0   2.6 3.15e-17 0.00e+00 3.31e-16
345 14383    4.0    1.7    7.0 3.57e-16 1.47e-16 6.19e-16   2.0   0.5   4.0 1.23e-15 3.18e-16 2.50e-15   2.6   1.1   4.7 1.71e-16 7.38e-17 3.09e-16   0.5   0.0   2.0 2.10e-17 0.00e+00 8.62e-17   0.9   0.0   2.9 1.55e-16 0.00e+00 4.92e-16
345 14384    0.8    0.0    2.5 1.17e-16 0.00e+00 3.81e-16   0.2   0.0   1.9 2.56e-16 0.00e+00 1.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-16   1.9   0.7   3.7 1.40e-16 5.11e-17 2.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.32e-16
345 14419    0.0    0.0    1.6 0.00e+00 0.00e+00 3.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 7.43e-16
345  2040    0.5    0.0    2.0 1.02e-16 0.00e+00 4.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.67e-16   0.8   0.0   2.1 8.70e-17 2.29e-18 2.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.14e-16
346 11268   17.9   12.8   23.5 6.40e-15 4.59e-15 8.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.36e-15   3.5   1.6   6.1 1.06e-15 4.67e-16 1.83e-15   9.8   6.7  13.4 1.66e-15 1.14e-15 2.28e-15   4.6   1.5   8.2 2.86e-15 9.45e-16 5.10e-15
346 12095   16.8   11.1   23.1 3.24e-15 2.14e-15 4.45e-15   0.5   0.0   2.0 1.82e-15 0.00e+00 6.89e-15   7.0   4.1  10.6 1.14e-15 6.68e-16 1.71e-15   5.0   2.4   8.2 4.57e-16 2.22e-16 7.46e-16   4.9   1.3   8.9 1.63e-15 4.50e-16 3.00e-15
346 13817   43.5   34.7   52.7 5.02e-15 4.01e-15 6.09e-15   0.2   0.0   1.8 6.50e-16 0.00e+00 7.12e-15   6.5   3.3  10.3 7.91e-16 3.98e-16 1.25e-15  16.3  12.0  21.2 8.63e-16 6.34e-16 1.12e-15  20.9  14.3  28.1 3.69e-15 2.52e-15 4.96e-15
346 13819   15.6   10.1   21.8 3.17e-15 2.05e-15 4.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.61e-15   2.4   0.5   4.8 4.28e-16 9.68e-17 8.55e-16  10.9   7.4  15.0 1.04e-15 7.06e-16 1.43e-15   2.4   0.0   5.7 8.18e-16 0.00e+00 1.97e-15
346 13820   46.2   37.2   55.8 3.72e-15 2.99e-15 4.49e-15   0.7   0.0   2.4 1.06e-15 0.00e+00 3.95e-15  11.5   7.5  16.1 8.14e-16 5.31e-16 1.14e-15  18.7  14.0  24.0 7.08e-16 5.29e-16 9.09e-16  16.1   9.9  23.0 2.20e-15 1.35e-15 3.13e-15
346 13821   38.2   29.9   47.0 3.58e-15 2.80e-15 4.41e-15   3.0   1.3   5.4 5.73e-15 2.42e-15 1.02e-14  11.4   7.5  15.8 9.42e-16 6.21e-16 1.31e-15  15.9  11.6  20.8 7.01e-16 5.10e-16 9.16e-16  11.0   5.5  17.1 1.75e-15 8.74e-16 2.72e-15
346 13822   28.0   20.3   36.2 3.34e-15 2.43e-15 4.32e-15   0.4   0.0   1.9 1.70e-15 0.00e+00 7.87e-15   3.5   0.9   6.6 4.46e-16 1.20e-16 8.38e-16  14.5  10.4  19.2 7.91e-16 5.66e-16 1.05e-15  10.0   4.6  16.0 1.82e-15 8.44e-16 2.92e-15
347 11268   18.4   13.6   23.8 6.32e-15 4.66e-15 8.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.28e-15   6.4   3.8   9.6 1.70e-15 1.02e-15 2.54e-15   0.8   0.0   2.5 1.26e-16 0.00e+00 4.19e-16  11.3   7.5  15.6 7.13e-15 4.75e-15 9.88e-15
347 12095    6.4    2.6   10.9 1.15e-15 4.60e-16 1.93e-15   0.8   0.1   2.2 1.94e-15 1.45e-16 5.31e-15   1.1   0.0   3.0 1.46e-16 0.00e+00 4.10e-16   5.1   2.7   8.1 4.44e-16 2.36e-16 7.02e-16   0.4   0.0   3.7 1.19e-16 0.00e+00 1.22e-15
347 13817   11.7    6.2   17.9 1.07e-15 5.60e-16 1.63e-15   0.3   0.0   1.9 4.52e-16 0.00e+00 3.00e-15   3.3   1.0   6.1 2.52e-16 7.64e-17 4.71e-16   1.1   0.0   3.3 4.90e-17 0.00e+00 1.42e-16   7.4   3.0  12.3 1.16e-15 4.75e-16 1.94e-15
347 13819    2.8    0.1    5.8 6.70e-16 2.56e-17 1.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.34e-15   1.6   0.2   3.5 3.12e-16 3.82e-17 6.92e-16   2.6   0.9   4.9 2.98e-16 1.01e-16 5.66e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 1.09e-15
347 13820   25.4   18.8   32.5 2.09e-15 1.55e-15 2.68e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-15   6.2   3.3   9.7 4.20e-16 2.23e-16 6.58e-16   9.0   5.8  12.8 3.57e-16 2.29e-16 5.06e-16  10.2   5.6  15.4 1.48e-15 8.09e-16 2.25e-15
347 13821   25.0   18.3   32.2 2.18e-15 1.60e-15 2.81e-15   0.1   0.0   1.8 1.52e-16 0.00e+00 2.51e-15   6.6   3.6  10.3 4.73e-16 2.55e-16 7.37e-16  13.1   9.4  17.5 5.49e-16 3.93e-16 7.31e-16   5.4   1.5   9.7 8.25e-16 2.31e-16 1.49e-15
347 13822   17.6   11.5   24.4 1.93e-15 1.26e-15 2.66e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 3.38e-15   2.4   0.4   4.9 2.25e-16 3.91e-17 4.58e-16   4.7   2.2   7.9 2.45e-16 1.13e-16 4.09e-16  10.6   5.7  16.0 2.00e-15 1.08e-15 3.03e-15
348 11268    0.0    0.0    1.7 0.00e+00 0.00e+00 5.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.03e-15
348 12095    1.7    0.1    3.8 2.95e-16 2.42e-17 6.48e-16   0.9   0.1   2.3 1.85e-15 2.17e-16 4.92e-15   0.5   0.0   2.0 6.84e-17 0.00e+00 2.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.64e-17   1.4   0.0   3.2 4.34e-16 1.10e-17 1.01e-15
348 13817    5.5    2.7    9.0 4.20e-16 2.01e-16 6.85e-16   0.9   0.1   2.3 1.02e-15 1.58e-16 2.63e-15   2.4   0.9   4.5 1.46e-16 5.56e-17 2.75e-16   0.4   0.0   1.9 1.41e-17 0.00e+00 7.06e-17   2.8   0.7   5.4 3.77e-16 9.98e-17 7.29e-16
348 13819    4.6    2.4    7.4 8.04e-16 4.19e-16 1.30e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.97e-15   0.6   0.0   2.0 8.85e-17 0.00e+00 2.90e-16   0.6   0.0   2.0 4.89e-17 0.00e+00 1.71e-16   3.4   1.6   5.7 1.05e-15 5.03e-16 1.78e-15
348 13820    0.0    0.0    1.7 0.00e+00 0.00e+00 1.27e-16   0.8   0.0   2.1 8.52e-16 2.24e-17 2.39e-15   0.1   0.0   1.8 6.22e-18 0.00e+00 1.11e-16   0.3   0.0   1.9 1.23e-17 0.00e+00 6.91e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16
348 13821    1.1    0.0    3.5 9.49e-17 0.00e+00 3.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-15   2.1   0.6   4.1 1.47e-16 4.24e-17 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.87e-17   0.0   0.0   2.0 0.00e+00 0.00e+00 3.15e-16
348 13822    3.3    0.9    6.2 2.83e-16 7.63e-17 5.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-15   1.2   0.1   2.9 8.28e-17 5.95e-18 1.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.75e-17   2.9   0.8   5.6 4.41e-16 1.24e-16 8.42e-16
348 14383    3.5    1.0    6.6 3.46e-16 9.56e-17 6.51e-16   0.8   0.0   2.8 5.57e-16 0.00e+00 2.06e-15   2.3   0.9   4.4 1.72e-16 6.29e-17 3.26e-16   1.2   0.0   3.1 5.98e-17 0.00e+00 1.49e-16   0.0   0.0   2.5 0.00e+00 0.00e+00 4.52e-16
348 14384    0.5    0.0    3.0 8.97e-17 0.00e+00 5.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.48e-15   0.5   0.0   2.0 6.14e-17 0.00e+00 2.53e-16   0.1   0.0   1.8 8.01e-18 0.00e+00 1.51e-16   0.0   0.0   2.2 3.24e-19 0.00e+00 6.90e-16
348 14419    2.2    0.6    4.5 5.81e-16 1.47e-16 1.16e-15   3.2   1.5   5.6 6.32e-15 2.90e-15 1.09e-14   1.4   0.3   3.2 2.80e-16 5.57e-17 6.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   1.0   0.0   2.6 4.85e-16 0.00e+00 1.28e-15
348  2040    1.0    0.0    3.2 2.14e-16 0.00e+00 7.01e-16   1.6   0.2   3.5 5.85e-16 7.12e-17 1.30e-15   1.1   0.0   2.7 1.28e-16 3.28e-18 3.15e-16   1.5   0.4   3.3 1.98e-16 4.66e-17 4.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.51e-16
349 11268    0.6    0.0    2.0 1.68e-16 0.00e+00 5.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.25e-15   1.0   0.2   2.4 2.12e-16 4.01e-17 5.32e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.14e-16
349 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.90e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.29e-16
349 13817    2.0    0.3    4.1 1.44e-16 2.38e-17 3.01e-16   0.9   0.1   2.3 9.42e-16 1.10e-16 2.50e-15   1.5   0.4   3.3 9.04e-17 2.19e-17 1.95e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.07e-17   0.6   0.0   2.4 8.09e-17 0.00e+00 3.14e-16
349 13819    1.9    0.5    3.9 3.33e-16 8.21e-17 6.84e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.03e-15   0.8   0.0   2.1 1.08e-16 2.84e-18 3.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.65e-17   1.3   0.2   3.1 4.09e-16 6.10e-17 9.32e-16
349 13820    0.0    0.0    2.0 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-15   0.6   0.0   2.0 3.22e-17 0.00e+00 1.13e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.84e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.09e-16
349 13821    1.1    0.0    3.0 8.46e-17 0.00e+00 2.38e-16   0.8   0.0   2.1 9.30e-16 2.45e-17 2.61e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.39e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.43e-17   1.6   0.2   3.6 2.28e-16 3.19e-17 4.99e-16
349 13822    3.5    1.4    6.3 2.85e-16 1.12e-16 5.07e-16   1.8   0.6   3.6 2.13e-15 7.19e-16 4.32e-15   0.9   0.1   2.3 5.59e-17 6.53e-18 1.48e-16   0.8   0.1   2.2 3.18e-17 2.36e-18 8.67e-17   1.9   0.3   4.0 2.65e-16 3.74e-17 5.67e-16
349 14383    8.3    5.3   12.0 6.69e-16 4.25e-16 9.62e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 6.02e-16   1.6   0.4   3.4 8.09e-17 2.12e-17 1.72e-16   2.3   0.9   4.4 9.76e-17 3.56e-17 1.85e-16   4.4   2.2   7.2 7.54e-16 3.81e-16 1.23e-15
349 14384    5.0    2.8    7.7 6.80e-16 3.78e-16 1.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.68e-16   1.8   0.6   3.6 1.60e-16 5.62e-17 3.19e-16   1.6   0.5   3.4 1.16e-16 3.25e-17 2.44e-16   1.5   0.4   3.3 4.44e-16 1.08e-16 9.55e-16
349 14419    1.1    0.0    2.8 2.37e-16 8.86e-18 5.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16   1.6   0.5   3.4 7.10e-16 1.99e-16 1.49e-15
349  2040    0.8    0.0    2.9 1.86e-16 0.00e+00 6.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.52e-16   1.8   0.3   3.7 1.03e-15 2.03e-16 2.18e-15
350 11268    1.2    0.1    2.9 3.68e-16 3.81e-17 8.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.56e-16   0.9   0.1   2.3 1.33e-16 2.07e-17 3.44e-16   0.5   0.0   2.0 2.86e-16 0.00e+00 1.08e-15
350 12095    2.4    0.7    4.6 3.76e-16 1.08e-16 7.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.26e-15   1.7   0.5   3.5 2.05e-16 6.44e-17 4.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.92e-17   0.9   0.0   2.6 2.62e-16 0.00e+00 7.50e-16
350 13817    6.1    3.4    9.5 4.60e-16 2.53e-16 7.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.27e-15   1.6   0.4   3.3 9.58e-17 2.51e-17 2.04e-16   2.7   1.2   4.8 9.78e-17 4.33e-17 1.75e-16   1.9   0.2   4.0 2.47e-16 3.23e-17 5.28e-16
350 13819    0.5    0.0    2.4 9.49e-17 0.00e+00 4.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.06e-15   0.7   0.0   2.1 9.69e-17 0.00e+00 3.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.97e-17   0.0   0.0   1.8 8.58e-19 0.00e+00 5.64e-16
350 13820    2.1    0.3    4.4 1.45e-16 2.02e-17 3.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.33e-17   0.4   0.0   1.9 1.44e-17 0.00e+00 6.50e-17   2.3   0.6   4.5 2.77e-16 7.33e-17 5.50e-16
350 13821    7.2    4.3   10.8 5.81e-16 3.47e-16 8.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.37e-15   1.5   0.3   3.2 9.57e-17 2.12e-17 2.09e-16   0.7   0.0   2.1 2.60e-17 0.00e+00 8.05e-17   5.1   2.7   8.1 7.19e-16 3.83e-16 1.14e-15
350 13822    2.5    0.5    5.1 2.10e-16 4.12e-17 4.20e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.40e-15   0.4   0.0   1.9 2.55e-17 0.00e+00 1.28e-16   0.4   0.0   1.9 1.73e-17 0.00e+00 7.81e-17   1.8   0.2   3.9 2.58e-16 2.67e-17 5.63e-16
350 14383    2.3    0.3    4.7 1.92e-16 2.71e-17 3.98e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 6.53e-16   2.3   0.8   4.4 1.25e-16 4.49e-17 2.40e-16   0.2   0.0   1.9 1.04e-17 0.00e+00 8.06e-17   0.0   0.0   2.1 0.00e+00 0.00e+00 3.67e-16
350 14384    1.2    0.0    3.1 1.71e-16 0.00e+00 4.37e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.58e-16   0.7   0.0   2.1 6.27e-17 0.00e+00 1.94e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.42e-17   1.0   0.0   2.6 2.83e-16 0.00e+00 7.76e-16
350 14419    1.6    0.2    3.5 3.38e-16 4.14e-17 7.48e-16   0.2   0.0   1.9 2.39e-16 0.00e+00 1.86e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.26e-16   2.0   0.6   4.0 8.90e-16 2.48e-16 1.80e-15
350  2040    0.0    0.0    2.4 0.00e+00 0.00e+00 5.09e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.94e-16   0.5   0.0   2.0 5.19e-17 0.00e+00 2.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.20e-15
351 11268    5.1    2.8    8.1 1.58e-15 8.50e-16 2.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.65e-16   0.7   0.0   2.1 1.08e-16 0.00e+00 3.17e-16   5.0   2.8   7.8 2.83e-15 1.59e-15 4.41e-15
351 12095   10.2    6.8   14.3 1.69e-15 1.12e-15 2.36e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.38e-15   1.4   0.3   3.2 1.79e-16 3.56e-17 3.97e-16   0.4   0.0   1.9 3.12e-17 0.00e+00 1.56e-16   8.4   5.4  12.1 2.56e-15 1.63e-15 3.67e-15
351 13817   20.5   15.6   26.0 1.65e-15 1.25e-15 2.09e-15   0.7   0.0   2.1 8.00e-16 0.00e+00 2.48e-15   2.0   0.5   4.0 1.27e-16 3.29e-17 2.59e-16   0.1   0.0   1.8 5.62e-18 0.00e+00 7.11e-17  18.4  13.9  23.5 2.62e-15 1.98e-15 3.35e-15
351 13819    9.5    6.1   13.4 1.69e-15 1.09e-15 2.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-15   1.4   0.3   3.2 2.06e-16 4.11e-17 4.58e-16   2.5   1.0   4.6 2.13e-16 8.54e-17 3.94e-16   5.7   3.1   8.9 1.78e-15 9.74e-16 2.78e-15
351 13820   18.4   13.7   23.6 1.30e-15 9.73e-16 1.67e-15   0.3   0.0   1.9 3.59e-16 0.00e+00 2.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.56e-17   5.0   2.8   7.7 1.70e-16 9.44e-17 2.66e-16  14.0  10.0  18.6 1.75e-15 1.25e-15 2.32e-15
351 13821   32.7   26.7   39.2 2.68e-15 2.19e-15 3.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-15   0.8   0.0   2.5 5.08e-17 0.00e+00 1.67e-16   2.2   0.7   4.3 8.70e-17 2.91e-17 1.70e-16  29.7  24.2  35.9 4.30e-15 3.50e-15 5.19e-15
351 13822   12.6    8.5   17.4 1.15e-15 7.77e-16 1.58e-15   0.3   0.0   1.9 4.55e-16 0.00e+00 2.58e-15   0.0   0.0   1.8 1.24e-19 0.00e+00 1.31e-16   0.9   0.0   2.6 4.00e-17 0.00e+00 1.15e-16  11.8   8.0  16.1 1.90e-15 1.29e-15 2.60e-15
351 14383   24.1   18.4   30.3 2.20e-15 1.68e-15 2.77e-15   1.8   0.0   4.1 1.07e-15 0.00e+00 2.43e-15   1.1   0.0   3.0 7.22e-17 0.00e+00 1.97e-16   6.1   3.5   9.3 2.77e-16 1.60e-16 4.22e-16  17.0  12.3  22.2 2.98e-15 2.17e-15 3.90e-15
351 14384   14.2   10.0   19.0 2.23e-15 1.57e-15 2.99e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.17e-15   0.1   0.0   1.8 1.10e-17 0.00e+00 2.05e-16   2.1   0.6   4.2 1.64e-16 4.90e-17 3.24e-16  12.0   8.2  16.3 3.62e-15 2.48e-15 4.92e-15
351 14419   10.3    6.8   14.4 2.43e-15 1.61e-15 3.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.74e-15   2.5   1.0   4.6 4.22e-16 1.69e-16 7.79e-16   0.1   0.0   1.8 1.70e-17 0.00e+00 2.15e-16   7.7   4.8  11.2 3.48e-15 2.16e-15 5.08e-15
351  2040    6.3    3.2    9.9 1.38e-15 7.03e-16 2.18e-15   1.6   0.0   3.6 5.75e-16 1.47e-17 1.30e-15   2.2   0.8   4.3 2.54e-16 8.50e-17 4.86e-16   2.0   0.5   4.0 2.61e-16 6.90e-17 5.27e-16   2.1   0.3   4.4 1.21e-15 1.58e-16 2.53e-15
352 11268    1.9    0.5    3.9 5.93e-16 1.42e-16 1.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.02e-15   1.7   0.5   3.5 4.10e-16 1.27e-16 8.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.75e-16   0.3   0.0   1.9 1.70e-16 0.00e+00 1.07e-15
352 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.72e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.48e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-16
352 13817   10.8    7.2   15.0 8.36e-16 5.56e-16 1.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-15   4.2   2.3   6.8 2.73e-16 1.46e-16 4.39e-16   1.1   0.0   2.8 4.29e-17 1.60e-18 1.04e-16   5.4   2.9   8.6 7.30e-16 3.86e-16 1.16e-15
352 13819    1.2    0.0    3.1 2.20e-16 0.00e+00 5.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-15   1.8   0.6   3.5 2.74e-16 9.10e-17 5.55e-16   0.7   0.0   2.1 5.73e-17 0.00e+00 1.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.57e-16
352 13820    5.0    2.3    8.3 3.63e-16 1.65e-16 6.03e-16   0.7   0.0   2.1 9.49e-16 0.00e+00 2.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.05e-17   2.5   1.0   4.5 8.54e-17 3.33e-17 1.58e-16   3.2   1.0   5.8 3.90e-16 1.29e-16 7.23e-16
352 13821    3.8    1.3    6.8 3.22e-16 1.11e-16 5.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-15   1.1   0.0   2.7 8.03e-17 1.04e-18 1.98e-16   3.2   1.4   5.5 1.30e-16 5.81e-17 2.27e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 2.95e-16
352 13822    7.7    4.5   11.6 6.51e-16 3.82e-16 9.72e-16   0.3   0.0   1.9 4.23e-16 0.00e+00 2.67e-15   2.2   0.8   4.3 1.57e-16 5.34e-17 3.01e-16   3.4   1.6   5.8 1.38e-16 6.69e-17 2.34e-16   2.1   0.3   4.4 3.05e-16 4.30e-17 6.41e-16
352 14383    1.7    0.0    4.2 1.33e-16 0.00e+00 3.37e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 6.82e-16   2.8   1.1   5.2 1.45e-16 5.64e-17 2.64e-16   0.8   0.0   2.6 3.51e-17 0.00e+00 1.06e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 2.47e-16
352 14384    6.1    3.3    9.4 8.30e-16 4.54e-16 1.29e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.52e-16   2.2   0.8   4.3 1.96e-16 6.70e-17 3.77e-16   1.3   0.2   3.1 9.60e-17 1.52e-17 2.19e-16   2.5   0.8   4.8 7.22e-16 2.28e-16 1.39e-15
352 14419    3.9    1.9    6.5 8.01e-16 3.93e-16 1.33e-15   2.1   0.6   4.2 1.81e-15 5.42e-16 3.58e-15   0.8   0.1   2.2 1.05e-16 6.61e-18 2.88e-16   1.6   0.5   3.4 1.77e-16 5.19e-17 3.69e-16   1.4   0.3   3.2 6.33e-16 1.31e-16 1.40e-15
352  2040    1.8    0.1    4.0 3.96e-16 1.97e-17 8.75e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 5.80e-16   1.1   0.0   2.7 1.19e-16 0.00e+00 2.98e-16   0.8   0.0   2.2 1.01e-16 3.90e-18 2.80e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.24e-15
353 11268    0.5    0.0    2.4 1.63e-16 0.00e+00 7.32e-16   0.9   0.1   2.3 3.58e-15 5.56e-16 9.25e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-16   0.9   0.0   2.6 5.12e-16 0.00e+00 1.46e-15
353 12095    8.1    5.0   11.7 1.32e-15 8.22e-16 1.92e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.42e-15   0.4   0.0   1.9 4.80e-17 0.00e+00 2.40e-16   0.7   0.0   2.1 5.42e-17 0.00e+00 1.68e-16   7.0   4.3  10.3 2.11e-15 1.28e-15 3.12e-15
353 13817    0.5    0.0    3.4 3.96e-17 0.00e+00 2.79e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.14e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 6.84e-17   1.1   0.0   3.3 1.59e-16 0.00e+00 4.70e-16
353 13819    6.4    3.9    9.6 1.39e-15 8.38e-16 2.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.03e-16   0.9   0.1   2.3 9.48e-17 1.47e-17 2.45e-16   5.7   3.3   8.7 2.17e-15 1.26e-15 3.31e-15
353 13820    6.6    3.4   10.4 5.13e-16 2.65e-16 8.07e-16   1.6   0.5   3.4 1.99e-15 5.60e-16 4.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.22e-17   1.1   0.0   2.8 4.28e-17 1.60e-18 1.04e-16   6.6   3.7  10.1 8.90e-16 4.96e-16 1.36e-15
353 13821    6.5    3.4   10.1 5.83e-16 3.07e-16 9.12e-16   1.8   0.6   3.6 2.52e-15 8.50e-16 5.10e-15   1.3   0.2   3.0 9.48e-17 1.16e-17 2.20e-16   0.1   0.0   1.8 6.26e-18 0.00e+00 7.94e-17   5.1   2.5   8.2 7.95e-16 3.91e-16 1.29e-15
353 13822    7.6    4.2   11.5 6.81e-16 3.80e-16 1.04e-15   0.2   0.0   1.8 2.61e-16 0.00e+00 2.51e-15   1.1   0.0   2.8 8.33e-17 3.12e-18 2.03e-16   2.0   0.5   4.0 8.50e-17 2.20e-17 1.73e-16   4.5   2.0   7.7 7.18e-16 3.13e-16 1.21e-15
353 14383    4.2    1.3    7.6 3.51e-16 1.08e-16 6.39e-16   0.4   0.0   2.7 1.77e-16 0.00e+00 1.08e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 9.84e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 7.50e-17   4.5   1.8   7.7 7.78e-16 3.11e-16 1.34e-15
353 14384    5.1    2.4    8.4 7.40e-16 3.47e-16 1.22e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.01e-16   1.1   0.0   2.7 1.06e-16 1.38e-18 2.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.51e-17   4.9   2.5   7.9 1.45e-15 7.38e-16 2.34e-15
353 14419    2.0    0.2    4.3 4.38e-16 4.95e-17 9.36e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.86e-15   1.6   0.5   3.4 2.35e-16 6.60e-17 4.95e-16   1.5   0.4   3.3 1.71e-16 4.15e-17 3.69e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 6.97e-16
353  2040    6.8    3.7   10.4 1.50e-15 8.18e-16 2.30e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 6.98e-16   0.3   0.0   1.9 3.46e-17 0.00e+00 2.13e-16   2.9   1.2   5.3 3.83e-16 1.54e-16 6.91e-16   3.6   1.4   6.3 2.09e-15 8.26e-16 3.71e-15
354 11268    2.8    1.0    5.1 8.53e-16 3.18e-16 1.58e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.14e-15   1.8   0.6   3.6 4.22e-16 1.40e-16 8.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.73e-16   1.2   0.1   2.8 6.46e-16 3.19e-17 1.56e-15
354 12095    3.9    1.7    6.7 6.52e-16 2.88e-16 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.77e-15   0.5   0.0   2.0 5.90e-17 0.00e+00 2.54e-16   1.8   0.6   3.6 1.47e-16 5.10e-17 2.94e-16   1.7   0.3   3.7 5.14e-16 8.94e-17 1.10e-15
354 13817    1.7    0.0    4.0 1.28e-16 0.00e+00 3.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.54e-15   2.4   0.9   4.4 1.51e-16 5.58e-17 2.85e-16   0.1   0.0   1.8 2.03e-18 0.00e+00 6.62e-17   0.0   0.0   2.0 0.00e+00 0.00e+00 2.59e-16
354 13819    0.0    0.0    1.5 0.00e+00 0.00e+00 2.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.17e-15   0.4   0.0   1.9 5.62e-17 0.00e+00 3.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.95e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.50e-16
354 13820    2.5    0.4    5.2 1.83e-16 2.71e-17 3.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.64e-15   1.3   0.1   2.9 7.85e-17 8.92e-18 1.84e-16   3.4   1.6   5.8 1.17e-16 5.67e-17 1.99e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 1.76e-16
354 13821    6.5    3.4   10.1 5.44e-16 2.87e-16 8.49e-16   1.7   0.5   3.4 2.73e-15 7.99e-16 5.68e-15   2.3   0.8   4.3 1.64e-16 5.69e-17 3.15e-16   3.3   1.5   5.6 1.31e-16 6.05e-17 2.26e-16   1.0   0.0   3.2 1.38e-16 0.00e+00 4.53e-16
354 13822    4.6    1.9    7.9 3.81e-16 1.57e-16 6.54e-16   1.5   0.3   3.2 2.13e-15 4.58e-16 4.69e-15   1.1   0.0   2.7 7.71e-17 9.97e-19 1.91e-16   2.2   0.7   4.2 8.63e-17 2.72e-17 1.69e-16   1.4   0.0   3.4 1.96e-16 0.00e+00 4.89e-16
354 14383    9.1    5.7   13.2 7.53e-16 4.67e-16 1.09e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 7.07e-16   2.8   1.1   5.1 1.48e-16 5.63e-17 2.71e-16   2.1   0.6   4.2 9.07e-17 2.78e-17 1.80e-16   4.2   1.8   7.2 7.40e-16 3.23e-16 1.26e-15
354 14384    1.4    0.0    3.7 1.95e-16 0.00e+00 5.18e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.03e-15   0.2   0.0   1.8 1.86e-17 0.00e+00 1.67e-16   0.3   0.0   1.9 1.89e-17 0.00e+00 1.38e-16   0.9   0.0   2.9 2.75e-16 0.00e+00 8.69e-16
354 14419    3.1    1.1    5.6 6.53e-16 2.36e-16 1.19e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.55e-15   0.6   0.0   2.0 7.53e-17 0.00e+00 2.73e-16   0.6   0.0   2.0 6.15e-17 0.00e+00 2.23e-16   2.0   0.5   4.0 8.88e-16 2.30e-16 1.81e-15
354  2040    1.8    0.1    4.0 3.91e-16 1.47e-17 8.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.96e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   2.3   0.6   4.5 1.27e-15 3.20e-16 2.54e-15
355 11268   16.6   11.9   21.8 5.39e-15 3.87e-15 7.08e-15   2.7   1.2   4.8 1.11e-14 4.99e-15 1.98e-14   1.7   0.3   3.7 4.25e-16 7.75e-17 9.08e-16   4.9   2.7   7.7 7.77e-16 4.28e-16 1.22e-15  10.1   6.5  14.3 6.13e-15 3.93e-15 8.69e-15
355 12095   41.3   34.0   49.1 7.24e-15 5.96e-15 8.60e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 3.88e-15   2.2   0.5   4.4 2.85e-16 6.43e-17 5.79e-16  17.5  13.3  22.3 1.50e-15 1.14e-15 1.92e-15  21.7  16.3  27.7 7.10e-15 5.33e-15 9.06e-15
355 13817   34.5   26.6   43.1 2.77e-15 2.14e-15 3.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.37e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.20e-16  12.3   8.4  16.7 4.74e-16 3.24e-16 6.46e-16  25.3  18.8  32.5 3.63e-15 2.69e-15 4.66e-15
355 13819   31.9   25.4   38.8 6.00e-15 4.80e-15 7.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.18e-15   3.9   1.7   6.7 5.92e-16 2.62e-16 1.01e-15   9.8   6.8  13.4 8.88e-16 6.13e-16 1.22e-15  18.2  13.2  23.7 6.15e-15 4.47e-15 8.01e-15
355 13820   30.4   23.0   38.5 2.27e-15 1.72e-15 2.88e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 1.65e-15   2.9   0.6   5.6 1.71e-16 3.86e-17 3.35e-16  13.5   9.5  18.1 4.85e-16 3.42e-16 6.50e-16  14.3   8.6  20.5 1.90e-15 1.15e-15 2.73e-15
355 13821   42.8   34.7   51.3 3.72e-15 3.02e-15 4.46e-15   2.2   0.5   4.4 2.82e-15 6.79e-16 5.69e-15   2.7   0.5   5.4 1.87e-16 3.57e-17 3.75e-16  11.2   7.6  15.4 4.69e-16 3.18e-16 6.46e-16  28.9  22.4  36.1 4.50e-15 3.48e-15 5.61e-15
355 13822   38.8   30.8   47.4 3.42e-15 2.72e-15 4.18e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 2.82e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 1.72e-16  15.1  11.0  19.8 6.42e-16 4.68e-16 8.41e-16  25.0  18.6  32.0 3.93e-15 2.92e-15 5.03e-15
355  2040    9.1    5.3   13.4 3.95e-15 2.31e-15 5.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.61e-15   0.3   0.0   2.3 8.69e-17 0.00e+00 7.23e-16   3.1   1.3   5.4 6.65e-16 2.85e-16 1.17e-15   5.7   2.8   9.2 4.75e-15 2.32e-15 7.65e-15
356 11268    6.3    3.7    9.5 1.93e-15 1.14e-15 2.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.49e-15   0.9   0.1   2.3 2.00e-16 2.34e-17 5.31e-16   1.8   0.6   3.6 2.75e-16 9.68e-17 5.49e-16   3.7   1.7   6.3 2.07e-15 9.53e-16 3.53e-15
356 12095   14.3   10.3   18.9 2.35e-15 1.70e-15 3.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.41e-15   2.3   0.8   4.4 2.86e-16 1.02e-16 5.47e-16   3.6   1.8   5.9 2.91e-16 1.48e-16 4.83e-16   8.5   5.4  12.1 2.57e-15 1.65e-15 3.68e-15
356 13817   24.8   19.4   30.9 2.06e-15 1.60e-15 2.56e-15   0.7   0.0   2.1 8.93e-16 0.00e+00 2.62e-15   5.5   3.1   8.5 3.71e-16 2.11e-16 5.73e-16  11.0   7.7  14.7 4.39e-16 3.10e-16 5.90e-16   8.4   4.9  12.5 1.23e-15 7.23e-16 1.83e-15
356 13819    5.9    3.2    9.3 1.07e-15 5.73e-16 1.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.68e-16   2.7   1.2   4.8 2.37e-16 1.08e-16 4.21e-16   3.8   1.6   6.5 1.19e-15 5.01e-16 2.07e-15
356 13820   20.8   15.8   26.5 1.49e-15 1.13e-15 1.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.28e-15   3.9   1.9   6.5 2.28e-16 1.13e-16 3.79e-16   7.8   5.0  11.1 2.68e-16 1.74e-16 3.83e-16   9.1   5.7  13.2 1.15e-15 7.09e-16 1.66e-15
356 13821   10.2    6.5   14.6 8.49e-16 5.37e-16 1.21e-15   0.7   0.0   2.1 8.72e-16 0.00e+00 2.70e-15   2.0   0.5   4.0 1.33e-16 3.44e-17 2.71e-16   4.0   2.0   6.6 1.61e-16 8.13e-17 2.66e-16   4.2   1.7   7.3 6.20e-16 2.51e-16 1.07e-15
356 13822   23.8   18.5   29.7 1.98e-15 1.54e-15 2.47e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.43e-15   7.0   4.4  10.1 4.70e-16 2.97e-16 6.84e-16  13.1   9.7  17.2 5.30e-16 3.90e-16 6.94e-16   3.7   1.1   6.8 5.39e-16 1.57e-16 9.98e-16
356 14383   13.0    8.6   18.0 1.13e-15 7.46e-16 1.57e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 6.62e-16   1.4   0.0   3.2 8.24e-17 2.09e-18 1.91e-16   2.4   0.7   4.6 1.05e-16 3.03e-17 2.05e-16   9.2   5.6  13.5 1.62e-15 9.85e-16 2.36e-15
356 14384   12.0    8.1   16.5 1.79e-15 1.22e-15 2.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.39e-16   2.5   1.0   4.6 2.54e-16 1.02e-16 4.69e-16   3.0   1.3   5.4 2.27e-16 9.60e-17 4.05e-16   6.6   3.7  10.1 1.97e-15 1.10e-15 3.02e-15
356 14419    0.4    0.0    2.9 9.65e-17 0.00e+00 6.56e-16   0.9   0.0   2.6 1.06e-15 0.00e+00 3.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-16   1.4   0.2   3.1 1.57e-16 2.76e-17 3.54e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 9.47e-16
356  2040    2.8    0.7    5.4 9.54e-16 2.32e-16 1.85e-15   2.9   1.0   5.4 1.64e-15 5.46e-16 3.05e-15   1.4   0.2   3.1 2.46e-16 4.30e-17 5.51e-16   0.1   0.0   1.8 2.97e-17 0.00e+00 3.76e-16   1.2   0.0   3.1 1.13e-15 0.00e+00 2.84e-15
357 11268    3.9    1.9    6.5 1.24e-15 6.09e-16 2.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.18e-15   1.0   0.2   2.4 2.48e-16 4.70e-17 6.24e-16   0.8   0.1   2.2 1.27e-16 9.44e-18 3.46e-16   2.1   0.6   4.2 1.19e-15 3.66e-16 2.36e-15
357 12095    2.2    0.6    4.5 3.89e-16 9.79e-17 7.76e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.31e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.59e-16   0.6   0.0   2.0 5.22e-17 0.00e+00 1.71e-16   1.9   0.5   3.9 5.81e-16 1.44e-16 1.20e-15
357 13817    2.6    0.5    5.3 2.10e-16 3.65e-17 4.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.96e-17   4.0   2.1   6.6 1.54e-16 7.88e-17 2.54e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 2.67e-16
357 13819    0.0    0.0    2.1 0.00e+00 0.00e+00 4.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.05e-16   0.8   0.0   2.5 2.43e-16 0.00e+00 8.00e-16
357 13820   12.0    8.1   16.5 9.31e-16 6.31e-16 1.28e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.23e-15   1.2   0.1   2.9 8.88e-17 9.20e-18 2.10e-16   2.0   0.6   4.1 7.49e-17 2.17e-17 1.50e-16   8.8   5.6  12.6 1.11e-15 7.08e-16 1.59e-15
357 13821    7.1    3.9   10.9 6.39e-16 3.49e-16 9.82e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.55e-15   1.4   0.3   3.2 1.18e-16 2.36e-17 2.63e-16   4.1   2.1   6.7 1.74e-16 8.97e-17 2.84e-16   1.6   0.0   3.8 2.31e-16 0.00e+00 5.53e-16
357 13822    8.7    5.3   12.6 7.62e-16 4.69e-16 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.05e-15   4.1   2.1   6.7 3.13e-16 1.61e-16 5.12e-16   6.1   3.7   9.1 2.57e-16 1.57e-16 3.82e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 2.23e-16
357 14383   11.8    7.8   16.4 9.99e-16 6.61e-16 1.39e-15   2.0   0.2   4.3 7.13e-16 7.27e-17 1.52e-15   0.8   0.0   2.5 4.13e-17 0.00e+00 1.35e-16   5.7   3.3   8.7 2.53e-16 1.47e-16 3.86e-16   5.3   2.5   8.6 9.57e-16 4.61e-16 1.56e-15
357 14384    4.3    1.6    7.5 6.31e-16 2.41e-16 1.11e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.05e-16   3.0   1.2   5.3 2.78e-16 1.14e-16 4.98e-16   1.1   0.0   2.7 8.42e-17 1.10e-18 2.09e-16   0.2   0.0   2.6 7.51e-17 0.00e+00 8.05e-16
357 14419    0.0    0.0    2.0 0.00e+00 0.00e+00 4.34e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.63e-15   0.6   0.0   2.0 8.05e-17 0.00e+00 2.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 7.63e-16
357  2040    7.4    4.4   11.1 1.62e-15 9.54e-16 2.42e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 5.61e-16   2.1   0.7   4.2 2.41e-16 7.64e-17 4.72e-16   2.6   1.1   4.7 3.40e-16 1.47e-16 6.14e-16   2.7   0.8   5.1 1.52e-15 4.39e-16 2.93e-15
358 11268    5.9    3.3    9.1 2.11e-15 1.19e-15 3.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.68e-15   1.6   0.5   3.4 4.97e-16 1.39e-16 1.05e-15   1.6   0.4   3.4 2.68e-16 7.03e-17 5.72e-16   2.7   1.0   5.0 1.64e-15 5.97e-16 3.05e-15
358 12095    5.6    2.8    8.9 1.06e-15 5.43e-16 1.70e-15   1.6   0.4   3.4 6.39e-15 1.67e-15 1.36e-14   1.7   0.5   3.5 2.74e-16 8.16e-17 5.66e-16   3.4   1.6   5.7 3.09e-16 1.48e-16 5.24e-16   0.5   0.0   2.7 1.71e-16 0.00e+00 8.75e-16
358 13817   23.0   17.7   28.9 2.05e-15 1.58e-15 2.58e-15   0.0   0.0   1.8 1.11e-16 0.00e+00 4.18e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.41e-16   5.8   3.4   8.8 2.42e-16 1.42e-16 3.68e-16  17.6  13.0  22.7 2.54e-15 1.88e-15 3.27e-15
358 13819    5.1    2.7    8.0 1.23e-15 6.50e-16 1.96e-15   1.4   0.3   3.2 1.38e-14 2.76e-15 3.07e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.98e-16   2.8   1.3   4.9 3.16e-16 1.48e-16 5.53e-16   2.6   0.9   4.9 9.47e-16 3.19e-16 1.80e-15
358 13820   15.6   11.2   20.6 1.44e-15 1.03e-15 1.91e-15   0.2   0.0   1.9 8.67e-16 0.00e+00 6.74e-15   3.3   1.5   5.6 3.23e-16 1.50e-16 5.55e-16   4.8   2.6   7.6 2.05e-16 1.11e-16 3.24e-16   7.5   4.3  11.4 1.05e-15 6.04e-16 1.58e-15
358 13821    9.9    6.2   14.1 9.67e-16 6.12e-16 1.38e-15   0.3   0.0   1.9 1.26e-15 0.00e+00 7.15e-15   0.2   0.0   1.8 1.99e-17 0.00e+00 1.91e-16   7.2   4.6  10.3 3.25e-16 2.09e-16 4.68e-16   2.5   0.5   5.0 3.69e-16 7.00e-17 7.44e-16
358 13822   11.7    7.5   16.5 1.13e-15 7.26e-16 1.60e-15   0.3   0.0   1.9 8.30e-16 0.00e+00 4.73e-15   0.4   0.0   2.3 3.43e-17 0.00e+00 2.09e-16   7.6   4.8  10.9 3.45e-16 2.20e-16 4.97e-16   3.8   1.2   7.0 5.98e-16 1.91e-16 1.09e-15
358 14383    3.8    0.6    7.5 3.20e-16 4.82e-17 6.29e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 5.89e-16   5.0   2.5   8.2 2.71e-16 1.33e-16 4.43e-16   1.9   0.3   4.0 8.39e-17 1.25e-17 1.78e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 3.64e-16
358 14384    5.3    2.2    9.0 7.66e-16 3.14e-16 1.30e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 9.04e-16   1.6   0.2   3.5 1.46e-16 1.78e-17 3.23e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.32e-16   3.8   1.3   6.9 1.18e-15 4.14e-16 2.12e-15
358 14419    2.1    0.1    4.6 4.58e-16 1.17e-17 9.95e-16   0.1   0.0   2.2 4.78e-17 0.00e+00 2.02e-15   0.7   0.0   2.5 1.00e-16 0.00e+00 3.46e-16   2.0   0.6   4.1 2.32e-16 6.72e-17 4.64e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 9.14e-16
359 11268    3.1    1.0    5.8 1.03e-15 3.23e-16 1.92e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-16   1.5   0.4   3.3 2.48e-16 5.98e-17 5.31e-16   1.9   0.3   4.1 1.14e-15 1.80e-16 2.41e-15
359 12095   13.8    9.6   18.7 2.45e-15 1.71e-15 3.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.39e-15   0.2   0.0   1.8 2.42e-17 0.00e+00 2.64e-16   3.1   1.4   5.5 2.68e-16 1.18e-16 4.71e-16  10.6   6.9  14.8 3.33e-15 2.18e-15 4.65e-15
359 13817    9.4    5.2   14.2 8.28e-16 4.57e-16 1.26e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 3.09e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 1.64e-16   1.2   0.0   3.1 5.21e-17 0.00e+00 1.30e-16   8.2   4.6  12.4 1.23e-15 6.89e-16 1.87e-15
359 13819   11.1    7.4   15.3 2.44e-15 1.64e-15 3.37e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.97e-15   2.4   0.9   4.5 4.98e-16 1.86e-16 9.33e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.81e-16   8.8   5.7  12.4 3.11e-15 2.02e-15 4.39e-15
359 13820   22.9   17.5   28.9 2.00e-15 1.53e-15 2.52e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.13e-15   1.5   0.1   3.4 1.24e-16 1.01e-17 2.78e-16   2.5   0.8   4.8 1.02e-16 3.22e-17 1.95e-16  18.9  14.2  24.3 2.66e-15 1.99e-15 3.41e-15
359 13821   15.0   10.3   20.2 1.51e-15 1.04e-15 2.04e-15   1.1   0.0   2.7 3.03e-15 7.76e-17 7.45e-15   0.9   0.0   2.6 8.63e-17 0.00e+00 2.45e-16   0.2   0.0   2.3 1.11e-17 0.00e+00 1.06e-16  13.8   9.6  18.7 2.25e-15 1.56e-15 3.03e-15
359 13822   17.8   12.8   23.3 1.60e-15 1.15e-15 2.10e-15   2.2   0.7   4.2 3.84e-15 1.23e-15 7.50e-15   1.5   0.1   3.4 1.16e-16 9.53e-18 2.61e-16   6.3   3.7   9.5 2.69e-16 1.60e-16 4.06e-16  10.0   6.2  14.3 1.53e-15 9.50e-16 2.19e-15
359 14383    8.1    3.5   13.2 6.81e-16 2.98e-16 1.11e-15   0.0   0.0   3.0 0.00e+00 0.00e+00 1.12e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 8.13e-17   0.0   0.0   2.3 0.00e+00 0.00e+00 1.01e-16  10.4   6.2  15.2 1.84e-15 1.09e-15 2.69e-15
359 14384   12.8    8.5   17.7 1.85e-15 1.22e-15 2.56e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 9.04e-16   0.6   0.0   2.4 5.20e-17 0.00e+00 2.25e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.21e-16  13.0   9.0  17.6 3.93e-15 2.72e-15 5.32e-15
359 14419    8.4    4.9   12.5 1.83e-15 1.07e-15 2.72e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 1.56e-15   1.1   0.0   2.7 1.59e-16 4.05e-18 3.88e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.28e-16   7.9   4.7  11.7 3.61e-15 2.15e-15 5.36e-15
359  2040    4.7    2.1    7.9 1.55e-15 7.00e-16 2.59e-15   0.1   0.0   1.8 2.05e-16 0.00e+00 3.88e-15   0.6   0.0   2.4 1.30e-16 0.00e+00 5.42e-16   1.4   0.2   3.1 2.27e-16 3.60e-17 5.13e-16   2.8   1.0   5.1 1.85e-15 6.87e-16 3.40e-15
360 14383   41.9   34.7   49.9 3.55e-15 2.94e-15 4.23e-15   1.7   0.0   4.6 6.04e-16 0.00e+00 1.66e-15   6.4   3.7   9.8 3.46e-16 1.98e-16 5.27e-16  22.5  17.8  27.8 9.89e-16 7.82e-16 1.22e-15  13.1   8.5  18.2 2.39e-15 1.56e-15 3.33e-15
360 14384   28.8   22.9   35.2 4.16e-15 3.32e-15 5.09e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.11e-15   4.5   2.3   7.3 4.19e-16 2.16e-16 6.79e-16  11.6   8.3  15.5 8.73e-16 6.21e-16 1.17e-15  12.6   8.6  17.2 3.93e-15 2.68e-15 5.36e-15
360 14419   19.7   14.8   25.1 4.29e-15 3.23e-15 5.47e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 1.35e-15   3.0   1.2   5.3 4.15e-16 1.74e-16 7.43e-16   9.0   6.1  12.5 1.02e-15 6.92e-16 1.42e-15   7.7   4.5  11.5 3.60e-15 2.10e-15 5.39e-15
360  2040   22.4   17.3   28.0 5.38e-15 4.17e-15 6.73e-15   3.4   1.3   6.2 1.68e-15 6.29e-16 3.01e-15   6.8   4.3  10.0 8.79e-16 5.47e-16 1.28e-15   7.9   5.1  11.2 1.09e-15 7.13e-16 1.55e-15   7.6   4.6  11.3 4.70e-15 2.82e-15 6.95e-15
361 14383   21.5   15.3   28.2 1.83e-15 1.30e-15 2.40e-15   0.6   0.0   4.0 2.26e-16 0.00e+00 1.46e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 1.27e-16   0.0   0.0   2.3 0.00e+00 0.00e+00 1.03e-16  22.4  16.7  28.6 4.15e-15 3.10e-15 5.31e-15
361 14384    1.7    0.0    5.1 2.54e-16 0.00e+00 7.40e-16   0.6   0.0   3.2 3.98e-16 0.00e+00 2.03e-15   0.2   0.0   2.2 1.53e-17 0.00e+00 2.07e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.64e-17   3.5   0.8   6.7 1.12e-15 2.66e-16 2.13e-15
361 14419    7.8    4.2   12.0 1.71e-15 9.20e-16 2.64e-15   1.7   0.0   3.8 1.58e-15 0.00e+00 3.61e-15   2.1   0.6   4.2 2.94e-16 8.99e-17 5.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.29e-16   7.0   3.8  10.8 3.36e-15 1.82e-15 5.17e-15
361  2040    4.5    1.6    8.0 1.09e-15 3.79e-16 1.94e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 1.20e-15   0.5   0.0   2.4 6.41e-17 0.00e+00 3.12e-16   3.0   1.3   5.4 4.19e-16 1.77e-16 7.46e-16   1.1   0.0   3.5 6.81e-16 0.00e+00 2.16e-15
362 11268    8.4    4.8   12.6 2.78e-15 1.59e-15 4.16e-15   1.1   0.0   2.7 4.76e-15 0.00e+00 1.18e-14   6.8   4.3  10.0 1.71e-15 1.06e-15 2.50e-15   1.9   0.5   3.9 3.05e-16 7.33e-17 6.29e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 1.61e-15
362 12095    7.2    3.1   11.9 1.28e-15 5.48e-16 2.11e-15   0.7   0.0   2.5 1.62e-15 0.00e+00 5.78e-15   7.1   4.3  10.4 9.53e-16 5.85e-16 1.40e-15   0.4   0.0   2.7 3.70e-17 0.00e+00 2.30e-16   0.0   0.0   3.5 0.00e+00 0.00e+00 1.16e-15
362 13817   28.3   21.1   36.2 2.30e-15 1.71e-15 2.94e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 1.87e-15  22.2  17.4  27.6 1.45e-15 1.14e-15 1.81e-15   6.4   3.3  10.0 2.48e-16 1.29e-16 3.91e-16   0.0   0.0   5.1 0.00e+00 0.00e+00 7.37e-16
362 13819    3.8    0.7    7.4 8.85e-16 1.69e-16 1.72e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 7.09e-15   3.0   1.1   5.6 5.90e-16 2.11e-16 1.08e-15   3.4   1.5   6.0 3.82e-16 1.63e-16 6.70e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 8.48e-16
362 13820   35.6   28.2   43.7 3.22e-15 2.55e-15 3.95e-15   6.5   3.8   9.9 1.04e-14 6.02e-15 1.58e-14  23.2  18.3  28.7 1.75e-15 1.38e-15 2.17e-15   7.4   4.3  11.1 3.20e-16 1.88e-16 4.78e-16   5.1   1.3   9.5 8.10e-16 1.99e-16 1.50e-15
362 13821   16.6   10.5   23.2 1.68e-15 1.06e-15 2.35e-15   1.0   0.0   3.0 1.83e-15 0.00e+00 5.24e-15  13.8   9.9  18.3 1.17e-15 8.39e-16 1.54e-15   6.0   3.2   9.3 2.89e-16 1.57e-16 4.51e-16   0.0   0.0   3.3 0.00e+00 0.00e+00 5.91e-16
362 13822   41.8   33.7   50.4 3.72e-15 3.00e-15 4.49e-15   0.9   0.0   2.9 1.19e-15 0.00e+00 3.94e-15  33.6  27.7  40.1 2.42e-15 1.99e-15 2.88e-15  10.1   6.6  14.1 4.30e-16 2.81e-16 6.05e-16   0.0   0.0   4.1 0.00e+00 0.00e+00 6.53e-16
362  2040   10.0    6.0   14.5 3.55e-15 2.13e-15 5.18e-15   3.6   1.8   6.0 8.23e-15 4.22e-15 1.36e-14   9.2   6.2  12.9 2.23e-15 1.49e-15 3.11e-15   2.8   1.1   5.2 5.13e-16 2.00e-16 9.36e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.43e-15
363 14383   32.0   24.5   40.0 3.32e-15 2.55e-15 4.15e-15   3.2   0.0   6.8 2.55e-15 0.00e+00 5.51e-15  10.1   6.6  14.2 7.77e-16 5.06e-16 1.09e-15  16.5  12.1  21.5 8.21e-16 6.00e-16 1.07e-15   5.7   1.6  10.2 1.15e-15 3.20e-16 2.07e-15
363 14384   23.1   17.0   29.8 4.07e-15 3.00e-15 5.25e-15   0.8   0.0   4.1 1.02e-15 0.00e+00 5.52e-15   3.5   1.4   6.3 4.62e-16 1.81e-16 8.21e-16  10.7   7.2  14.8 9.09e-16 6.13e-16 1.25e-15   9.2   5.0  14.0 3.16e-15 1.70e-15 4.81e-15
363 14419    6.4    2.6   10.8 1.72e-15 6.80e-16 2.89e-15   1.1   0.0   3.9 2.32e-15 0.00e+00 8.08e-15   3.3   1.3   5.9 6.49e-16 2.59e-16 1.16e-15   5.0   2.6   8.0 6.39e-16 3.32e-16 1.02e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 1.37e-15
364 11268   13.0    8.6   18.1 4.36e-15 2.87e-15 6.05e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 7.77e-15   0.5   0.0   2.4 1.25e-16 0.00e+00 6.06e-16   8.9   5.9  12.3 1.45e-15 9.69e-16 2.02e-15   3.8   1.1   7.0 2.35e-15 6.56e-16 4.36e-15
364 12095   23.2   17.1   29.9 4.17e-15 3.08e-15 5.37e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 3.93e-15   6.8   4.0  10.1 9.31e-16 5.52e-16 1.39e-15   5.9   3.1   9.2 5.17e-16 2.76e-16 8.09e-16  10.8   6.3  15.8 3.57e-15 2.10e-15 5.25e-15
364 13817   64.5   54.7   74.3 5.32e-15 4.51e-15 6.14e-15   0.1   0.0   2.5 1.61e-16 0.00e+00 3.29e-15  18.1  13.5  23.1 1.21e-15 9.05e-16 1.55e-15  22.7  17.6  28.2 8.97e-16 6.97e-16 1.12e-15  23.8  17.3  30.9 3.50e-15 2.54e-15 4.54e-15
364 13819   30.2   23.9   37.1 6.14e-15 4.86e-15 7.55e-15   2.5   0.8   4.8 1.00e-14 3.22e-15 1.92e-14   8.1   5.2  11.7 1.42e-15 9.14e-16 2.03e-15   7.0   4.3  10.3 6.74e-16 4.10e-16 9.97e-16  15.1  10.4  20.3 5.28e-15 3.65e-15 7.11e-15
364 13820   89.3   78.4  100.2 7.15e-15 6.28e-15 8.02e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 2.94e-15  12.8   8.8  17.4 8.75e-16 6.01e-16 1.19e-15  26.4  21.2  32.2 1.00e-15 8.05e-16 1.22e-15  50.2  41.9  58.7 6.92e-15 5.77e-15 8.08e-15
364 13821   72.2   62.3   82.2 6.72e-15 5.80e-15 7.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.06e-15  16.6  12.3  21.5 1.32e-15 9.78e-16 1.71e-15  30.9  25.2  37.1 1.36e-15 1.11e-15 1.64e-15  24.9  18.6  31.8 3.99e-15 2.98e-15 5.10e-15
364 13822   64.3   54.7   74.1 5.83e-15 4.96e-15 6.72e-15   3.9   1.5   6.8 5.52e-15 2.15e-15 9.70e-15  15.6  11.3  20.5 1.15e-15 8.32e-16 1.51e-15  24.0  19.0  29.6 1.04e-15 8.25e-16 1.29e-15  24.8  18.4  31.9 4.01e-15 2.98e-15 5.14e-15
364  2040   16.8   11.9   22.4 5.73e-15 4.06e-15 7.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.50e-15   4.5   2.2   7.5 1.04e-15 4.98e-16 1.74e-15   8.2   5.3  11.7 1.42e-15 9.16e-16 2.02e-15   4.2   1.4   7.6 2.94e-15 1.00e-15 5.27e-15
365 13817  154.9  137.4  172.7 1.12e-14 9.89e-15 1.24e-14   6.1   0.0  13.7 1.95e-15 0.00e+00 4.36e-15  23.7  17.1  31.0 1.01e-15 7.25e-16 1.32e-15  30.8  23.7  38.4 1.17e-15 9.02e-16 1.46e-15 101.1  86.7 115.7 1.74e-14 1.49e-14 1.99e-14
365 13822   64.5   49.9   79.1 6.25e-15 4.83e-15 7.65e-15  22.8  12.5  33.6 9.76e-15 5.36e-15 1.44e-14  13.7   7.9  20.0 7.81e-16 4.53e-16 1.14e-15  22.7  16.1  29.8 1.16e-15 8.23e-16 1.52e-15  28.8  17.7  40.5 6.65e-15 4.08e-15 9.35e-15
365  2040   13.1    7.7   19.1 9.94e-15 5.85e-15 1.45e-14   0.5   0.0   3.4 3.49e-15 0.00e+00 2.27e-14   0.5   0.0   3.4 2.89e-16 0.00e+00 1.87e-15   3.5   1.3   6.3 1.32e-15 4.94e-16 2.34e-15   9.0   4.9  13.7 1.35e-14 7.26e-15 2.05e-14
366 11268   25.6   19.9   31.8 9.56e-15 7.43e-15 1.19e-14   2.4   0.7   4.6 2.05e-14 5.73e-15 3.98e-14   3.7   1.7   6.3 1.20e-15 5.52e-16 2.04e-15  12.6   9.1  16.7 2.22e-15 1.61e-15 2.94e-15   9.4   5.6  13.8 6.00e-15 3.59e-15 8.77e-15
366 12095   32.6   25.8   40.0 6.53e-15 5.16e-15 8.00e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 9.15e-15   7.1   4.4  10.5 1.24e-15 7.60e-16 1.83e-15  18.2  13.8  23.0 1.71e-15 1.30e-15 2.17e-15   7.4   3.3  12.0 2.52e-15 1.14e-15 4.10e-15
366 13817   67.6   57.5   77.8 6.14e-15 5.22e-15 7.07e-15   2.9   0.7   5.6 6.30e-15 1.46e-15 1.23e-14  18.9  14.2  24.1 1.55e-15 1.17e-15 1.98e-15  25.8  20.5  31.8 1.10e-15 8.69e-16 1.35e-15  23.2  16.5  30.4 3.51e-15 2.50e-15 4.61e-15
366 13822   46.1   37.2   55.6 4.59e-15 3.70e-15 5.54e-15   1.4   0.0   3.7 3.33e-15 0.00e+00 8.67e-15  15.6  11.2  20.6 1.40e-15 1.00e-15 1.85e-15  12.3   8.3  16.9 5.73e-16 3.86e-16 7.87e-16  18.3  12.0  25.3 3.05e-15 2.00e-15 4.21e-15
366 14383   50.8   42.1   59.5 6.74e-15 5.59e-15 7.90e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 6.03e-15  14.4  10.3  19.1 1.87e-15 1.34e-15 2.49e-15  21.5  16.8  26.9 1.32e-15 1.03e-15 1.64e-15  15.0   9.7  20.9 3.17e-15 2.04e-15 4.43e-15
366 14384   20.0   14.5   26.1 5.05e-15 3.66e-15 6.58e-15   2.7   1.0   5.0 2.04e-14 7.42e-15 3.79e-14   4.1   1.9   6.8 1.01e-15 4.61e-16 1.70e-15   7.1   4.3  10.4 8.18e-16 5.01e-16 1.21e-15   9.0   5.0  13.6 3.60e-15 2.00e-15 5.44e-15
366 14419   20.3   14.9   26.3 8.08e-15 5.93e-15 1.05e-14   1.0   0.0   2.9 1.19e-14 0.00e+00 3.46e-14   2.6   0.7   5.1 1.03e-15 2.84e-16 1.99e-15  12.9   9.3  17.1 2.36e-15 1.70e-15 3.13e-15   4.8   1.7   8.4 3.06e-15 1.09e-15 5.35e-15
366  2040   11.9    7.0   17.4 4.11e-15 2.43e-15 6.01e-15   1.4   0.1   3.3 3.20e-15 1.95e-16 7.35e-15   5.8   2.9   9.3 1.35e-15 6.74e-16 2.17e-15   1.6   0.0   3.6 2.76e-16 7.11e-18 6.29e-16   4.6   1.6   8.2 3.29e-15 1.12e-15 5.84e-15
367 14383  110.8   99.3  122.5 1.31e-14 1.17e-14 1.45e-14   0.9   0.0   2.6 1.78e-15 0.00e+00 4.95e-15  36.1  30.0  42.8 3.59e-15 2.98e-15 4.26e-15  34.5  28.6  41.0 1.93e-15 1.60e-15 2.30e-15  40.2  33.0  48.1 8.34e-15 6.84e-15 9.96e-15
367 14384   47.4   39.9   55.4 9.61e-15 8.08e-15 1.12e-14   0.4   0.0   1.9 1.45e-15 0.00e+00 6.37e-15  12.5   8.9  16.7 2.13e-15 1.52e-15 2.85e-15  20.0  15.6  25.0 1.92e-15 1.49e-15 2.40e-15  15.0  10.5  20.1 5.32e-15 3.71e-15 7.14e-15
367 14419   45.3   38.1   53.0 1.38e-14 1.16e-14 1.62e-14   0.1   0.0   1.8 5.01e-16 0.00e+00 8.92e-15   6.4   3.7   9.8 1.64e-15 9.38e-16 2.50e-15  17.6  13.5  22.3 2.55e-15 1.95e-15 3.22e-15  21.3  16.4  26.8 1.14e-14 8.77e-15 1.44e-14
367  2040   13.1    8.5   18.2 4.62e-15 3.02e-15 6.44e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.25e-15   3.7   1.5   6.5 9.36e-16 3.86e-16 1.63e-15   5.8   3.4   8.8 1.01e-15 5.93e-16 1.54e-15   3.6   0.9   6.8 2.52e-15 6.48e-16 4.73e-15
368 11268   47.8   33.8   62.2 1.41e-14 9.96e-15 1.83e-14   0.0   0.0   6.5 0.00e+00 0.00e+00 6.99e-15  32.0  24.7  39.7 5.25e-15 4.06e-15 6.52e-15  15.2   9.1  21.9 2.45e-15 1.47e-15 3.52e-15   1.4   0.0  11.6 1.03e-15 0.00e+00 8.67e-15
368 12095   80.2   60.9   99.7 1.27e-14 9.61e-15 1.57e-14  24.4  12.1  37.3 1.42e-14 7.06e-15 2.17e-14  43.8  34.7  53.4 3.86e-15 3.06e-15 4.70e-15  25.9  17.5  34.8 2.23e-15 1.51e-15 2.99e-15  12.1   1.0  23.0 4.82e-15 4.14e-16 9.16e-15
368 13817  329.7  299.9  359.9 2.51e-14 2.28e-14 2.74e-14  29.6  13.7  45.4 9.72e-15 4.51e-15 1.49e-14 193.0 176.4 209.7 8.67e-15 7.93e-15 9.42e-15 100.0  86.3 113.9 4.00e-15 3.45e-15 4.55e-15  38.6  18.6  58.5 7.04e-15 3.39e-15 1.07e-14
368 13819  150.7  131.5  170.0 2.66e-14 2.32e-14 3.00e-14  21.6  10.6  33.2 1.69e-14 8.27e-15 2.60e-14  55.4  46.2  64.7 5.83e-15 4.86e-15 6.81e-15  37.7  29.5  46.5 3.47e-15 2.72e-15 4.29e-15  58.5  43.9  73.2 2.44e-14 1.83e-14 3.05e-14
368 13820  196.9  170.2  223.9 1.38e-14 1.19e-14 1.57e-14   0.0   0.0   7.1 0.00e+00 0.00e+00 2.20e-15  97.2  84.2 110.4 4.06e-15 3.51e-15 4.61e-15  80.9  68.3  93.6 2.96e-15 2.50e-15 3.42e-15  20.6   4.8  36.7 3.41e-15 7.87e-16 6.07e-15
368 13821  247.6  220.7  274.6 2.01e-14 1.79e-14 2.23e-14  23.4   9.5  37.4 8.44e-15 3.42e-15 1.35e-14 101.9  89.1 114.9 4.94e-15 4.32e-15 5.57e-15  92.8  79.9 105.8 3.94e-15 3.40e-15 4.49e-15  55.1  35.3  74.9 1.06e-14 6.76e-15 1.44e-14
368 13822  289.5  260.9  318.4 2.42e-14 2.18e-14 2.66e-14  34.1  16.1  52.0 1.23e-14 5.80e-15 1.88e-14 131.5 116.9 146.2 6.50e-15 5.78e-15 7.22e-15 106.9  93.1 120.8 4.70e-15 4.09e-15 5.31e-15  54.1  33.8  74.6 1.09e-14 6.77e-15 1.50e-14
369 11268   13.3    8.1   18.9 9.37e-15 5.73e-15 1.34e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.07e-14   4.0   1.8   6.8 2.53e-15 1.12e-15 4.28e-15   3.5   1.5   6.0 1.15e-15 4.85e-16 1.99e-15   6.0   2.2  10.3 7.18e-15 2.67e-15 1.23e-14
369 12095   41.2   33.0   49.9 1.51e-14 1.21e-14 1.83e-14   0.0   0.0   2.4 0.00e+00 0.00e+00 2.24e-14  17.5  13.0  22.5 5.74e-15 4.28e-15 7.39e-15   7.9   4.4  11.8 1.34e-15 7.59e-16 2.02e-15  16.2  10.5  22.4 1.00e-14 6.49e-15 1.39e-14
369 13817  205.6  189.6  221.8 2.10e-14 1.93e-14 2.26e-14   2.4   0.1   5.1 6.08e-15 1.57e-16 1.31e-14  59.1  51.0  67.3 5.49e-15 4.74e-15 6.26e-15  71.9  63.0  80.9 3.41e-15 2.98e-15 3.83e-15  75.1  64.5  85.7 1.28e-14 1.10e-14 1.46e-14
369 13822  187.9  172.6  203.4 1.95e-14 1.79e-14 2.11e-14   2.9   0.4   5.8 7.40e-15 1.11e-15 1.49e-14  62.6  54.3  71.0 5.91e-15 5.13e-15 6.70e-15  79.5  70.2  88.8 3.84e-15 3.39e-15 4.29e-15  46.1  37.3  55.4 7.99e-15 6.47e-15 9.61e-15
369  2040   54.3   45.4   63.3 2.24e-14 1.87e-14 2.61e-14   5.9   2.9   9.5 1.55e-14 7.51e-15 2.51e-14  20.4  15.5  26.0 5.67e-15 4.31e-15 7.21e-15  17.3  13.0  22.2 3.59e-15 2.69e-15 4.60e-15  16.7  11.3  22.6 1.42e-14 9.67e-15 1.93e-14
370 14383  189.4  174.2  204.8 2.34e-14 2.16e-14 2.53e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.43e-15  32.9  26.7  39.6 3.48e-15 2.82e-15 4.18e-15  74.8  65.8  83.8 4.34e-15 3.82e-15 4.86e-15  82.2  71.6  92.9 1.77e-14 1.54e-14 2.00e-14
370 14384   91.1   80.3  102.1 1.93e-14 1.70e-14 2.16e-14   1.3   0.2   3.1 4.92e-15 7.80e-16 1.12e-14  16.4  12.1  21.3 2.97e-15 2.18e-15 3.85e-15  34.0  28.1  40.5 3.38e-15 2.80e-15 4.02e-15  40.9  33.4  49.0 1.51e-14 1.23e-14 1.81e-14
370 14419   70.6   61.1   80.2 2.27e-14 1.96e-14 2.57e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 6.31e-15   9.6   6.1  13.7 2.62e-15 1.67e-15 3.74e-15  27.3  22.1  33.0 4.11e-15 3.32e-15 4.98e-15  33.8  27.2  41.0 1.89e-14 1.52e-14 2.29e-14
371 14383  163.4  149.1  177.9 2.02e-14 1.84e-14 2.19e-14   1.3   0.0   3.4 2.68e-15 0.00e+00 7.04e-15  44.0  37.1  51.5 4.60e-15 3.88e-15 5.38e-15  61.5  53.3  69.8 3.57e-15 3.09e-15 4.05e-15  58.4  49.1  67.9 1.26e-14 1.06e-14 1.46e-14
371 14384   80.3   70.1   90.5 1.70e-14 1.48e-14 1.91e-14   2.1   0.4   4.3 7.46e-15 1.53e-15 1.54e-14  27.2  21.9  33.1 4.88e-15 3.93e-15 5.93e-15  31.5  25.8  37.8 3.13e-15 2.56e-15 3.76e-15  21.6  15.7  28.0 7.98e-15 5.81e-15 1.04e-14
371 14419   60.5   51.6   69.4 1.92e-14 1.64e-14 2.21e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 6.18e-15  14.2  10.0  18.9 3.82e-15 2.71e-15 5.09e-15  22.6  17.8  28.0 3.39e-15 2.67e-15 4.20e-15  23.8  18.2  30.0 1.32e-14 1.01e-14 1.67e-14
371  2040   41.8   34.1   50.2 2.38e-14 1.94e-14 2.86e-14   0.0   0.0   2.0 0.00e+00 0.00e+00 7.76e-15  21.0  16.0  26.6 8.19e-15 6.23e-15 1.04e-14  12.9   9.0  17.3 3.68e-15 2.57e-15 4.95e-15   8.3   4.2  13.0 9.65e-15 4.90e-15 1.51e-14
372 14383  347.1  326.7  367.8 5.38e-14 5.07e-14 5.70e-14   0.0   0.0   1.6 0.00e+00 0.00e+00 7.93e-15 200.0 185.6 214.6 3.15e-14 2.92e-14 3.38e-14 110.0  99.1 121.1 7.71e-15 6.94e-15 8.48e-15  37.4  28.0  47.4 9.23e-15 6.91e-15 1.17e-14
372 14384  257.6  240.3  275.1 6.94e-14 6.47e-14 7.41e-14   0.1   0.0   1.8 7.81e-16 0.00e+00 1.50e-14 122.4 111.0 133.9 3.33e-14 3.02e-14 3.64e-14  92.8  82.9 102.9 1.13e-14 1.01e-14 1.25e-14  42.5  34.1  51.3 1.83e-14 1.47e-14 2.21e-14
372 14419  170.7  156.4  185.2 6.86e-14 6.29e-14 7.44e-14   0.2   0.0   2.2 2.30e-15 0.00e+00 2.80e-14  91.3  81.2 101.4 3.72e-14 3.31e-14 4.13e-14  56.4  48.6  64.2 1.02e-14 8.83e-15 1.17e-14  23.3  16.9  30.2 1.49e-14 1.08e-14 1.93e-14
373 13817  530.1  488.7  572.0 6.63e-14 6.11e-14 7.15e-14  11.6   3.3  20.4 3.57e-14 1.01e-14 6.29e-14 109.9  92.8 127.2 1.23e-14 1.04e-14 1.43e-14 228.8 208.6 249.3 1.28e-14 1.17e-14 1.40e-14 197.0 165.2 229.1 4.34e-14 3.64e-14 5.04e-14
373 13819  258.1  230.3  286.2 7.80e-14 6.96e-14 8.65e-14   0.0   0.0   5.9 0.00e+00 0.00e+00 4.83e-14  58.9  46.9  71.0 1.64e-14 1.31e-14 1.98e-14 103.1  89.6 116.6 1.39e-14 1.21e-14 1.57e-14  99.5  78.1 120.7 5.21e-14 4.09e-14 6.32e-14
373 13820  673.5  630.3  717.1 8.06e-14 7.54e-14 8.58e-14   0.0   0.0   6.0 0.00e+00 0.00e+00 1.95e-14  96.8  80.0 113.8 1.07e-14 8.86e-15 1.26e-14 272.6 251.5 294.0 1.46e-14 1.34e-14 1.57e-14 310.3 276.6 344.4 6.43e-14 5.73e-14 7.13e-14
373 13821  551.5  510.6  592.8 7.82e-14 7.24e-14 8.41e-14   0.0   0.0   5.8 0.00e+00 0.00e+00 2.27e-14 133.1 115.6 150.8 1.75e-14 1.52e-14 1.98e-14 206.6 187.2 226.1 1.31e-14 1.18e-14 1.43e-14 218.0 186.5 249.7 5.34e-14 4.57e-14 6.12e-14
373 13822  536.5  495.9  577.5 7.09e-14 6.56e-14 7.64e-14   0.0   0.0   8.9 0.00e+00 0.00e+00 2.93e-14 116.2  99.2 133.4 1.38e-14 1.18e-14 1.58e-14 230.1 210.3 250.1 1.37e-14 1.25e-14 1.49e-14 196.1 165.0 227.5 4.56e-14 3.84e-14 5.30e-14
374 11268   70.0   55.8   84.2 3.05e-14 2.43e-14 3.67e-14   0.0   0.0   4.1 0.00e+00 0.00e+00 4.27e-14  25.9  19.2  32.9 9.91e-15 7.37e-15 1.26e-14  39.1  31.4  47.3 7.83e-15 6.29e-15 9.48e-15   5.3   0.0  13.2 4.02e-15 0.00e+00 9.97e-15
374 12095  185.3  165.1  205.7 4.33e-14 3.85e-14 4.80e-14   7.5   2.4  13.1 4.21e-14 1.36e-14 7.35e-14  59.0  49.3  68.7 1.21e-14 1.01e-14 1.41e-14  72.3  61.8  82.9 7.77e-15 6.64e-15 8.90e-15  54.8  40.4  69.1 2.22e-14 1.64e-14 2.81e-14
374 14383  390.0  357.6  422.7 4.54e-14 4.16e-14 4.92e-14   0.0   0.0  16.4 0.00e+00 0.00e+00 1.22e-14 149.9 134.4 165.5 1.15e-14 1.03e-14 1.27e-14 142.0 126.4 157.7 8.27e-15 7.37e-15 9.19e-15 101.0  77.2 125.1 2.52e-14 1.92e-14 3.11e-14
374 14384  284.9  259.3  310.7 5.71e-14 5.19e-14 6.22e-14  37.6  24.2  51.7 4.87e-14 3.13e-14 6.69e-14 128.8 115.4 142.3 1.71e-14 1.53e-14 1.89e-14  91.6  79.3 103.9 9.17e-15 7.94e-15 1.04e-14  66.0  47.8  84.1 2.82e-14 2.04e-14 3.60e-14
374 14419  160.0  139.8  180.4 4.82e-14 4.21e-14 5.43e-14   4.4   0.0  14.1 8.60e-15 0.00e+00 2.74e-14  58.3  48.9  67.8 1.16e-14 9.77e-15 1.35e-14  79.0  68.2  89.8 1.19e-14 1.03e-14 1.35e-14  23.6  10.2  37.4 1.52e-14 6.58e-15 2.40e-14
375 11268   10.2    4.1   16.7 6.04e-15 2.46e-15 9.96e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.46e-14   0.0   0.0   2.8 0.00e+00 0.00e+00 1.68e-15   4.0   1.5   7.1 1.09e-15 4.06e-16 1.93e-15   6.7   1.9  11.9 6.32e-15 1.83e-15 1.12e-14
375 12095   25.3   16.1   35.0 7.76e-15 4.94e-15 1.08e-14   0.7   0.0   3.9 8.18e-15 0.00e+00 4.35e-14   1.0   0.0   4.4 2.96e-16 0.00e+00 1.35e-15  24.4  18.8  30.6 3.42e-15 2.63e-15 4.28e-15   0.3   0.0   7.5 1.35e-16 0.00e+00 3.65e-15
375 14383  194.7  173.8  215.8 2.00e-14 1.78e-14 2.21e-14  34.9  23.5  46.9 1.62e-14 1.09e-14 2.17e-14  68.5  58.3  78.9 4.23e-15 3.60e-15 4.87e-15  71.3  60.9  81.8 3.82e-15 3.26e-15 4.38e-15  55.8  40.8  70.8 1.34e-14 9.81e-15 1.70e-14
375 14384   99.5   84.3  114.9 1.76e-14 1.49e-14 2.03e-14   3.7   0.0  10.6 2.91e-15 0.00e+00 8.47e-15  43.9  36.1  52.1 4.66e-15 3.84e-15 5.53e-15  27.6  21.0  34.8 2.55e-15 1.94e-15 3.22e-15  29.0  18.2  40.5 1.20e-14 7.52e-15 1.68e-14
375 14419   64.4   52.0   76.9 1.71e-14 1.38e-14 2.04e-14   0.0   0.0   4.9 0.00e+00 0.00e+00 5.83e-15  33.5  26.7  40.8 5.34e-15 4.26e-15 6.51e-15  17.4  12.3  23.2 2.42e-15 1.71e-15 3.21e-15  13.9   5.8  22.5 8.66e-15 3.63e-15 1.40e-14
376 11268   46.2   34.8   58.2 2.44e-14 1.84e-14 3.08e-14   0.2   0.0   2.9 2.98e-15 0.00e+00 3.63e-14   8.4   4.1  13.2 4.00e-15 1.95e-15 6.30e-15  21.4  15.5  27.6 5.17e-15 3.76e-15 6.69e-15  16.6   8.2  25.4 1.50e-14 7.46e-15 2.30e-14
376 12095   89.6   73.3  106.1 2.47e-14 2.02e-14 2.92e-14   1.1   0.0   4.1 7.41e-15 0.00e+00 2.75e-14  16.8  10.1  23.9 4.18e-15 2.52e-15 5.97e-15  34.1  26.5  42.1 4.29e-15 3.34e-15 5.30e-15  39.4  27.0  52.3 1.85e-14 1.27e-14 2.46e-14
376 13817  171.4  149.2  193.7 2.08e-14 1.81e-14 2.36e-14   2.1   0.0   5.7 5.43e-15 0.00e+00 1.50e-14  53.0  42.6  63.5 5.75e-15 4.63e-15 6.88e-15  49.2  39.7  59.1 2.74e-15 2.21e-15 3.30e-15  70.5  53.3  87.6 1.48e-14 1.12e-14 1.84e-14
376 13822  187.9  165.7  210.3 2.42e-14 2.13e-14 2.71e-14   6.4   2.3  11.0 1.78e-14 6.53e-15 3.06e-14  59.5  48.8  70.4 6.85e-15 5.62e-15 8.10e-15  69.9  59.2  80.7 4.12e-15 3.49e-15 4.76e-15  59.2  42.9  75.4 1.31e-14 9.53e-15 1.67e-14
376  2040   50.7   39.1   62.2 1.38e-14 1.07e-14 1.70e-14  13.0   6.6  20.1 6.53e-15 3.29e-15 1.01e-14  27.2  20.8  34.2 3.67e-15 2.81e-15 4.62e-15  21.5  16.0  27.6 3.52e-15 2.62e-15 4.51e-15   2.4   0.0   9.3 1.88e-15 0.00e+00 7.29e-15
377 11268   27.4   19.7   35.8 1.03e-14 7.37e-15 1.34e-14   2.5   0.6   4.9 1.62e-14 4.07e-15 3.17e-14  12.9   8.7  17.8 3.97e-15 2.67e-15 5.45e-15   6.6   3.5  10.2 1.17e-15 6.24e-16 1.82e-15   8.1   3.0  13.7 5.38e-15 2.00e-15 9.15e-15
377 12095   45.7   35.5   56.3 9.10e-15 7.08e-15 1.12e-14   2.0   0.1   4.3 6.76e-15 2.56e-16 1.48e-14   7.5   3.6  11.9 1.22e-15 5.95e-16 1.95e-15  12.8   8.4  17.9 1.21e-15 7.94e-16 1.69e-15  25.6  17.6  34.1 9.11e-15 6.28e-15 1.22e-14
377 14383   43.4   30.1   57.2 4.52e-15 3.14e-15 5.97e-15  12.8   5.0  21.2 8.55e-15 3.32e-15 1.42e-14  18.7  12.7  25.1 1.28e-15 8.76e-16 1.73e-15  15.0   9.3  21.2 7.85e-16 4.87e-16 1.11e-15  10.6   2.1  19.4 2.36e-15 4.72e-16 4.34e-15
377 14384   45.6   34.8   57.0 8.21e-15 6.27e-15 1.03e-14   8.9   3.1  15.2 1.03e-14 3.55e-15 1.77e-14  11.5   7.0  16.5 1.36e-15 8.32e-16 1.96e-15  19.2  14.1  24.9 1.74e-15 1.27e-15 2.26e-15  15.3   7.5  23.8 5.90e-15 2.88e-15 9.15e-15
377 14419    6.8    0.9   13.1 1.86e-15 2.49e-16 3.56e-15   0.4   0.0   6.0 6.94e-16 0.00e+00 1.04e-14   9.6   5.9  14.0 1.72e-15 1.05e-15 2.51e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 3.11e-16   0.3   0.0   6.8 1.62e-16 0.00e+00 3.96e-15
378  2040   74.4   64.2   84.7 2.83e-14 2.44e-14 3.22e-14  14.2   9.1  19.8 9.28e-15 5.93e-15 1.30e-14  33.3  27.3  39.9 6.14e-15 5.03e-15 7.35e-15  28.4  22.9  34.4 6.60e-15 5.32e-15 8.00e-15  12.7   7.2  18.7 1.43e-14 8.14e-15 2.11e-14
379 11268   10.0    6.2   14.4 8.00e-15 4.98e-15 1.15e-14   0.3   0.0   1.9 1.25e-14 0.00e+00 6.92e-14   1.0   0.0   2.6 9.08e-16 0.00e+00 2.36e-15   4.0   2.0   6.6 1.46e-15 7.29e-16 2.40e-15   5.1   2.3   8.4 5.98e-15 2.73e-15 9.89e-15
379 12095    9.2    4.9   14.1 3.80e-15 2.00e-15 5.83e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.14e-14   2.7   0.7   5.1 1.23e-15 3.46e-16 2.36e-15   5.7   3.3   8.7 1.07e-15 6.16e-16 1.63e-15   0.9   0.0   4.1 5.22e-16 0.00e+00 2.53e-15
379 14383   33.2   26.3   40.6 3.84e-15 3.04e-15 4.69e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 3.71e-15  12.8   9.0  17.1 1.19e-15 8.45e-16 1.60e-15  12.2   8.6  16.4 6.79e-16 4.78e-16 9.13e-16   8.3   4.2  13.0 1.72e-15 8.76e-16 2.68e-15
379 14384   16.2   11.5   21.6 3.22e-15 2.28e-15 4.29e-15   0.4   0.0   1.9 1.10e-15 0.00e+00 5.75e-15   4.7   2.5   7.5 7.59e-16 4.07e-16 1.21e-15   4.9   2.7   7.7 4.70e-16 2.61e-16 7.37e-16   6.6   3.3  10.5 2.35e-15 1.16e-15 3.74e-15
379 14419    9.5    5.6   14.0 2.83e-15 1.68e-15 4.17e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.17e-15   2.6   0.9   4.9 6.36e-16 2.19e-16 1.19e-15   2.6   0.9   4.9 3.71e-16 1.25e-16 7.04e-16   4.4   1.7   7.6 2.33e-15 9.07e-16 4.07e-15
380 11268   15.5    8.9   22.8 6.45e-15 3.69e-15 9.47e-15   1.1   0.0   2.7 6.32e-15 0.00e+00 1.58e-14   0.2   0.0   3.3 6.80e-17 0.00e+00 1.07e-15   3.1   0.7   6.0 6.21e-16 1.48e-16 1.20e-15  12.3   6.8  18.5 9.46e-15 5.25e-15 1.42e-14
380 12095   21.5   12.9   30.7 4.71e-15 2.82e-15 6.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-15  10.4   6.1  15.2 1.79e-15 1.05e-15 2.62e-15   2.1   0.0   5.0 2.19e-16 0.00e+00 5.22e-16   9.6   3.4  16.3 3.87e-15 1.38e-15 6.58e-15
380 13817   53.8   40.9   66.6 5.03e-15 3.83e-15 6.23e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.55e-15  19.5  13.2  26.4 1.53e-15 1.03e-15 2.06e-15  21.8  15.8  28.3 9.56e-16 6.96e-16 1.24e-15  13.5   5.3  22.3 2.24e-15 8.80e-16 3.70e-15
380 13819   39.7   30.1   50.1 9.72e-15 7.35e-15 1.22e-14   3.7   1.4   6.7 1.71e-14 6.41e-15 3.06e-14  18.6  12.9  24.8 3.95e-15 2.75e-15 5.27e-15  16.7  11.8  22.1 1.89e-15 1.34e-15 2.52e-15   4.9   0.2   9.9 2.09e-15 1.06e-16 4.20e-15
380 13820   75.9   62.3   89.6 6.96e-15 5.71e-15 8.22e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 2.60e-15  26.5  20.1  33.5 2.12e-15 1.60e-15 2.68e-15  25.4  19.3  32.2 1.09e-15 8.23e-16 1.38e-15  24.5  14.8  34.8 3.89e-15 2.35e-15 5.53e-15
380 13821   54.5   41.6   67.3 5.69e-15 4.35e-15 7.04e-15   2.3   0.4   4.6 4.48e-15 8.11e-16 9.15e-15  17.2  11.3  23.8 1.57e-15 1.03e-15 2.17e-15  20.7  15.0  27.1 1.01e-15 7.28e-16 1.32e-15  17.7   8.8  27.3 3.20e-15 1.59e-15 4.93e-15
380 13822   96.2   81.4  111.1 1.06e-14 9.00e-15 1.23e-14   1.8   0.0   5.0 3.25e-15 0.00e+00 8.95e-15  37.4  29.2  46.2 3.46e-15 2.70e-15 4.27e-15  34.3  27.3  41.8 1.78e-15 1.42e-15 2.17e-15  25.7  16.2  35.9 5.05e-15 3.18e-15 7.04e-15
380  2040   16.4   11.6   21.9 5.66e-15 3.99e-15 7.54e-15   0.6   0.0   2.0 1.47e-15 0.00e+00 4.85e-15   5.7   3.1   8.9 1.32e-15 7.26e-16 2.06e-15   6.0   3.7   9.1 1.06e-15 6.44e-16 1.59e-15   4.7   1.7   8.2 3.28e-15 1.21e-15 5.76e-15
381 13817   32.8   23.8   42.3 3.23e-15 2.35e-15 4.17e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 7.59e-15   3.2   0.0   6.8 3.38e-16 0.00e+00 7.21e-16  11.3   7.1  16.1 5.07e-16 3.20e-16 7.20e-16  18.5  12.0  25.6 2.78e-15 1.81e-15 3.85e-15
381 13822   37.4   28.5   46.9 4.07e-15 3.10e-15 5.10e-15   1.6   0.0   3.6 6.67e-15 1.69e-16 1.50e-14  10.0   5.5  15.0 1.18e-15 6.48e-16 1.78e-15   9.3   5.8  13.4 4.60e-16 2.85e-16 6.62e-16  18.3  11.7  25.5 3.02e-15 1.93e-15 4.20e-15
381 14383   17.6   11.2   24.5 2.26e-15 1.44e-15 3.14e-15   0.3   0.0   1.9 8.24e-16 0.00e+00 5.09e-15   4.9   2.2   8.3 5.65e-16 2.54e-16 9.47e-16   2.8   0.6   5.6 1.70e-16 3.70e-17 3.33e-16  10.0   5.1  15.5 2.14e-15 1.09e-15 3.32e-15
381 14384    8.9    4.2   14.2 1.94e-15 9.20e-16 3.09e-15   0.5   0.0   2.0 2.30e-15 0.00e+00 9.02e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 2.94e-16   3.9   1.7   6.6 3.95e-16 1.72e-16 6.79e-16   6.7   2.8  11.2 2.47e-15 1.04e-15 4.11e-15
381 14419    1.5    0.0    4.8 5.05e-16 0.00e+00 1.58e-15   1.0   0.2   2.5 6.91e-15 1.59e-15 1.69e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 3.36e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.54e-16   3.9   1.1   7.1 2.14e-15 6.21e-16 3.94e-15
381  2040    5.4    2.7    8.8 1.75e-15 8.69e-16 2.82e-15   0.8   0.1   2.2 1.54e-15 9.74e-17 4.24e-15   3.0   1.2   5.3 6.28e-16 2.63e-16 1.12e-15   2.6   1.1   4.7 4.35e-16 1.87e-16 7.87e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 1.42e-15
382 11268   17.1   10.9   23.9 5.90e-15 3.75e-15 8.24e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.70e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 5.66e-16   9.3   6.0  13.3 1.54e-15 9.89e-16 2.19e-15   9.3   4.6  14.6 5.87e-15 2.91e-15 9.21e-15
382 12095   10.3    3.9   17.3 1.91e-15 7.22e-16 3.20e-15   0.8   0.0   2.5 2.11e-15 0.00e+00 6.76e-15   0.6   0.0   3.7 8.88e-17 0.00e+00 5.41e-16   4.2   1.4   7.6 3.75e-16 1.28e-16 6.70e-16   5.6   0.9  10.6 1.87e-15 3.17e-16 3.58e-15
382 13817   57.4   45.4   69.5 4.88e-15 3.86e-15 5.90e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.61e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 1.62e-16  18.5  13.2  24.4 7.40e-16 5.27e-16 9.77e-16  46.3  36.4  56.9 6.90e-15 5.42e-15 8.48e-15
382 13819   22.0   14.8   29.8 4.56e-15 3.06e-15 6.18e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.65e-15   0.0   0.0   3.3 0.00e+00 0.00e+00 6.12e-16   5.0   2.2   8.5 4.85e-16 2.10e-16 8.19e-16  17.2  11.3  23.8 6.09e-15 3.98e-15 8.41e-15
382 13820   62.0   50.2   73.8 5.11e-15 4.14e-15 6.09e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 2.56e-15   3.3   0.3   6.8 2.43e-16 2.02e-17 4.94e-16  15.0  10.3  20.4 5.76e-16 3.93e-16 7.81e-16  44.2  34.6  54.5 6.22e-15 4.86e-15 7.67e-15
382 13821   43.1   32.5   54.3 4.22e-15 3.18e-15 5.32e-15   0.4   0.0   2.6 8.16e-16 0.00e+00 5.15e-15   5.7   1.9  10.1 4.98e-16 1.62e-16 8.76e-16  14.1   9.5  19.4 6.45e-16 4.33e-16 8.84e-16  23.6  15.3  32.5 3.94e-15 2.55e-15 5.42e-15
382 13822   36.8   26.3   48.0 3.44e-15 2.46e-15 4.49e-15   0.1   0.0   2.8 2.28e-16 0.00e+00 4.36e-15   0.4   0.0   4.9 2.98e-17 0.00e+00 3.88e-16   8.1   4.0  12.8 3.58e-16 1.77e-16 5.63e-16  29.0  20.3  38.4 4.76e-15 3.33e-15 6.30e-15
382  2040    9.6    5.7   14.1 3.22e-15 1.92e-15 4.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.44e-15   1.1   0.0   3.0 2.48e-16 0.00e+00 6.68e-16   3.0   1.3   5.4 5.22e-16 2.21e-16 9.27e-16   5.5   2.7   9.0 3.82e-15 1.84e-15 6.24e-15
383 11268    6.4    2.7   10.6 2.53e-15 1.08e-15 4.19e-15   0.5   0.0   2.0 6.20e-15 0.00e+00 2.38e-14   1.4   0.0   3.2 5.23e-16 6.77e-18 1.23e-15   0.5   0.0   2.4 9.18e-17 0.00e+00 4.35e-16   4.6   1.7   8.1 2.92e-15 1.06e-15 5.14e-15
383 12095    2.1    0.0    6.4 4.54e-16 0.00e+00 1.36e-15   0.0   0.0   1.8 1.95e-16 0.00e+00 1.15e-14   4.2   1.9   7.2 8.76e-16 3.86e-16 1.49e-15   2.6   0.5   5.1 2.51e-16 5.12e-17 5.00e-16   0.0   0.0   2.4 0.00e+00 0.00e+00 8.24e-16
383 14383   10.6    6.0   15.9 1.73e-15 9.76e-16 2.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.84e-15   6.5   3.7   9.9 1.05e-15 6.03e-16 1.59e-15   5.0   2.6   8.0 3.79e-16 1.98e-16 6.05e-16   0.0   0.0   3.3 0.00e+00 0.00e+00 8.45e-16
383 14384   18.5   13.5   24.2 4.23e-15 3.08e-15 5.52e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.30e-14   6.7   4.1   9.8 1.51e-15 9.28e-16 2.23e-15   4.0   1.9   6.8 4.27e-16 1.96e-16 7.21e-16   7.8   4.4  11.9 2.83e-15 1.57e-15 4.31e-15
383 14419   12.3    8.4   16.7 4.22e-15 2.89e-15 5.76e-15   0.4   0.0   1.9 4.16e-15 0.00e+00 2.10e-14   4.3   2.3   6.9 1.47e-15 7.93e-16 2.35e-15   3.4   1.6   5.7 5.37e-16 2.59e-16 9.13e-16   4.6   2.0   7.7 2.48e-15 1.09e-15 4.18e-15
384 11268    3.4    0.0    7.2 1.26e-15 0.00e+00 2.69e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 9.13e-15   0.6   0.0   3.0 1.86e-16 0.00e+00 8.89e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 3.47e-16   3.6   0.5   7.1 2.42e-15 3.22e-16 4.83e-15
384 12095    3.1    0.0    8.1 5.91e-16 0.00e+00 1.53e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 4.69e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 2.43e-16   3.1   0.9   5.9 2.82e-16 7.78e-17 5.35e-16   3.2   0.0   7.3 1.09e-15 0.00e+00 2.49e-15
384 13817   19.6   11.0   28.9 1.65e-15 9.22e-16 2.43e-15   0.4   0.0   2.9 5.06e-16 0.00e+00 3.98e-15   0.0   0.0   3.2 0.00e+00 0.00e+00 2.24e-16   3.8   0.8   7.2 1.49e-16 3.35e-17 2.84e-16  18.6  11.3  26.6 2.76e-15 1.67e-15 3.93e-15
384 13819    0.0    0.0    5.7 0.00e+00 0.00e+00 1.14e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.23e-15   1.7   0.0   4.0 2.92e-16 0.00e+00 7.07e-16   2.5   0.4   5.0 2.32e-16 4.23e-17 4.70e-16   0.0   0.0   3.2 0.00e+00 0.00e+00 1.11e-15
384 13820   21.0   12.2   30.3 1.69e-15 9.83e-16 2.44e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 3.64e-15   4.7   1.3   8.6 3.28e-16 9.35e-17 5.97e-16   8.1   4.3  12.4 3.04e-16 1.62e-16 4.67e-16   8.5   2.4  15.0 1.18e-15 3.38e-16 2.09e-15
384 13821   31.7   22.4   41.5 2.97e-15 2.09e-15 3.89e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 4.32e-15   1.3   0.0   5.1 1.07e-16 0.00e+00 4.17e-16   8.7   4.9  13.0 3.81e-16 2.16e-16 5.71e-16  21.7  14.2  29.8 3.51e-15 2.30e-15 4.83e-15
384 13822   10.7    3.5   18.3 1.06e-15 3.45e-16 1.82e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 3.97e-15   2.0   0.0   5.2 1.64e-16 0.00e+00 4.33e-16   5.5   2.2   9.3 2.55e-16 1.03e-16 4.34e-16   3.5   0.0   9.0 6.08e-16 0.00e+00 1.58e-15
384  2040    6.2    3.1    9.9 2.39e-15 1.22e-15 3.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.81e-15   3.1   1.3   5.4 7.90e-16 3.44e-16 1.39e-15   0.1   0.0   1.8 2.84e-17 0.00e+00 3.63e-16   3.0   0.9   5.6 2.35e-15 6.89e-16 4.45e-15
385 14383    5.2    1.6    9.3 7.40e-16 2.27e-16 1.32e-15   2.1   0.7   4.2 4.60e-15 1.46e-15 9.02e-15   2.8   0.7   5.4 3.24e-16 8.58e-17 6.26e-16   1.9   0.3   4.0 1.31e-16 1.94e-17 2.78e-16   0.5   0.0   3.6 1.22e-16 0.00e+00 9.09e-16
385 14384    5.4    2.6    8.9 1.20e-15 5.65e-16 1.97e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-15   1.3   0.2   3.1 2.39e-16 3.83e-17 5.46e-16   1.3   0.2   3.0 1.37e-16 1.67e-17 3.17e-16   2.8   0.7   5.4 1.10e-15 2.92e-16 2.13e-15
385 14419    5.2    2.6    8.4 1.75e-15 8.83e-16 2.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.11e-16   1.5   0.4   3.3 2.47e-16 5.99e-17 5.32e-16   4.0   1.9   6.8 2.42e-15 1.11e-15 4.08e-15
385  2040    4.0    2.0    6.6 1.24e-15 6.25e-16 2.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.31e-15   0.8   0.1   2.2 1.67e-16 1.24e-17 4.55e-16   0.8   0.0   2.1 1.22e-16 3.23e-18 3.44e-16   2.5   1.0   4.6 1.55e-15 6.20e-16 2.86e-15
386 14383   21.0   15.8   26.8 2.40e-15 1.80e-15 3.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.98e-15   1.7   0.3   3.7 1.61e-16 2.93e-17 3.43e-16   9.6   6.5  13.2 5.26e-16 3.58e-16 7.26e-16   9.8   6.0  14.1 1.98e-15 1.22e-15 2.86e-15
386 14384   12.7    8.7   17.3 2.49e-15 1.70e-15 3.38e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.40e-15   0.2   0.0   1.8 2.67e-17 0.00e+00 2.93e-16   8.1   5.3  11.4 7.60e-16 5.02e-16 1.07e-15   4.5   2.0   7.7 1.57e-15 6.85e-16 2.66e-15
386 14419    4.4    1.9    7.5 1.30e-15 5.49e-16 2.22e-15   0.9   0.1   2.3 4.02e-15 5.85e-16 1.04e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 2.74e-16   3.6   1.9   6.0 5.16e-16 2.67e-16 8.51e-16   1.8   0.2   3.9 9.43e-16 1.06e-16 2.04e-15
386  2040   14.2   10.5   18.3 4.69e-15 3.50e-15 6.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.30e-15   0.8   0.1   2.2 1.74e-16 1.09e-17 4.78e-16   5.8   3.6   8.5 9.95e-16 6.15e-16 1.48e-15   7.6   5.0  10.8 5.19e-15 3.44e-15 7.34e-15
387 11268    0.0    0.0    2.7 0.00e+00 0.00e+00 6.40e-16   1.2   0.0   4.0 1.08e-15 0.00e+00 3.55e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.61e-16   2.0   0.4   4.2 2.52e-16 4.82e-17 5.25e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.08e-15
387 12095    6.3    1.9   11.1 7.89e-16 2.38e-16 1.40e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 9.06e-16   1.4   0.0   3.7 1.06e-16 0.00e+00 2.77e-16   0.4   0.0   2.9 2.67e-17 0.00e+00 1.95e-16   4.5   1.1   8.4 1.30e-15 3.17e-16 2.42e-15
387 13817   12.0    5.7   18.9 7.05e-16 3.33e-16 1.11e-15   1.6   0.0   5.4 4.14e-16 0.00e+00 1.41e-15   0.8   0.0   3.5 2.88e-17 0.00e+00 1.32e-16   6.1   2.8  10.0 1.85e-16 8.51e-17 3.03e-16   5.3   1.1  10.0 6.80e-16 1.39e-16 1.27e-15
387 13819    3.7    0.5    7.4 5.27e-16 6.55e-17 1.05e-15   5.4   2.4   9.0 3.94e-15 1.74e-15 6.56e-15   1.0   0.0   3.0 9.58e-17 0.00e+00 2.80e-16   0.0   0.0   2.5 0.00e+00 0.00e+00 1.76e-16   2.9   0.3   5.9 8.54e-16 7.96e-17 1.75e-15
387 13820    8.4    2.7   14.6 4.72e-16 1.54e-16 8.18e-16   0.0   0.0   2.4 0.00e+00 0.00e+00 7.10e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 8.19e-17   1.4   0.0   4.2 3.97e-17 0.00e+00 1.21e-16   9.2   4.2  14.8 1.07e-15 4.86e-16 1.73e-15
387 13821   12.6    6.5   19.3 8.27e-16 4.25e-16 1.27e-15   0.0   0.0   3.9 0.00e+00 0.00e+00 1.36e-15   2.4   0.1   5.0 1.04e-16 6.35e-18 2.21e-16   5.4   2.4   9.0 1.80e-16 7.94e-17 3.00e-16   5.0   1.1   9.4 6.90e-16 1.51e-16 1.29e-15
387 13822    0.0    0.0    5.9 0.00e+00 0.00e+00 3.84e-16   8.3   4.0  13.3 2.40e-15 1.14e-15 3.83e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 9.80e-17   0.0   0.0   2.5 0.00e+00 0.00e+00 8.46e-17   1.6   0.0   6.2 2.31e-16 0.00e+00 8.78e-16
387 14383    3.9    0.7    7.6 5.97e-16 1.14e-16 1.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.14e-15   0.1   0.0   2.2 9.73e-18 0.00e+00 3.12e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 1.49e-16   4.1   1.2   7.5 1.01e-15 3.00e-16 1.85e-15
387 14384    0.0    0.0    3.0 4.43e-18 0.00e+00 7.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.88e-15   0.3   0.0   1.9 6.92e-17 0.00e+00 4.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.37e-16   0.6   0.0   3.0 2.49e-16 0.00e+00 1.26e-15
387 14419    0.0    0.0    2.2 0.00e+00 0.00e+00 8.69e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.07e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 4.12e-16   0.5   0.0   2.0 8.88e-17 0.00e+00 3.55e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 1.27e-15
387  2040    0.1    0.0    1.8 4.43e-17 0.00e+00 5.56e-16   1.0   0.2   2.4 1.76e-15 3.34e-16 4.43e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.28e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.81e-16   0.4   0.0   1.9 2.69e-16 0.00e+00 1.22e-15
388 14383    7.7    4.3   11.6 8.65e-16 4.88e-16 1.31e-15   0.2   0.0   1.8 3.77e-16 0.00e+00 3.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.08e-16   0.3   0.0   1.9 1.81e-17 0.00e+00 1.03e-16   8.3   5.1  12.1 1.61e-15 9.90e-16 2.35e-15
388 14384    9.8    6.4   13.7 2.16e-15 1.42e-15 3.04e-15   0.7   0.0   2.1 2.79e-15 0.00e+00 8.16e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.13e-16   1.3   0.2   3.1 1.42e-16 2.27e-17 3.24e-16   9.1   6.1  12.8 3.49e-15 2.33e-15 4.88e-15
388 14419    5.0    2.6    7.9 1.45e-15 7.46e-16 2.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.84e-15   0.7   0.0   2.1 1.75e-16 0.00e+00 5.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.60e-16   4.5   2.3   7.3 2.25e-15 1.15e-15 3.66e-15
389 14383   17.9   13.2   23.1 2.40e-15 1.77e-15 3.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.20e-15   0.8   0.0   2.5 9.73e-17 0.00e+00 3.19e-16   4.4   2.4   7.0 2.75e-16 1.51e-16 4.38e-16  12.9   9.0  17.3 2.77e-15 1.94e-15 3.73e-15
389 14384    7.1    4.0   10.8 1.79e-15 1.02e-15 2.72e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.76e-16   4.4   2.4   7.0 5.17e-16 2.83e-16 8.23e-16   3.7   1.5   6.4 1.48e-15 6.08e-16 2.59e-15
389 14419    1.0    0.0    2.9 3.42e-16 0.00e+00 1.05e-15   0.5   0.0   2.0 5.23e-15 0.00e+00 1.98e-14   0.0   0.0   1.1 0.00e+00 0.00e+00 3.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.91e-16   1.9   0.4   3.9 1.07e-15 2.40e-16 2.21e-15
390 11268   17.8   10.8   25.4 6.81e-15 4.13e-15 9.71e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 1.87e-14   7.0   3.8  10.8 2.21e-15 1.19e-15 3.40e-15   2.6   0.3   5.4 4.79e-16 6.26e-17 9.76e-16   8.2   3.1  13.9 5.60e-15 2.12e-15 9.47e-15
390 12095   29.5   20.0   39.6 6.04e-15 4.09e-15 8.10e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 9.31e-15   6.5   2.8  10.9 1.10e-15 4.66e-16 1.83e-15  16.5  11.6  21.9 1.59e-15 1.12e-15 2.12e-15   6.7   1.0  12.8 2.44e-15 3.68e-16 4.66e-15
391 11268    2.8    0.4    5.6 6.29e-16 8.30e-17 1.28e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 1.60e-15   2.4   0.9   4.5 3.31e-16 1.28e-16 6.16e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.04e-16   0.9   0.0   3.4 4.68e-16 0.00e+00 1.74e-15
391 12095    2.8    0.0    6.0 3.44e-16 0.00e+00 7.33e-16   0.0   0.0   3.2 0.00e+00 0.00e+00 1.40e-15   3.0   1.1   5.5 2.19e-16 7.74e-17 4.04e-16   0.8   0.0   2.8 5.32e-17 0.00e+00 1.86e-16   0.0   0.0   2.8 0.00e+00 0.00e+00 7.82e-16
391 13817   13.7    8.3   19.7 7.70e-16 4.65e-16 1.11e-15   2.2   0.0   5.0 5.21e-16 0.00e+00 1.22e-15   1.1   0.0   3.3 4.13e-17 0.00e+00 1.19e-16   3.3   1.0   6.2 9.77e-17 3.06e-17 1.81e-16   9.3   4.9  14.2 1.11e-15 5.90e-16 1.70e-15
391 13819    4.1    1.1    7.6 5.56e-16 1.52e-16 1.03e-15   3.0   0.7   5.7 1.84e-15 4.51e-16 3.56e-15   0.9   0.0   2.6 7.99e-17 0.00e+00 2.28e-16   1.7   0.3   3.7 1.20e-16 2.08e-17 2.56e-16   1.6   0.0   4.2 4.50e-16 0.00e+00 1.19e-15
391 13820   12.2    7.0   18.1 6.55e-16 3.75e-16 9.67e-16   2.4   0.0   5.2 6.05e-16 7.97e-18 1.30e-15   5.5   2.8   8.8 1.92e-16 9.63e-17 3.09e-16   0.7   0.0   3.1 1.99e-17 0.00e+00 8.45e-17   6.1   2.4  10.4 6.89e-16 2.69e-16 1.17e-15
391 13821    7.5    3.2   12.5 4.74e-16 1.99e-16 7.86e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 6.28e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 7.68e-17   5.3   2.8   8.5 1.73e-16 8.94e-17 2.76e-16   3.3   0.4   6.7 4.43e-16 5.82e-17 8.82e-16
391 13822    9.0    4.2   14.5 5.60e-16 2.59e-16 8.98e-16   3.7   0.8   7.1 9.94e-16 2.25e-16 1.90e-15   2.8   0.7   5.4 1.12e-16 2.96e-17 2.16e-16   1.3   0.0   3.6 4.16e-17 0.00e+00 1.16e-16   5.1   1.6   9.1 6.72e-16 2.10e-16 1.21e-15
391 14383    5.2    2.2    8.8 6.72e-16 2.88e-16 1.13e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.97e-15   0.9   0.0   2.6 9.81e-17 0.00e+00 2.92e-16   4.4   2.4   7.0 2.65e-16 1.45e-16 4.22e-16   0.1   0.0   2.8 1.11e-17 0.00e+00 5.90e-16
391 14384    0.8    0.0    3.1 1.65e-16 0.00e+00 6.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.95e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.18e-16   0.4   0.0   1.9 4.36e-17 0.00e+00 1.97e-16   0.8   0.0   2.8 2.92e-16 0.00e+00 1.02e-15
391 14419    4.0    1.9    6.8 1.31e-15 5.99e-16 2.21e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.46e-15   0.9   0.1   2.3 2.47e-16 2.89e-17 6.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.74e-16   3.4   1.5   6.0 1.85e-15 7.91e-16 3.25e-15
391  2040    0.5    0.0    2.0 1.67e-16 0.00e+00 6.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.21e-15   0.8   0.1   2.2 1.69e-16 1.26e-17 4.61e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.43e-16
392 11268    7.5    3.2   12.5 2.54e-15 1.09e-15 4.19e-15   0.8   0.0   2.5 3.85e-15 0.00e+00 1.17e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 3.87e-16   1.8   0.2   3.9 2.98e-16 3.62e-17 6.39e-16   7.7   3.9  12.2 4.77e-15 2.40e-15 7.52e-15
392 12095    0.0    0.0    4.1 0.00e+00 0.00e+00 7.51e-16   0.5   0.0   2.4 1.33e-15 0.00e+00 5.97e-15   2.3   0.2   4.9 3.34e-16 3.47e-17 7.02e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   3.3 0.00e+00 0.00e+00 1.10e-15
392 13817   24.1   15.7   33.1 2.20e-15 1.43e-15 3.01e-15  10.6   6.5  15.3 1.62e-14 9.88e-15 2.33e-14   0.9   0.0   4.5 7.27e-17 0.00e+00 3.46e-16   3.8   1.0   7.2 1.66e-16 4.35e-17 3.09e-16  19.5  12.6  27.1 3.10e-15 2.00e-15 4.30e-15
392 13819    9.6    4.3   15.6 1.88e-15 8.33e-16 3.04e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 4.87e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 3.23e-16   4.0   1.5   7.1 3.71e-16 1.38e-16 6.55e-16   7.6   3.3  12.5 2.62e-15 1.13e-15 4.29e-15
392 13820   31.9   22.9   41.5 2.47e-15 1.78e-15 3.22e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 2.76e-15   0.0   0.0   2.8 0.00e+00 0.00e+00 1.78e-16  13.3   9.0  18.2 4.90e-16 3.30e-16 6.71e-16  20.8  13.5  28.7 2.84e-15 1.85e-15 3.93e-15
392 13821   25.9   17.6   34.8 2.33e-15 1.59e-15 3.14e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 1.94e-15   2.3   0.0   5.3 1.75e-16 0.00e+00 3.99e-16   3.3   0.6   6.4 1.40e-16 2.45e-17 2.76e-16  20.7  13.9  28.1 3.29e-15 2.21e-15 4.47e-15
392 13822   28.4   20.0   37.4 2.63e-15 1.85e-15 3.46e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 3.97e-15   0.0   0.0   3.5 0.00e+00 0.00e+00 2.71e-16   4.4   1.4   8.0 1.95e-16 6.31e-17 3.51e-16  24.6  17.6  32.3 3.98e-15 2.83e-15 5.22e-15
393  2040  142.5  129.6  155.6 6.50e-14 5.91e-14 7.10e-14   1.3   0.0   3.4 6.26e-15 0.00e+00 1.62e-14  16.9  12.5  21.9 5.67e-15 4.18e-15 7.34e-15  53.5  46.0  61.2 1.19e-14 1.02e-14 1.36e-14  72.3  62.9  81.8 6.39e-14 5.55e-14 7.22e-14
394 11268   21.3   14.7   28.5 7.75e-15 5.35e-15 1.04e-14   0.7   0.0   2.8 4.40e-15 0.00e+00 1.74e-14   6.8   3.7  10.4 2.03e-15 1.11e-15 3.13e-15   5.0   2.3   8.3 8.61e-16 3.92e-16 1.43e-15   9.6   4.7  15.0 6.18e-15 3.06e-15 9.67e-15
394 12095   30.4   21.8   39.7 5.92e-15 4.24e-15 7.71e-15   5.7   2.8   9.2 1.90e-14 9.20e-15 3.06e-14   7.9   4.2  12.3 1.28e-15 6.71e-16 1.97e-15  13.6   9.3  18.5 1.25e-15 8.52e-16 1.70e-15   9.2   3.4  15.5 3.18e-15 1.19e-15 5.36e-15
394 13817   57.9   45.4   70.2 5.67e-15 4.46e-15 6.89e-15   1.9   0.0   5.2 6.42e-15 0.00e+00 1.72e-14  16.2  10.7  22.2 1.61e-15 1.07e-15 2.22e-15  15.5  10.3  21.4 6.93e-16 4.58e-16 9.55e-16  26.7  17.5  36.5 4.13e-15 2.71e-15 5.64e-15
394 13819   35.0   26.2   44.4 7.25e-15 5.42e-15 9.21e-15   6.7   3.5  10.5 2.54e-14 1.32e-14 3.99e-14  12.0   7.3  17.2 2.14e-15 1.30e-15 3.07e-15  10.7   6.7  15.4 1.04e-15 6.53e-16 1.49e-15  12.5   6.5  19.0 4.49e-15 2.34e-15 6.86e-15
394 13820   85.5   72.3   98.7 7.12e-15 6.02e-15 8.22e-15   0.0   0.0   3.2 0.00e+00 0.00e+00 4.86e-15  23.0  17.0  29.5 1.64e-15 1.22e-15 2.11e-15  34.7  28.0  41.9 1.35e-15 1.09e-15 1.63e-15  28.3  19.2  38.1 4.10e-15 2.78e-15 5.52e-15
394 13821   69.0   56.7   81.4 6.60e-15 5.42e-15 7.78e-15   8.3   4.7  12.5 1.46e-14 8.21e-15 2.19e-14  21.2  15.3  27.6 1.74e-15 1.26e-15 2.27e-15  17.1  11.9  23.0 7.66e-16 5.31e-16 1.03e-15  31.2  22.3  40.7 5.20e-15 3.71e-15 6.78e-15
394 13822   40.6   29.6   52.1 4.37e-15 3.19e-15 5.61e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 8.40e-15   7.6   2.8  12.8 8.24e-16 3.09e-16 1.40e-15   8.8   4.4  13.7 4.29e-16 2.15e-16 6.69e-16  24.4  16.0  33.4 4.15e-15 2.72e-15 5.68e-15
394  2040   17.7   13.1   23.0 6.95e-15 5.12e-15 9.00e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 9.35e-15   5.9   3.5   8.9 1.82e-15 1.07e-15 2.74e-15  10.0   6.9  13.6 1.90e-15 1.31e-15 2.58e-15   1.9   0.0   4.2 1.36e-15 0.00e+00 2.99e-15
395  2040   65.4   55.1   75.7 2.71e-14 2.29e-14 3.14e-14   4.4   1.6   7.8 1.76e-14 6.39e-15 3.09e-14  14.5  10.0  19.5 4.32e-15 2.99e-15 5.82e-15  36.4  30.1  43.3 7.41e-15 6.12e-15 8.81e-15  14.6   8.5  21.2 1.20e-14 6.98e-15 1.74e-14
396 11268    4.3    0.6    8.5 1.62e-15 2.32e-16 3.18e-15   0.4   0.0   2.3 2.67e-15 0.00e+00 1.53e-14   1.0   0.0   3.2 3.01e-16 0.00e+00 9.88e-16   0.1   0.0   2.5 2.26e-17 0.00e+00 4.46e-16   3.2   0.2   6.7 2.13e-15 1.56e-16 4.39e-15
396 12095    1.2    0.0    7.0 2.49e-16 0.00e+00 1.41e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 8.77e-15   2.9   0.6   5.6 4.79e-16 1.08e-16 9.35e-16   2.8   0.5   5.6 2.67e-16 4.66e-17 5.35e-16   0.0   0.0   3.5 0.00e+00 0.00e+00 1.25e-15
396 13817   64.0   52.9   75.3 6.24e-15 5.15e-15 7.34e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 8.10e-15  12.8   8.1  18.1 1.28e-15 8.10e-16 1.80e-15  25.9  20.2  32.2 1.15e-15 9.00e-16 1.43e-15  25.6  17.7  34.1 3.90e-15 2.70e-15 5.20e-15
396 13819    8.7    3.4   14.6 1.91e-15 7.44e-16 3.20e-15   1.4   0.0   3.4 5.74e-15 0.00e+00 1.43e-14   0.5   0.0   3.2 9.03e-17 0.00e+00 6.06e-16   3.9   1.4   7.0 4.05e-16 1.48e-16 7.20e-16   4.5   0.7   8.6 1.70e-15 2.83e-16 3.27e-15
396 13820   20.7   12.2   29.9 1.73e-15 1.02e-15 2.49e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 2.54e-15   8.9   4.9  13.5 6.48e-16 3.58e-16 9.80e-16   4.7   1.5   8.4 1.82e-16 5.88e-17 3.27e-16   7.4   1.7  13.6 1.06e-15 2.49e-16 1.95e-15
396 13821   30.1   21.1   39.7 2.85e-15 1.99e-15 3.76e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 3.48e-15   5.8   2.3   9.9 4.79e-16 1.90e-16 8.13e-16   5.5   2.1   9.4 2.44e-16 9.45e-17 4.19e-16  19.3  12.1  27.1 3.15e-15 1.97e-15 4.42e-15
396 13822   31.0   21.8   40.8 3.32e-15 2.34e-15 4.37e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 7.89e-15   5.4   1.8   9.5 5.87e-16 1.97e-16 1.03e-15  12.7   8.3  17.6 6.20e-16 4.07e-16 8.61e-16  13.0   6.3  20.3 2.18e-15 1.06e-15 3.40e-15
397 11268    7.3    3.4   11.7 2.44e-15 1.14e-15 3.91e-15   0.4   0.0   1.9 1.82e-15 0.00e+00 9.26e-15   1.7   0.3   3.6 4.48e-16 7.03e-17 9.65e-16   3.4   1.4   6.0 5.49e-16 2.30e-16 9.63e-16   2.2   0.0   4.9 1.33e-15 0.00e+00 2.98e-15
397 12095   11.4    6.4   17.1 2.05e-15 1.14e-15 3.07e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 4.49e-15   6.0   3.4   9.2 8.54e-16 4.85e-16 1.31e-15   0.2   0.0   2.6 1.88e-17 0.00e+00 2.23e-16   5.2   1.6   9.4 1.70e-15 5.20e-16 3.04e-15
397 13817    0.0    0.0    2.8 0.00e+00 0.00e+00 3.87e-16   1.9   0.1   4.1 5.02e-15 3.05e-16 1.09e-14   0.0   0.0   2.3 0.00e+00 0.00e+00 2.76e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.17e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 6.07e-16
397 13819    7.7    3.3   12.7 1.48e-15 6.32e-16 2.44e-15   3.9   1.5   6.8 1.24e-14 4.83e-15 2.18e-14   4.5   1.8   7.8 7.40e-16 2.98e-16 1.27e-15   4.0   1.6   7.0 3.66e-16 1.49e-16 6.34e-16   0.0   0.0   3.2 0.00e+00 0.00e+00 1.08e-15
397 13820   11.4    5.2   18.2 8.73e-16 4.01e-16 1.39e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 3.41e-15   2.5   0.0   5.4 1.61e-16 0.00e+00 3.50e-16   3.8   1.2   6.9 1.37e-16 4.22e-17 2.51e-16   5.3   1.2   9.8 7.04e-16 1.64e-16 1.30e-15
397 13821   18.1   10.9   26.0 1.63e-15 9.83e-16 2.34e-15   9.7   6.0  14.1 1.46e-14 8.94e-15 2.12e-14   6.8   2.7  11.4 5.16e-16 2.05e-16 8.69e-16   5.6   2.5   9.2 2.38e-16 1.08e-16 3.93e-16   6.0   1.8  10.8 9.44e-16 2.75e-16 1.69e-15
397 13822    2.1    0.0    6.5 3.03e-16 0.00e+00 9.56e-16   0.7   0.0   3.3 1.92e-15 0.00e+00 9.35e-15   0.0   0.0   3.0 0.00e+00 0.00e+00 3.84e-16   2.2   0.4   4.5 1.52e-16 2.52e-17 3.13e-16   0.5   0.0   4.3 1.18e-16 0.00e+00 1.07e-15
398  2040   12.9    8.9   17.5 5.18e-15 3.58e-15 7.03e-15   1.8   0.6   3.6 8.45e-15 2.98e-15 1.69e-14   1.0   0.0   2.7 3.21e-16 0.00e+00 8.18e-16   5.2   3.0   8.0 1.03e-15 5.99e-16 1.58e-15   6.6   3.7  10.1 4.93e-15 2.78e-15 7.54e-15
399  2040   18.3   13.5   23.8 7.40e-15 5.45e-15 9.59e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-15   8.5   5.6  12.0 2.46e-15 1.61e-15 3.48e-15   6.1   3.7   9.1 1.22e-15 7.40e-16 1.82e-15   3.8   1.2   6.9 2.95e-15 9.26e-16 5.41e-15
400 11268    4.8    1.5    8.7 1.29e-15 3.90e-16 2.33e-15   2.1   0.1   4.6 3.64e-15 9.39e-17 7.93e-15   1.5   0.1   3.3 2.75e-16 1.65e-17 6.25e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 2.85e-16   3.6   0.9   6.8 1.88e-15 4.71e-16 3.55e-15
400 12095    7.0    2.4   12.1 1.00e-15 3.41e-16 1.74e-15   0.0   0.0   2.8 0.00e+00 0.00e+00 2.64e-15   1.8   0.0   4.0 1.80e-16 4.58e-18 3.99e-16   0.5   0.0   2.9 3.67e-17 0.00e+00 2.12e-16   4.9   1.3   9.0 1.37e-15 3.51e-16 2.52e-15
400 13817    6.1    1.7   10.9 8.46e-16 2.32e-16 1.52e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 4.50e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 3.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.42e-17   9.8   5.2  14.9 2.29e-15 1.22e-15 3.49e-15
400 13819    0.8    0.0    5.0 1.34e-16 0.00e+00 7.96e-16   4.5   1.7   7.9 5.23e-15 1.96e-15 9.13e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 1.82e-16   2.3   0.4   4.6 1.76e-16 3.35e-17 3.60e-16   0.0   0.0   3.7 0.00e+00 0.00e+00 1.09e-15
400 13820   21.3   14.2   29.1 1.33e-15 8.85e-16 1.82e-15   0.3   0.0   4.8 1.43e-16 0.00e+00 2.14e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 9.26e-17   1.8   0.0   4.5 5.40e-17 0.00e+00 1.37e-16  21.6  15.3  28.6 2.56e-15 1.81e-15 3.38e-15
400 13821   25.8   18.5   33.7 1.87e-15 1.34e-15 2.44e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 1.35e-15   2.8   0.5   5.6 1.50e-16 2.62e-17 3.01e-16   5.9   2.7   9.6 2.11e-16 9.67e-17 3.45e-16  17.2  11.5  23.6 2.38e-15 1.58e-15 3.26e-15
400 13822    9.8    4.7   15.5 1.39e-15 6.66e-16 2.18e-15   0.2   0.0   4.3 2.83e-16 0.00e+00 7.45e-15   3.4   1.3   6.1 4.28e-16 1.59e-16 7.73e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.48e-16   7.3   3.2  12.0 1.74e-15 7.59e-16 2.86e-15
401 14383    3.4    0.5    6.6 6.98e-16 1.10e-16 1.37e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 3.62e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 3.20e-16   1.6   0.1   3.7 1.56e-16 5.85e-18 3.49e-16   1.9   0.0   4.4 6.82e-16 0.00e+00 1.56e-15
401 14384    6.0    3.0    9.7 1.89e-15 9.32e-16 3.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.47e-15   0.2   0.0   1.8 4.42e-17 0.00e+00 5.08e-16   3.2   1.4   5.5 4.61e-16 2.03e-16 8.02e-16   2.7   0.6   5.3 1.46e-15 3.36e-16 2.84e-15
401 14419    3.5    1.2    6.3 1.72e-15 5.69e-16 3.12e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 1.00e-14   1.1   0.0   2.7 4.67e-16 0.00e+00 1.17e-15   1.7   0.5   3.4 3.80e-16 1.10e-16 7.84e-16   0.9   0.0   2.9 7.42e-16 0.00e+00 2.42e-15
402 14384    9.1    5.4   13.5 3.17e-15 1.86e-15 4.67e-15   3.3   1.1   6.0 1.46e-14 5.08e-15 2.66e-14   2.1   0.6   4.1 6.44e-16 1.85e-16 1.28e-15   7.1   4.5  10.3 1.15e-15 7.31e-16 1.65e-15   0.1   0.0   3.1 8.65e-17 0.00e+00 1.79e-15
402 14419   10.9    7.3   15.1 6.04e-15 4.02e-15 8.37e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 1.04e-14   2.1   0.6   4.1 1.03e-15 2.89e-16 2.04e-15   5.6   3.3   8.3 1.43e-15 8.57e-16 2.14e-15   3.3   1.1   6.0 3.09e-15 1.07e-15 5.62e-15
403 11268   25.0   13.4   37.4 7.35e-15 3.93e-15 1.10e-14   0.0   0.0   8.3 0.00e+00 0.00e+00 1.08e-14   7.4   2.5  12.7 1.26e-15 4.33e-16 2.17e-15  14.8   9.4  20.7 2.30e-15 1.47e-15 3.23e-15   3.5   0.0  11.8 2.47e-15 0.00e+00 8.39e-15
403 12095   75.6   58.0   92.9 1.19e-14 9.14e-15 1.46e-14   0.0   0.0   8.7 0.00e+00 0.00e+00 6.17e-15  22.7  15.2  30.9 2.09e-15 1.40e-15 2.84e-15  35.5  27.4  44.2 2.97e-15 2.29e-15 3.70e-15  18.4   6.6  30.5 6.96e-15 2.51e-15 1.16e-14
403 13817  178.2  153.5  203.2 1.52e-14 1.31e-14 1.73e-14   3.3   0.0  17.2 2.29e-15 0.00e+00 1.21e-14  58.4  47.0  69.8 3.50e-15 2.82e-15 4.19e-15  70.0  58.4  81.8 2.90e-15 2.42e-15 3.39e-15  52.3  33.5  71.0 9.20e-15 5.89e-15 1.25e-14
403 13819   49.7   34.9   64.4 8.55e-15 6.00e-15 1.11e-14   0.0   0.0   8.8 0.00e+00 0.00e+00 7.38e-15  16.4  10.1  23.4 1.72e-15 1.06e-15 2.45e-15  23.7  17.1  31.0 2.11e-15 1.52e-15 2.76e-15  10.5   1.7  19.8 4.18e-15 6.75e-16 7.87e-15
403 13820  211.2  186.6  236.0 1.45e-14 1.28e-14 1.62e-14  19.9   7.0  32.8 6.63e-15 2.33e-15 1.09e-14  93.8  81.3 106.5 3.92e-15 3.40e-15 4.44e-15  47.8  37.7  58.5 1.70e-15 1.34e-15 2.08e-15  71.1  52.5  89.6 1.13e-14 8.36e-15 1.43e-14
403 13821  148.1  125.4  171.2 1.19e-14 1.01e-14 1.38e-14  13.2   2.2  24.4 5.16e-15 8.70e-16 9.57e-15  52.1  41.4  62.8 2.55e-15 2.02e-15 3.07e-15  71.7  60.4  83.0 2.98e-15 2.52e-15 3.46e-15  26.2  10.8  41.7 4.89e-15 2.02e-15 7.79e-15
403 13822   90.0   67.4  112.6 8.47e-15 6.35e-15 1.06e-14   0.0   0.0  15.4 0.00e+00 0.00e+00 1.20e-14  13.0   4.5  22.1 8.66e-16 3.02e-16 1.46e-15  50.3  39.7  60.8 2.29e-15 1.81e-15 2.77e-15  28.7  12.3  44.8 5.53e-15 2.38e-15 8.66e-15
404 14383   24.2   18.0   30.9 2.32e-15 1.72e-15 2.96e-15   0.0   0.0   3.3 0.00e+00 0.00e+00 2.45e-15   3.6   1.4   6.3 2.57e-16 1.02e-16 4.57e-16   4.6   2.0   7.7 2.13e-16 9.46e-17 3.60e-16  16.1  11.2  21.7 2.93e-15 2.03e-15 3.93e-15
404 14384    6.9    3.2   11.2 1.13e-15 5.24e-16 1.83e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 3.21e-15   0.1   0.0   2.2 1.60e-17 0.00e+00 2.71e-16   3.3   1.3   5.8 2.61e-16 1.04e-16 4.66e-16   3.5   0.9   6.6 1.09e-15 2.94e-16 2.05e-15
404 14419    0.6    0.0    3.6 1.42e-16 0.00e+00 8.96e-16   7.0   4.1  10.5 1.32e-14 7.69e-15 1.97e-14   0.0   0.0   1.6 0.00e+00 0.00e+00 3.06e-16   3.7   1.7   6.3 4.47e-16 2.08e-16 7.58e-16   0.0   0.0   1.4 0.00e+00 0.00e+00 6.68e-16
405 11268    3.6    1.3    6.5 1.75e-15 6.32e-16 3.15e-15   1.7   0.5   3.5 1.68e-14 5.30e-15 3.44e-14   0.5   0.0   2.0 2.15e-16 0.00e+00 8.12e-16   0.4   0.0   1.9 8.79e-17 0.00e+00 4.42e-16   2.7   0.8   5.2 2.25e-15 6.73e-16 4.30e-15
405 12095    3.6    0.8    6.9 9.46e-16 2.20e-16 1.80e-15   0.0   0.0   1.8 4.27e-18 0.00e+00 9.46e-15   0.3   0.0   2.3 7.42e-17 0.00e+00 5.08e-16   2.6   0.9   4.9 3.27e-16 1.13e-16 6.17e-16   0.7   0.0   3.3 3.00e-16 0.00e+00 1.46e-15
405 13817   13.6    8.5   19.4 1.16e-15 7.21e-16 1.65e-15   2.4   0.7   4.7 4.80e-15 1.41e-15 9.35e-15   4.1   1.7   7.0 3.13e-16 1.31e-16 5.40e-16   2.1   0.3   4.4 8.34e-17 1.09e-17 1.75e-16   7.6   3.7  12.0 1.07e-15 5.26e-16 1.70e-15
405 13819    1.0    0.0    3.5 2.80e-16 0.00e+00 9.57e-16   0.6   0.0   2.0 6.06e-15 0.00e+00 2.17e-14   0.4   0.0   1.9 1.08e-16 0.00e+00 5.62e-16   0.6   0.0   2.0 7.09e-17 0.00e+00 2.54e-16   0.2   0.0   2.5 6.39e-17 0.00e+00 1.06e-15
405 13820   10.5    6.1   15.4 1.09e-15 6.35e-16 1.60e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.66e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 2.25e-16   3.2   1.2   5.7 1.51e-16 5.63e-17 2.72e-16   7.7   4.3  11.8 1.22e-15 6.69e-16 1.86e-15
405 13821   16.4   11.5   22.0 1.92e-15 1.34e-15 2.58e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 7.28e-15   4.3   2.1   7.1 5.36e-16 2.61e-16 8.80e-16   6.0   3.5   9.2 3.26e-16 1.86e-16 4.97e-16   6.1   2.8  10.1 1.09e-15 5.01e-16 1.78e-15
405 13822   12.0    7.1   17.4 1.11e-15 6.58e-16 1.62e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 4.63e-15   4.1   2.0   6.9 3.47e-16 1.63e-16 5.80e-16   4.9   2.5   7.9 2.16e-16 1.11e-16 3.47e-16   3.0   0.2   6.2 4.62e-16 2.84e-17 9.54e-16
405 14383   20.1   13.8   26.9 1.74e-15 1.19e-15 2.33e-15   2.9   0.1   6.1 1.17e-15 5.84e-17 2.42e-15   5.6   2.9   9.0 3.17e-16 1.64e-16 5.06e-16   7.0   3.9  10.7 3.11e-16 1.74e-16 4.74e-16   7.5   3.2  12.4 1.37e-15 5.83e-16 2.26e-15
405 14384    1.7    0.0    5.3 2.47e-16 0.00e+00 7.88e-16   0.5   0.0   3.4 3.46e-16 0.00e+00 2.33e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 1.53e-16   2.3   0.5   4.7 1.76e-16 3.46e-17 3.56e-16   0.3   0.0   3.7 1.03e-16 0.00e+00 1.16e-15
405 14419    0.0    0.0    2.8 0.00e+00 0.00e+00 6.22e-16   2.9   0.8   5.5 2.93e-15 7.90e-16 5.64e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.66e-16   0.7   0.0   2.5 8.50e-17 0.00e+00 2.86e-16   0.0   0.0   2.7 0.00e+00 0.00e+00 1.25e-15
405  2040   10.3    6.4   14.8 3.41e-15 2.12e-15 4.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.46e-15   2.1   0.5   4.4 4.83e-16 1.09e-16 9.80e-16   4.9   2.7   7.7 8.21e-16 4.51e-16 1.29e-15   3.3   1.0   6.1 2.20e-15 6.63e-16 4.08e-15
406 11268   66.1   49.0   83.3 2.17e-14 1.61e-14 2.73e-14   0.0   0.0   6.4 0.00e+00 0.00e+00 8.06e-15   0.0   0.0   4.2 0.00e+00 0.00e+00 7.74e-16  35.4  27.2  44.2 6.29e-15 4.84e-15 7.85e-15  39.3  25.8  53.4 3.25e-14 2.14e-14 4.42e-14
406 12095  184.8  160.1  209.8 3.26e-14 2.82e-14 3.69e-14   0.0   0.0   9.1 0.00e+00 0.00e+00 6.19e-15  16.3   7.5  25.7 1.61e-15 7.41e-16 2.54e-15  99.1  86.3 112.0 9.44e-15 8.22e-15 1.07e-14  71.6  52.6  90.7 3.18e-14 2.34e-14 4.03e-14
406 13817  260.7  228.0  293.6 2.34e-14 2.04e-14 2.63e-14   0.0   0.0  19.1 0.00e+00 0.00e+00 9.88e-15  11.7   2.0  21.8 6.63e-16 1.13e-16 1.24e-15 124.2 108.4 140.1 5.62e-15 4.90e-15 6.34e-15 128.2 102.1 154.0 2.59e-14 2.07e-14 3.12e-14
406 13819  105.3   84.8  126.0 1.96e-14 1.58e-14 2.35e-14   2.2   0.0  14.8 1.79e-15 0.00e+00 1.21e-14  17.1   9.2  25.7 1.88e-15 1.01e-15 2.83e-15  67.5  56.8  78.4 6.58e-15 5.53e-15 7.64e-15  22.3   8.5  36.2 9.98e-15 3.81e-15 1.62e-14
406 13820  334.3  301.2  367.8 2.45e-14 2.21e-14 2.70e-14   0.0   0.0  17.4 0.00e+00 0.00e+00 5.63e-15  27.4  15.5  39.8 1.19e-15 6.72e-16 1.73e-15 135.5 119.7 151.5 5.20e-15 4.59e-15 5.82e-15 174.7 148.3 201.4 3.08e-14 2.61e-14 3.55e-14
406 13821  257.8  226.9  289.0 2.20e-14 1.94e-14 2.47e-14   0.0   0.0  17.0 0.00e+00 0.00e+00 6.41e-15  24.4  13.1  36.4 1.23e-15 6.62e-16 1.84e-15  90.8  76.5 105.2 4.05e-15 3.41e-15 4.69e-15 145.9 121.2 170.9 2.98e-14 2.48e-14 3.49e-14
406 13822  232.7  201.2  264.6 2.27e-14 1.96e-14 2.58e-14  10.5   0.0  27.5 6.01e-15 0.00e+00 1.57e-14  12.9   2.8  23.6 8.02e-16 1.72e-16 1.46e-15  69.7  56.0  83.6 3.43e-15 2.75e-15 4.11e-15 153.7 128.2 179.4 3.38e-14 2.82e-14 3.94e-14
407 14383   23.2   17.2   30.0 3.51e-15 2.59e-15 4.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.85e-15   7.4   4.5  10.9 1.02e-15 6.18e-16 1.51e-15   6.8   4.0  10.2 4.77e-16 2.84e-16 7.12e-16   9.1   4.8  14.0 2.28e-15 1.20e-15 3.51e-15
407 14384   10.2    6.0   15.0 2.64e-15 1.54e-15 3.88e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.52e-15   2.6   0.9   4.9 6.16e-16 2.10e-16 1.16e-15   3.8   1.8   6.3 4.52e-16 2.13e-16 7.62e-16   3.9   1.0   7.3 1.67e-15 4.49e-16 3.11e-15
407 14419    9.5    5.8   13.9 3.74e-15 2.27e-15 5.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.96e-15   2.3   0.6   4.6 8.42e-16 2.33e-16 1.65e-15   3.8   1.8   6.4 7.01e-16 3.37e-16 1.17e-15   3.4   1.0   6.2 2.19e-15 6.82e-16 4.04e-15
408 14383   24.8   18.6   31.7 2.88e-15 2.16e-15 3.68e-15   0.4   0.0   1.9 7.42e-16 0.00e+00 3.70e-15   3.2   1.0   5.9 3.12e-16 1.03e-16 5.79e-16  12.2   8.5  16.4 6.70e-16 4.70e-16 9.01e-16   9.6   5.3  14.5 1.94e-15 1.06e-15 2.93e-15
408 14384    8.7    4.8   13.2 1.74e-15 9.66e-16 2.65e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.80e-15   2.5   0.7   4.7 4.19e-16 1.28e-16 8.07e-16   2.5   0.7   4.7 2.34e-16 7.12e-17 4.50e-16   3.8   1.2   6.9 1.31e-15 4.04e-16 2.40e-15
408 14419    5.4    2.1    9.2 1.61e-15 6.38e-16 2.76e-15   0.8   0.0   2.1 3.74e-15 0.00e+00 1.05e-14   2.2   0.5   4.4 5.61e-16 1.34e-16 1.12e-15   1.9   0.5   4.0 2.77e-16 6.96e-17 5.62e-16   1.2   0.0   3.8 6.39e-16 0.00e+00 1.97e-15
408  2040    4.9    2.0    8.3 4.17e-15 1.69e-15 7.10e-15   1.6   0.4   3.4 1.51e-14 4.09e-15 3.14e-14   2.7   0.9   5.0 1.74e-15 5.96e-16 3.24e-15   2.6   1.1   4.7 1.10e-15 4.64e-16 1.97e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 3.76e-15
409 14383   17.1   11.4   23.3 2.45e-15 1.65e-15 3.34e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 3.87e-15   0.1   0.0   2.5 7.68e-18 0.00e+00 3.02e-16   7.7   4.8  11.2 5.26e-16 3.28e-16 7.67e-16   9.4   5.2  14.4 2.37e-15 1.29e-15 3.60e-15
409 14384   10.3    6.1   15.1 2.34e-15 1.38e-15 3.44e-15   2.4   0.9   4.5 8.71e-15 3.27e-15 1.64e-14   0.0   0.0   1.6 0.00e+00 0.00e+00 3.09e-16   2.8   1.0   5.1 3.01e-16 1.13e-16 5.53e-16   8.2   4.6  12.4 3.25e-15 1.81e-15 4.92e-15
409 14419   11.3    7.3   15.9 3.78e-15 2.45e-15 5.32e-15   2.2   0.7   4.3 1.20e-14 4.05e-15 2.33e-14   2.2   0.5   4.4 6.18e-16 1.48e-16 1.24e-15   4.0   2.0   6.6 6.39e-16 3.21e-16 1.05e-15   5.1   2.4   8.4 2.96e-15 1.38e-15 4.89e-15
409  2040    1.6    0.0    4.7 6.62e-16 0.00e+00 1.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.25e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 5.97e-16   1.9   0.5   3.9 3.83e-16 9.26e-17 7.94e-16   0.0   0.0   3.0 0.00e+00 0.00e+00 2.41e-15
410  2040   12.6    8.0   17.7 4.73e-15 3.01e-15 6.66e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 7.06e-15   0.0   0.0   2.2 9.83e-19 0.00e+00 6.11e-16   7.4   4.7  10.8 1.36e-15 8.60e-16 1.98e-15   5.3   2.2   9.0 3.78e-15 1.55e-15 6.43e-15
411  2040   75.6   66.3   85.0 2.78e-14 2.44e-14 3.13e-14   0.8   0.0   2.5 2.51e-15 0.00e+00 8.18e-15  15.4  11.5  20.0 4.08e-15 3.03e-15 5.29e-15  27.0  22.0  32.7 4.94e-15 4.01e-15 5.98e-15  33.1  27.0  39.9 2.38e-14 1.94e-14 2.86e-14
412 14383   27.8   20.4   35.7 3.30e-15 2.43e-15 4.24e-15   2.7   0.8   5.2 5.28e-15 1.54e-15 1.01e-14   4.9   2.1   8.4 4.94e-16 2.08e-16 8.39e-16   9.7   6.3  13.8 5.48e-16 3.52e-16 7.79e-16  13.5   8.0  19.6 2.80e-15 1.66e-15 4.06e-15
412 14384   20.0   14.4   26.2 4.07e-15 2.94e-15 5.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-15   5.7   3.1   8.9 9.75e-16 5.32e-16 1.52e-15   6.4   3.7   9.8 6.19e-16 3.55e-16 9.43e-16   8.0   4.1  12.4 2.83e-15 1.45e-15 4.40e-15
412 14419    3.0    0.1    6.4 9.28e-16 2.42e-17 1.95e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.74e-15   1.6   0.1   3.7 4.23e-16 2.10e-17 9.49e-16   1.2   0.0   3.1 1.76e-16 0.00e+00 4.47e-16   0.3   0.0   3.7 1.79e-16 0.00e+00 1.98e-15
412  2040   18.8   13.4   24.8 6.62e-15 4.71e-15 8.73e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.77e-15   4.9   2.4   8.1 1.19e-15 5.73e-16 1.95e-15   9.2   6.1  12.8 1.62e-15 1.08e-15 2.26e-15   4.8   1.6   8.5 3.44e-15 1.15e-15 6.09e-15
413 14383   45.4   36.6   54.9 5.56e-15 4.47e-15 6.72e-15   1.9   0.4   3.9 3.98e-15 9.28e-16 8.24e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 2.75e-16  22.3  17.2  27.9 1.28e-15 9.90e-16 1.60e-15  24.4  17.6  31.8 5.19e-15 3.75e-15 6.78e-15
413 14384   29.2   22.3   36.8 6.13e-15 4.68e-15 7.70e-15   0.2   0.0   1.9 8.84e-16 0.00e+00 6.77e-15   3.4   1.1   6.3 6.14e-16 2.01e-16 1.13e-15  11.7   8.1  15.9 1.15e-15 7.94e-16 1.56e-15  14.3   9.2  20.1 5.23e-15 3.35e-15 7.34e-15
413 14419   15.4   10.2   21.3 4.86e-15 3.21e-15 6.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.24e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 5.36e-16   7.8   4.9  11.3 1.15e-15 7.21e-16 1.67e-15   8.3   4.3  12.9 4.57e-15 2.37e-15 7.08e-15
414 14383   40.4   31.9   49.5 5.37e-15 4.24e-15 6.56e-15   1.4   0.0   3.2 3.04e-15 7.76e-17 7.10e-15  11.2   7.3  15.7 1.26e-15 8.18e-16 1.76e-15   9.9   6.2  14.1 6.18e-16 3.90e-16 8.82e-16  19.7  13.4  26.7 4.57e-15 3.10e-15 6.18e-15
414 14384   17.5   11.8   23.8 3.80e-15 2.56e-15 5.16e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 6.18e-15   2.2   0.4   4.5 4.06e-16 6.67e-17 8.34e-16   6.9   4.0  10.4 7.05e-16 4.05e-16 1.06e-15   8.5   4.3  13.3 3.22e-15 1.63e-15 5.03e-15
414 14419   11.7    6.8   17.1 3.80e-15 2.21e-15 5.59e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 9.17e-15   4.1   1.7   7.1 1.13e-15 4.80e-16 1.95e-15   7.6   4.7  11.1 1.17e-15 7.21e-16 1.71e-15   0.2   0.0   3.8 1.06e-16 0.00e+00 2.17e-15
414  2040    8.4    3.5   13.8 2.97e-15 1.24e-15 4.89e-15   0.8   0.0   2.5 2.02e-15 0.00e+00 6.17e-15   6.9   3.5  10.9 1.67e-15 8.61e-16 2.64e-15   1.5   0.0   3.7 2.63e-16 0.00e+00 6.60e-16   0.3   0.0   4.0 1.86e-16 0.00e+00 2.90e-15
415 14383   87.8   75.9   99.8 1.27e-14 1.10e-14 1.44e-14   1.8   0.3   3.7 9.23e-15 1.73e-15 1.94e-14  22.9  17.5  28.8 3.54e-15 2.72e-15 4.46e-15  41.1  34.3  48.4 2.67e-15 2.23e-15 3.15e-15  24.2  16.6  32.4 5.38e-15 3.69e-15 7.20e-15
415 14384   77.4   67.2   87.8 1.90e-14 1.65e-14 2.16e-14   1.1   0.0   2.7 9.44e-15 0.00e+00 2.33e-14  21.4  16.6  26.8 5.62e-15 4.34e-15 7.03e-15  29.1  23.6  35.2 3.23e-15 2.62e-15 3.90e-15  26.9  20.3  34.1 1.02e-14 7.70e-15 1.29e-14
415 14419   73.4   63.8   83.1 2.73e-14 2.37e-14 3.09e-14   0.1   0.0   1.8 1.95e-15 0.00e+00 2.42e-14  13.7   9.8  18.2 5.46e-15 3.91e-15 7.22e-15  27.1  21.9  32.9 4.54e-15 3.66e-15 5.50e-15  32.6  26.0  39.7 1.87e-14 1.49e-14 2.27e-14
415  2040   55.2   47.0   63.4 2.28e-14 1.94e-14 2.62e-14   2.5   1.0   4.6 1.59e-14 6.06e-15 2.88e-14  21.9  17.2  27.1 7.35e-15 5.77e-15 9.07e-15  16.1  12.0  20.6 3.17e-15 2.36e-15 4.06e-15  17.2  12.3  22.5 1.27e-14 9.10e-15 1.66e-14
416 14383   31.8   23.5   40.9 3.85e-15 2.84e-15 4.95e-15   1.9   0.3   4.0 3.60e-15 5.08e-16 7.70e-15   7.0   3.6  11.1 7.12e-16 3.60e-16 1.12e-15   9.6   5.9  14.0 5.48e-16 3.34e-16 7.98e-16  15.5   9.2  22.6 3.32e-15 1.95e-15 4.82e-15
416 14384   20.3   14.0   27.1 4.19e-15 2.89e-15 5.61e-15   1.4   0.2   3.1 4.48e-15 7.54e-16 1.02e-14   0.0   0.0   1.8 0.00e+00 0.00e+00 3.05e-16   6.8   3.9  10.3 6.67e-16 3.83e-16 1.01e-15  15.4  10.1  21.2 5.61e-15 3.70e-15 7.75e-15
416 14419    9.2    4.4   14.6 2.87e-15 1.37e-15 4.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 4.66e-16   2.8   0.7   5.4 4.09e-16 1.06e-16 7.93e-16   8.1   4.1  12.6 4.45e-15 2.27e-15 6.95e-15
416  2040    7.7    2.9   13.0 2.88e-15 1.10e-15 4.87e-15   0.6   0.0   2.4 2.21e-15 0.00e+00 8.39e-15   0.9   0.0   3.8 2.57e-16 0.00e+00 1.05e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 3.51e-16   7.9   3.9  12.4 5.72e-15 2.81e-15 9.02e-15
417 14383   77.6   66.1   89.3 1.22e-14 1.04e-14 1.41e-14   0.0   0.0   1.4 0.00e+00 0.00e+00 3.66e-15  15.7  11.0  21.0 2.07e-15 1.44e-15 2.78e-15  34.0  27.8  40.8 2.52e-15 2.06e-15 3.03e-15  28.2  20.4  36.8 7.88e-15 5.68e-15 1.03e-14
417 14384   50.9   41.9   59.9 1.23e-14 1.01e-14 1.44e-14   0.0   0.0   2.1 0.00e+00 0.00e+00 7.97e-15  23.4  18.3  29.2 4.73e-15 3.70e-15 5.88e-15  16.7  12.4  21.6 1.90e-15 1.41e-15 2.45e-15  10.9   5.7  16.8 4.66e-15 2.41e-15 7.17e-15
417 14419   31.2   23.7   39.3 1.21e-14 9.20e-15 1.53e-14   0.0   0.0   2.2 0.00e+00 0.00e+00 1.39e-14  13.3   9.0  18.3 4.34e-15 2.93e-15 5.94e-15  13.2   9.3  17.9 2.42e-15 1.69e-15 3.26e-15   4.7   0.9   8.9 3.22e-15 6.11e-16 6.11e-15
418 14383   46.7   35.6   58.4 6.30e-15 4.80e-15 7.88e-15   4.0   1.1   7.4 1.10e-14 3.07e-15 2.03e-14  15.7  10.7  21.4 1.88e-15 1.27e-15 2.55e-15  23.2  17.6  29.5 1.45e-15 1.10e-15 1.84e-15   8.3   1.8  15.4 1.93e-15 4.14e-16 3.55e-15
418 14384   37.0   27.7   46.9 8.55e-15 6.41e-15 1.08e-14   4.0   1.4   7.2 1.92e-14 6.55e-15 3.45e-14  17.2  12.3  22.6 3.53e-15 2.53e-15 4.64e-15   5.5   2.0   9.5 5.91e-16 2.19e-16 1.02e-15  14.5   7.8  21.7 5.73e-15 3.11e-15 8.62e-15
418 14419   22.5   14.9   30.6 7.82e-15 5.18e-15 1.07e-14   4.8   1.8   8.3 3.40e-14 1.28e-14 5.93e-14   2.9   0.1   6.1 9.09e-16 4.53e-17 1.89e-15  14.6  10.4  19.5 2.36e-15 1.68e-15 3.14e-15   5.2   1.0   9.9 3.11e-15 5.71e-16 5.93e-15
418  2040   31.1   23.1   39.8 1.23e-14 9.15e-15 1.58e-14   0.0   0.0   1.4 0.00e+00 0.00e+00 3.78e-15  12.4   7.9  17.4 3.33e-15 2.13e-15 4.69e-15   6.5   3.2  10.5 1.29e-15 6.36e-16 2.08e-15  12.5   7.0  18.6 1.02e-14 5.74e-15 1.53e-14
419 11268   27.6   19.0   36.8 1.48e-14 1.02e-14 1.97e-14   0.8   0.0   3.8 1.30e-14 0.00e+00 6.14e-14  10.0   6.1  14.5 5.06e-15 3.08e-15 7.34e-15  13.5   9.1  18.4 3.30e-15 2.23e-15 4.50e-15   4.4   0.0   9.4 3.87e-15 0.00e+00 8.30e-15
419 12095   68.8   56.0   81.7 1.95e-14 1.59e-14 2.32e-14   1.5   0.0   5.1 1.26e-14 0.00e+00 4.39e-14  20.2  14.6  26.4 5.42e-15 3.91e-15 7.08e-15  23.9  17.9  30.5 3.11e-15 2.32e-15 3.97e-15  24.9  15.6  34.6 1.16e-14 7.29e-15 1.62e-14
419 14383  106.3   85.9  126.9 1.26e-14 1.01e-14 1.50e-14   0.0   0.0  10.7 0.00e+00 0.00e+00 5.67e-15  32.6  23.7  42.0 2.32e-15 1.69e-15 2.99e-15  42.0  32.9  51.8 2.60e-15 2.03e-15 3.20e-15  33.0  17.5  48.4 9.10e-15 4.84e-15 1.34e-14
419 14384   35.5   21.2   50.0 8.03e-15 4.79e-15 1.13e-14   0.0   0.0   4.7 0.00e+00 0.00e+00 4.80e-15   9.4   4.0  15.5 1.28e-15 5.40e-16 2.10e-15  23.9  17.2  31.2 2.82e-15 2.03e-15 3.69e-15   3.3   0.0  13.6 1.73e-15 0.00e+00 7.18e-15
419 14419   50.9   37.9   63.9 1.61e-14 1.20e-14 2.02e-14   0.0   0.0   5.2 0.00e+00 0.00e+00 7.43e-15  17.6  11.8  23.9 3.35e-15 2.25e-15 4.56e-15  17.5  12.0  23.6 2.89e-15 1.98e-15 3.90e-15  16.2   7.1  26.0 1.20e-14 5.25e-15 1.92e-14
420 11268    6.4    0.7   12.4 3.27e-15 3.74e-16 6.32e-15   0.2   0.0   1.8 2.56e-15 0.00e+00 2.35e-14   0.0   0.0   3.0 0.00e+00 0.00e+00 1.43e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 4.72e-16  10.8   4.8  17.3 9.22e-15 4.14e-15 1.48e-14
420 12095    0.0    0.0    7.3 0.00e+00 0.00e+00 2.09e-15   3.0   1.0   5.6 2.18e-14 7.51e-15 3.98e-14   0.0   0.0   2.4 0.00e+00 0.00e+00 6.32e-16   1.4   0.0   4.9 1.82e-16 0.00e+00 6.41e-16   0.0   0.0   7.1 0.00e+00 0.00e+00 3.38e-15
420 13817    0.0    0.0    8.5 0.00e+00 0.00e+00 8.39e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 5.00e-15   3.0   0.0   7.9 2.70e-16 0.00e+00 7.18e-16   5.6   1.2  10.6 2.54e-16 5.23e-17 4.75e-16   0.0   0.0   5.1 0.00e+00 0.00e+00 8.37e-16
420 13822   25.3   11.4   39.2 2.71e-15 1.22e-15 4.20e-15  16.6  11.5  22.3 4.21e-14 2.93e-14 5.65e-14  14.5   7.1  22.4 1.43e-15 7.03e-16 2.22e-15   0.0   0.0   4.1 0.00e+00 0.00e+00 2.00e-16  16.3   6.0  27.0 2.93e-15 1.08e-15 4.85e-15
420  2040   18.2   11.3   25.6 6.10e-15 3.79e-15 8.57e-15   0.0   0.0   2.8 0.00e+00 0.00e+00 1.64e-15   4.0   1.1   7.4 6.49e-16 1.82e-16 1.20e-15   2.3   0.3   4.7 4.64e-16 5.63e-17 9.63e-16  12.1   6.6  18.1 1.20e-14 6.55e-15 1.79e-14
421 14383   52.4   32.7   72.2 6.34e-15 3.96e-15 8.74e-15   0.0   0.0   5.3 0.00e+00 0.00e+00 3.09e-15  33.3  24.0  43.2 2.46e-15 1.78e-15 3.19e-15  23.8  15.2  32.9 1.49e-15 9.48e-16 2.06e-15   0.0   0.0  15.1 0.00e+00 0.00e+00 4.22e-15
421 14384   55.3   39.5   71.0 1.24e-14 8.84e-15 1.59e-14   0.0   0.0   8.0 0.00e+00 0.00e+00 8.64e-15  10.0   4.0  16.5 1.37e-15 5.50e-16 2.26e-15  25.7  18.6  33.4 2.98e-15 2.16e-15 3.87e-15  20.8   9.3  32.8 1.08e-14 4.82e-15 1.70e-14
421 14419   17.4    6.6   28.7 6.22e-15 2.38e-15 1.03e-14   5.7   0.0  11.9 9.77e-15 0.00e+00 2.06e-14   0.0   0.0   5.0 0.00e+00 0.00e+00 1.10e-15  20.1  14.2  26.7 3.74e-15 2.64e-15 4.95e-15   0.0   0.0   9.3 0.00e+00 0.00e+00 7.68e-15
421  2040   31.5   22.7   40.8 9.00e-15 6.49e-15 1.17e-14   7.0   2.4  12.1 5.71e-15 1.92e-15 9.92e-15  14.5   9.9  19.6 2.26e-15 1.54e-15 3.06e-15   9.9   5.8  14.5 1.59e-15 9.43e-16 2.34e-15   7.5   2.1  13.2 5.37e-15 1.53e-15 9.53e-15
422 14383   11.2    0.0   22.8 2.41e-15 0.00e+00 4.94e-15   0.0   0.0   5.0 0.00e+00 0.00e+00 1.42e-14   0.9   0.0   7.9 1.64e-16 0.00e+00 1.40e-15  11.0   4.5  17.9 1.09e-15 4.51e-16 1.78e-15   0.7   0.0  14.1 2.90e-16 0.00e+00 5.62e-15
422 14384    0.0    0.0    8.6 0.00e+00 0.00e+00 2.82e-15   0.0   0.0   6.4 0.00e+00 0.00e+00 2.73e-14   0.0   0.0   4.6 0.00e+00 0.00e+00 1.24e-15   3.7   0.0   7.8 5.57e-16 0.00e+00 1.19e-15   0.0   0.0   6.5 0.00e+00 0.00e+00 3.97e-15
422 14419    0.0    0.0    5.2 0.00e+00 0.00e+00 2.67e-15   4.3   0.0  10.1 2.87e-14 0.00e+00 6.76e-14   1.7   0.0   6.1 7.00e-16 0.00e+00 2.56e-15   2.5   0.0   6.2 5.92e-16 0.00e+00 1.48e-15   0.0   0.0   3.1 0.00e+00 0.00e+00 2.93e-15
422  2040  109.1   96.9  121.4 2.82e-14 2.51e-14 3.14e-14   7.9   3.1  13.3 3.63e-15 1.41e-15 6.09e-15  60.6  52.4  68.9 7.71e-15 6.67e-15 8.77e-15  31.1  25.2  37.4 4.86e-15 3.95e-15 5.86e-15  17.6  11.1  24.7 1.30e-14 8.22e-15 1.83e-14
423 11268    3.4    0.0    7.5 1.40e-15 0.00e+00 3.08e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 2.98e-14   0.0   0.0   1.4 0.00e+00 0.00e+00 5.77e-16   4.5   1.9   7.6 8.43e-16 3.66e-16 1.43e-15   1.6   0.0   5.4 1.02e-15 0.00e+00 3.52e-15
423 12095   20.6   13.1   28.6 4.51e-15 2.87e-15 6.29e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 1.47e-14   1.4   0.0   4.2 2.98e-16 0.00e+00 9.18e-16   8.8   5.2  13.1 8.91e-16 5.26e-16 1.32e-15  10.5   4.9  16.8 3.68e-15 1.71e-15 5.86e-15
423  2040    5.9    2.5    9.9 2.12e-15 8.88e-16 3.54e-15   2.2   0.7   4.2 6.24e-15 1.93e-15 1.22e-14   2.4   0.6   4.6 5.88e-16 1.61e-16 1.15e-15   1.6   0.2   3.5 2.83e-16 3.19e-17 6.28e-16   2.0   0.0   4.4 1.41e-15 0.00e+00 3.17e-15
424 11268    3.4    0.0   10.3 1.51e-15 0.00e+00 4.53e-15   0.2   0.0   2.2 1.39e-15 0.00e+00 1.61e-14   0.0   0.0   2.9 0.00e+00 0.00e+00 1.03e-15   2.4   0.0   5.4 4.98e-16 0.00e+00 1.11e-15   2.7   0.0   8.6 2.19e-15 0.00e+00 6.90e-15
424 12095   31.7   20.2   43.9 7.45e-15 4.75e-15 1.03e-14   1.7   0.1   3.8 6.68e-15 5.46e-16 1.46e-14   7.7   3.2  12.8 1.48e-15 6.15e-16 2.45e-15   8.4   3.8  13.5 9.25e-16 4.19e-16 1.49e-15  16.3   7.5  25.7 6.94e-15 3.17e-15 1.09e-14
424 13817   83.6   67.3  100.0 9.30e-15 7.48e-15 1.11e-14   0.0   0.0   3.1 0.00e+00 0.00e+00 6.15e-15  11.1   5.0  17.6 1.05e-15 4.77e-16 1.67e-15  32.7  25.3  40.8 1.70e-15 1.31e-15 2.12e-15  41.0  28.4  54.2 8.04e-15 5.57e-15 1.06e-14
424 13819   31.7   20.6   43.2 7.79e-15 5.06e-15 1.06e-14  13.9   9.7  18.6 1.09e-13 7.61e-14 1.46e-13  14.7   8.8  21.3 3.70e-15 2.21e-15 5.34e-15   7.5   3.3  12.2 8.30e-16 3.67e-16 1.36e-15  10.0   2.9  17.5 3.91e-15 1.14e-15 6.86e-15
424 13820  128.4  110.7  146.3 1.26e-14 1.08e-14 1.43e-14  10.6   6.7  15.1 3.38e-14 2.13e-14 4.81e-14  12.6   6.3  19.5 1.27e-15 6.33e-16 1.96e-15  35.8  28.2  44.0 1.58e-15 1.24e-15 1.94e-15  81.3  66.9  95.9 1.26e-14 1.04e-14 1.49e-14
424 13821   38.1   23.5   52.7 4.66e-15 2.87e-15 6.43e-15   0.1   0.0   2.8 5.56e-16 0.00e+00 1.14e-14   0.0   0.0   4.4 0.00e+00 0.00e+00 5.61e-16  18.6  12.2  25.6 1.02e-15 6.69e-16 1.41e-15  23.8  12.4  35.9 4.60e-15 2.40e-15 6.94e-15
424 13822   73.5   57.0   90.0 8.01e-15 6.22e-15 9.82e-15   3.3   0.1   6.9 6.37e-15 1.67e-16 1.34e-14   1.3   0.0   8.0 1.17e-16 0.00e+00 7.49e-16  32.2  24.5  40.5 1.63e-15 1.24e-15 2.05e-15  40.7  28.2  53.8 7.83e-15 5.43e-15 1.03e-14
424  2040   13.7    7.0   21.0 3.66e-15 1.86e-15 5.62e-15  10.8   5.7  16.4 5.34e-15 2.84e-15 8.14e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 2.20e-16   8.4   5.0  12.3 1.34e-15 7.99e-16 1.98e-15  10.2   4.8  16.2 7.93e-15 3.71e-15 1.26e-14
425 11268    0.6    0.0    5.0 2.47e-16 0.00e+00 2.10e-15   0.0   0.0   1.8 4.43e-16 0.00e+00 1.83e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 5.55e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 3.73e-16   3.5   0.6   6.9 2.42e-15 3.83e-16 4.78e-15
425 12095   18.0   11.4   25.2 4.00e-15 2.54e-15 5.60e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.21e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 4.53e-16   7.0   3.9  10.7 7.28e-16 4.10e-16 1.11e-15  12.7   7.4  18.6 4.73e-15 2.75e-15 6.93e-15
425 14383   16.8   10.3   24.0 2.24e-15 1.37e-15 3.20e-15   0.2   0.0   2.5 3.62e-16 0.00e+00 5.33e-15   5.4   2.4   9.0 5.83e-16 2.58e-16 9.72e-16   4.5   1.9   7.8 2.89e-16 1.18e-16 4.98e-16   7.1   2.5  12.2 1.69e-15 6.06e-16 2.91e-15
425 14384    6.5    2.2   11.3 1.39e-15 4.70e-16 2.41e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.86e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 2.64e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 1.96e-16   8.9   4.7  13.7 3.40e-15 1.79e-15 5.24e-15
425 14419    0.0    0.0    3.9 0.00e+00 0.00e+00 1.45e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 6.67e-15   1.5   0.1   3.3 4.39e-16 3.16e-17 1.00e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 3.82e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 1.74e-15
426 11268    3.0    0.0    9.9 1.09e-15 0.00e+00 3.63e-15   0.8   0.0   2.8 3.76e-15 0.00e+00 1.39e-14   9.3   5.5  13.6 2.65e-15 1.57e-15 3.89e-15   0.0   0.0   2.4 0.00e+00 0.00e+00 4.26e-16   0.0   0.0   5.4 0.00e+00 0.00e+00 3.71e-15
426 12095   17.3    7.2   28.0 3.41e-15 1.41e-15 5.50e-15   1.9   0.0   4.2 5.12e-15 6.65e-17 1.13e-14   6.0   1.8  10.7 9.23e-16 2.77e-16 1.64e-15   5.4   1.6   9.8 5.10e-16 1.54e-16 9.16e-16   6.5   0.1  13.3 2.40e-15 3.26e-17 4.89e-15
426 13817   56.4   41.1   71.7 5.06e-15 3.69e-15 6.42e-15   0.0   0.0   3.9 0.00e+00 0.00e+00 5.47e-15  23.9  16.8  31.6 1.77e-15 1.25e-15 2.34e-15  22.9  16.1  30.3 9.64e-16 6.77e-16 1.27e-15  10.6   1.7  19.9 1.70e-15 2.76e-16 3.20e-15
426 13819   31.3   20.7   42.5 6.75e-15 4.47e-15 9.15e-15   3.3   0.5   6.4 1.18e-14 1.96e-15 2.32e-14   4.6   0.6   9.0 8.35e-16 1.11e-16 1.63e-15   3.9   0.8   7.4 3.89e-16 7.66e-17 7.47e-16  23.4  14.9  32.5 8.94e-15 5.70e-15 1.24e-14
426 13820   62.0   46.6   77.4 5.32e-15 3.99e-15 6.63e-15   3.1   0.4   6.2 4.42e-15 5.86e-16 8.94e-15  11.8   5.7  18.5 8.54e-16 4.10e-16 1.34e-15  18.2  11.9  24.9 7.26e-16 4.78e-16 9.98e-16  33.0  21.0  45.6 5.02e-15 3.19e-15 6.94e-15
426 13821    9.1    0.0   19.2 9.29e-16 0.00e+00 1.95e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 3.71e-15   0.0   0.0   5.4 0.00e+00 0.00e+00 4.62e-16   0.0   0.0   4.3 0.00e+00 0.00e+00 2.05e-16  13.9   4.2  24.0 2.51e-15 7.56e-16 4.33e-15
426 13822   41.3   26.3   56.2 4.11e-15 2.62e-15 5.60e-15   0.0   0.0   5.2 0.00e+00 0.00e+00 8.16e-15   1.7   0.0   8.0 1.38e-16 0.00e+00 6.56e-16  10.8   5.1  17.1 5.04e-16 2.37e-16 7.98e-16  29.7  18.0  42.0 5.30e-15 3.21e-15 7.51e-15
427 11268   43.3   33.1   54.2 1.65e-14 1.26e-14 2.06e-14   5.8   2.7   9.6 3.43e-14 1.56e-14 5.64e-14   8.5   4.3  13.4 2.56e-15 1.28e-15 4.03e-15  19.7  14.5  25.4 3.56e-15 2.64e-15 4.60e-15  15.4   8.1  23.3 1.09e-14 5.67e-15 1.64e-14
427 12095   95.7   80.9  110.5 1.95e-14 1.65e-14 2.26e-14   3.1   0.2   6.5 9.89e-15 7.20e-16 2.04e-14  31.8  24.9  39.4 5.12e-15 4.02e-15 6.34e-15  44.9  37.3  53.2 4.37e-15 3.62e-15 5.17e-15  19.6   9.9  29.9 7.40e-15 3.75e-15 1.13e-14
428 11268   11.6    6.2   17.6 4.48e-15 2.40e-15 6.80e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.50e-15   2.0   0.2   4.3 6.48e-16 7.91e-17 1.37e-15   3.3   1.1   5.9 6.00e-16 2.06e-16 1.10e-15   6.4   2.3  11.0 4.39e-15 1.57e-15 7.57e-15
428 12095   22.6   14.9   30.9 4.70e-15 3.10e-15 6.43e-15   0.7   0.0   2.8 2.31e-15 0.00e+00 9.76e-15   0.6   0.0   3.8 1.02e-16 0.00e+00 6.51e-16   9.5   5.9  13.7 9.43e-16 5.83e-16 1.36e-15  12.6   6.7  19.2 4.68e-15 2.47e-15 7.11e-15
429 11268    8.5    4.1   13.5 3.40e-15 1.64e-15 5.40e-15   2.0   0.6   4.1 1.70e-14 4.75e-15 3.44e-14   4.0   1.8   6.7 1.37e-15 6.18e-16 2.34e-15   6.0   3.4   9.1 1.13e-15 6.41e-16 1.73e-15   0.0   0.0   3.1 0.00e+00 0.00e+00 2.11e-15
429 12095   20.8   14.0   28.2 4.42e-15 2.97e-15 5.99e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 7.53e-15   3.0   0.6   5.9 5.53e-16 1.16e-16 1.08e-15  10.0   6.4  14.2 1.00e-15 6.39e-16 1.43e-15   7.9   3.2  13.1 2.88e-15 1.17e-15 4.77e-15
430 11268   36.8   27.6   46.7 1.61e-14 1.21e-14 2.04e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 1.36e-14   7.3   3.7  11.5 2.69e-15 1.37e-15 4.26e-15  20.2  15.0  26.0 4.13e-15 3.06e-15 5.32e-15   9.6   3.7  16.1 7.37e-15 2.82e-15 1.24e-14
430 12095   49.8   38.0   62.4 1.15e-14 8.78e-15 1.44e-14   5.3   1.6   9.6 2.58e-14 7.57e-15 4.67e-14   0.0   0.0   4.3 0.00e+00 0.00e+00 8.44e-16  27.3  21.1  34.0 2.95e-15 2.28e-15 3.68e-15  24.0  14.8  33.9 9.76e-15 6.02e-15 1.37e-14
431 11268    7.8    1.9   14.1 2.92e-15 7.03e-16 5.32e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 8.97e-15   0.9   0.0   4.0 2.94e-16 0.00e+00 1.24e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 4.53e-16   9.2   3.8  15.2 6.23e-15 2.53e-15 1.03e-14
431 12095    5.6    0.0   12.8 1.12e-15 0.00e+00 2.58e-15   0.0   0.0   2.7 0.00e+00 0.00e+00 9.46e-15   6.1   2.3  10.5 1.02e-15 3.80e-16 1.74e-15   0.0   0.0   3.9 0.00e+00 0.00e+00 3.71e-16   0.6   0.0   8.1 2.10e-16 0.00e+00 2.92e-15
431 13817   25.9   14.5   38.0 3.45e-15 1.92e-15 5.06e-15   0.0   0.0   2.9 0.00e+00 0.00e+00 1.43e-14   6.4   1.9  11.4 8.88e-16 2.70e-16 1.58e-15   4.7   0.8   9.1 2.83e-16 4.74e-17 5.45e-16  15.4   6.7  24.7 3.21e-15 1.39e-15 5.14e-15
431 13819   18.0    8.9   27.8 3.88e-15 1.91e-15 5.97e-15  10.0   5.6  15.0 3.84e-14 2.13e-14 5.76e-14   9.4   4.4  14.9 1.72e-15 8.08e-16 2.73e-15   3.0   0.0   6.3 2.98e-16 3.97e-18 6.32e-16   6.0   0.6  11.8 2.26e-15 2.14e-16 4.45e-15
431 13820   87.6   72.6  102.8 7.55e-15 6.26e-15 8.86e-15   7.1   3.0  11.8 1.09e-14 4.66e-15 1.81e-14  35.5  27.9  43.6 2.60e-15 2.05e-15 3.20e-15  21.2  14.8  28.2 8.55e-16 5.96e-16 1.14e-15  31.8  21.0  43.2 4.82e-15 3.18e-15 6.55e-15
431 13821   43.4   30.5   57.0 4.31e-15 3.03e-15 5.66e-15   0.0   0.0   3.0 0.00e+00 0.00e+00 5.28e-15  18.6  12.4  25.4 1.57e-15 1.05e-15 2.14e-15  11.4   6.0  17.4 5.28e-16 2.77e-16 8.06e-16  14.3   5.3  23.8 2.49e-15 9.19e-16 4.15e-15
431 13822   28.5   16.8   40.8 3.74e-15 2.20e-15 5.34e-15   0.0   0.0   4.7 0.00e+00 0.00e+00 2.19e-14   4.5   0.3   9.2 6.20e-16 4.61e-17 1.25e-15   4.5   0.7   8.8 2.68e-16 4.27e-17 5.18e-16  19.8  10.6  29.5 4.06e-15 2.18e-15 6.05e-15
431  2040    4.1    0.8    8.0 1.76e-15 3.21e-16 3.39e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 5.42e-15   0.4   0.0   2.6 1.24e-16 0.00e+00 8.37e-16   5.0   2.6   8.0 1.04e-15 5.42e-16 1.66e-15   0.0   0.0   3.0 0.00e+00 0.00e+00 2.38e-15
432 11268    1.4    0.0    6.3 5.40e-16 0.00e+00 2.39e-15   1.0   0.0   2.9 9.08e-15 0.00e+00 2.65e-14   0.8   0.0   3.1 2.72e-16 0.00e+00 1.06e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 3.36e-16   1.7   0.0   5.8 1.12e-15 0.00e+00 3.71e-15
432 12095   11.3    4.5   18.5 2.33e-15 9.36e-16 3.82e-15   0.3   0.0   2.9 1.49e-15 0.00e+00 1.39e-14   0.0   0.0   3.2 0.00e+00 0.00e+00 5.95e-16   5.5   2.3   9.2 5.25e-16 2.21e-16 8.83e-16   6.2   1.3  11.5 2.15e-15 4.40e-16 3.98e-15
432 13819    1.0    0.0    7.3 2.08e-16 0.00e+00 1.55e-15   1.4   0.0   3.7 6.93e-15 0.00e+00 1.80e-14   0.0   0.0   1.4 0.00e+00 0.00e+00 2.79e-16   1.9   0.0   4.4 1.88e-16 0.00e+00 4.32e-16   5.9   1.5  10.8 2.10e-15 5.31e-16 3.85e-15
432 13820   32.3   22.2   42.9 2.72e-15 1.87e-15 3.62e-15   0.1   0.0   3.4 1.54e-16 0.00e+00 6.58e-15   0.0   0.0   2.8 0.00e+00 0.00e+00 2.17e-16  15.9  10.9  21.4 6.21e-16 4.27e-16 8.38e-16  20.0  11.9  28.5 2.82e-15 1.69e-15 4.03e-15
432 13821   33.6   23.5   44.4 3.33e-15 2.33e-15 4.39e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 4.67e-15   3.6   0.4   7.3 3.26e-16 3.41e-17 6.55e-16   8.1   4.0  12.8 3.73e-16 1.85e-16 5.87e-16  22.4  14.3  31.1 3.73e-15 2.38e-15 5.18e-15
432  2040   13.6    9.3   18.6 6.61e-15 4.51e-15 9.00e-15   1.1   0.0   2.7 6.40e-15 1.64e-16 1.57e-14   0.3   0.0   2.3 1.09e-16 0.00e+00 8.45e-16   2.7   1.0   5.1 6.47e-16 2.39e-16 1.20e-15  10.7   7.0  14.9 9.62e-15 6.34e-15 1.34e-14
433 11268   17.3   11.8   23.3 7.60e-15 5.21e-15 1.03e-14   1.8   0.2   3.9 2.93e-14 3.28e-15 6.29e-14   5.3   2.7   8.5 2.37e-15 1.22e-15 3.79e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 5.00e-16  12.1   7.7  17.0 8.29e-15 5.29e-15 1.17e-14
433 12095   12.0    6.0   18.7 2.84e-15 1.42e-15 4.41e-15   0.0   0.0   1.9 0.00e+00 0.00e+00 1.66e-14   0.4   0.0   3.2 1.03e-16 0.00e+00 7.57e-16   6.2   3.1   9.8 6.70e-16 3.36e-16 1.07e-15   5.6   1.5  10.3 2.08e-15 5.36e-16 3.81e-15
434 11268   37.4   29.4   46.0 1.67e-14 1.32e-14 2.06e-14   0.0   0.0   2.1 0.00e+00 0.00e+00 3.00e-14   3.2   0.8   6.0 1.36e-15 3.24e-16 2.61e-15   3.5   1.1   6.5 7.26e-16 2.20e-16 1.34e-15  30.8  23.8  38.3 2.23e-14 1.73e-14 2.78e-14
434 12095   43.4   33.7   53.7 1.04e-14 8.09e-15 1.29e-14   5.9   2.4   9.9 4.61e-14 1.91e-14 7.71e-14   5.2   1.9   9.0 1.20e-15 4.44e-16 2.08e-15   8.9   5.0  13.4 9.81e-16 5.51e-16 1.48e-15  29.5  21.5  38.1 1.15e-14 8.39e-15 1.48e-14
435 11268    5.2    1.8    9.2 1.28e-15 4.35e-16 2.25e-15   2.5   0.1   5.3 2.57e-15 6.66e-17 5.49e-15   0.1   0.0   2.2 9.05e-18 0.00e+00 3.33e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 2.05e-16   6.2   3.0  10.0 3.30e-15 1.58e-15 5.31e-15
435 12095    0.0    0.0    4.0 0.00e+00 0.00e+00 5.20e-16   3.2   0.3   6.6 1.76e-15 1.48e-16 3.61e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.47e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 1.81e-16   0.0   0.0   3.8 0.00e+00 0.00e+00 1.08e-15
435 13817   11.2    4.9   18.2 7.19e-16 3.13e-16 1.17e-15   0.0   0.0   3.7 0.00e+00 0.00e+00 1.46e-15   2.4   0.1   5.0 1.07e-16 6.50e-18 2.26e-16   1.7   0.0   4.6 5.43e-17 0.00e+00 1.47e-16   7.3   2.5  12.7 9.16e-16 3.09e-16 1.59e-15
435 13819   14.5    9.4   20.3 2.09e-15 1.35e-15 2.92e-15   4.7   1.6   8.3 3.24e-15 1.12e-15 5.74e-15   1.6   0.0   3.6 1.50e-16 3.85e-18 3.41e-16   3.9   1.6   6.9 2.91e-16 1.15e-16 5.07e-16   9.1   5.0  13.7 2.74e-15 1.52e-15 4.13e-15
435 13820   13.2    7.0   20.0 7.79e-16 4.10e-16 1.18e-15   3.9   0.4   7.9 1.11e-15 1.16e-16 2.22e-15   0.3   0.0   3.1 1.06e-17 0.00e+00 1.19e-16   6.6   3.4  10.5 2.01e-16 1.04e-16 3.17e-16   6.5   2.0  11.4 8.00e-16 2.53e-16 1.41e-15
435 13821   12.4    6.5   18.9 9.88e-16 5.19e-16 1.50e-15   6.7   2.8  11.3 2.54e-15 1.04e-15 4.27e-15   2.1   0.0   4.5 1.08e-16 1.41e-18 2.35e-16   1.2   0.0   3.8 4.82e-17 0.00e+00 1.53e-16   9.4   4.7  14.7 1.57e-15 7.81e-16 2.45e-15
435 13822   12.6    5.9   19.9 8.83e-16 4.14e-16 1.39e-15   0.0   0.0   4.8 0.00e+00 0.00e+00 2.06e-15   1.0   0.0   4.0 5.13e-17 0.00e+00 2.00e-16   8.5   4.8  12.6 2.96e-16 1.69e-16 4.43e-16   3.2   0.0   7.7 4.45e-16 0.00e+00 1.06e-15
436 11268    4.3    0.8    8.1 1.07e-15 2.10e-16 2.03e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 2.79e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 3.50e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 1.96e-16   6.0   2.5  10.0 3.12e-15 1.33e-15 5.21e-15
436 12095   14.1    8.4   20.5 1.89e-15 1.12e-15 2.75e-15   4.6   1.1   8.5 3.02e-15 7.20e-16 5.62e-15   3.2   0.9   6.0 2.76e-16 7.71e-17 5.19e-16   5.3   2.4   8.7 3.66e-16 1.65e-16 6.07e-16   5.7   1.9  10.1 1.61e-15 5.23e-16 2.83e-15
436 13817   11.7    4.9   19.0 8.18e-16 3.42e-16 1.33e-15   3.4   0.0   7.2 2.03e-15 0.00e+00 4.29e-15   6.8   3.4  10.7 3.68e-16 1.87e-16 5.82e-16   1.1   0.0   4.3 3.83e-17 0.00e+00 1.44e-16   4.0   0.0   8.6 5.15e-16 0.00e+00 1.10e-15
436 13819    8.5    3.7   13.8 1.27e-15 5.61e-16 2.07e-15   0.0   0.0   2.9 0.00e+00 0.00e+00 2.38e-15   2.7   0.6   5.3 2.79e-16 6.63e-17 5.43e-16   0.8   0.0   3.1 5.97e-17 0.00e+00 2.34e-16   5.0   1.6   9.1 1.53e-15 4.70e-16 2.75e-15
436 13820    7.8    2.1   14.0 4.62e-16 1.25e-16 8.30e-16   0.0   0.0   3.9 0.00e+00 0.00e+00 1.28e-15   3.8   1.2   6.9 1.52e-16 4.69e-17 2.79e-16   4.5   1.6   8.0 1.34e-16 4.65e-17 2.39e-16   0.0   0.0   5.6 0.00e+00 0.00e+00 6.74e-16
436 13821    4.3    0.0    9.4 2.96e-16 0.00e+00 6.52e-16   0.0   0.0   4.7 0.00e+00 0.00e+00 1.77e-15   0.0   0.0   3.0 0.00e+00 0.00e+00 1.41e-16   0.3   0.0   3.7 9.99e-18 0.00e+00 1.29e-16   4.8   0.8   9.3 6.74e-16 1.08e-16 1.30e-15
436 13822   15.5    8.4   23.3 1.19e-15 6.41e-16 1.78e-15   4.4   0.5   8.8 2.84e-15 3.28e-16 5.65e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 1.21e-16   1.8   0.0   4.7 6.83e-17 0.00e+00 1.73e-16  16.8  10.5  23.7 2.36e-15 1.48e-15 3.33e-15
437  2040   83.5   72.8   94.4 3.14e-14 2.74e-14 3.55e-14   0.6   0.0   2.7 1.62e-15 0.00e+00 7.53e-15  27.4  21.8  33.7 7.04e-15 5.59e-15 8.65e-15  29.5  23.8  35.7 5.56e-15 4.50e-15 6.74e-15  26.8  20.3  34.0 2.07e-14 1.56e-14 2.62e-14
438  2040   10.8    7.0   15.1 4.31e-15 2.81e-15 6.05e-15   0.7   0.0   2.1 2.75e-15 0.00e+00 8.65e-15   1.8   0.4   3.8 5.51e-16 1.21e-16 1.15e-15   6.2   3.8   9.2 1.23e-15 7.57e-16 1.82e-15   2.7   0.6   5.3 2.03e-15 4.67e-16 3.96e-15
439  2040   36.4   29.3   44.1 1.43e-14 1.15e-14 1.73e-14   1.1   0.0   2.7 3.22e-15 0.00e+00 7.90e-15  15.5  11.4  20.2 4.18e-15 3.06e-15 5.44e-15  14.5  10.6  19.0 2.86e-15 2.10e-15 3.74e-15   6.5   2.6  10.9 5.15e-15 2.07e-15 8.69e-15
440 14383  346.1  316.3  376.3 5.74e-14 5.25e-14 6.24e-14   0.0   0.0   6.9 0.00e+00 0.00e+00 2.27e-14  83.6  70.4  96.9 1.18e-14 9.94e-15 1.37e-14 138.2 123.3 153.3 1.05e-14 9.39e-15 1.17e-14 127.3 105.0 149.7 3.79e-14 3.13e-14 4.46e-14
440 14384  243.3  219.8  267.1 6.86e-14 6.20e-14 7.53e-14   5.1   0.7   9.8 2.81e-14 3.97e-15 5.44e-14  62.9  52.1  73.8 1.51e-14 1.25e-14 1.77e-14 122.6 109.6 135.6 1.59e-14 1.42e-14 1.76e-14  59.6  43.1  76.1 3.01e-14 2.18e-14 3.85e-14
440 14419  171.7  152.4  191.1 7.33e-14 6.51e-14 8.16e-14   0.0   0.0   3.6 0.00e+00 0.00e+00 3.02e-14  45.4  36.8  54.7 1.65e-14 1.34e-14 1.99e-14  71.9  61.9  82.0 1.41e-14 1.21e-14 1.61e-14  55.1  41.2  69.0 4.22e-14 3.16e-14 5.29e-14
441 11268   13.7    1.3   26.1 5.08e-15 4.94e-16 9.64e-15   0.0   0.0   4.7 0.00e+00 0.00e+00 1.23e-14   0.0   0.0   6.3 0.00e+00 0.00e+00 1.53e-15  10.2   3.8  17.2 1.87e-15 6.94e-16 3.15e-15   8.1   0.0  18.4 6.56e-15 0.00e+00 1.49e-14
441 12095   64.9   41.4   88.3 1.29e-14 8.23e-15 1.75e-14   0.0   0.0  15.6 0.00e+00 0.00e+00 2.22e-14  16.6   7.1  26.7 2.18e-15 9.28e-16 3.49e-15   4.2   0.0  12.0 4.09e-16 0.00e+00 1.18e-15  46.8  28.0  65.6 2.03e-14 1.22e-14 2.85e-14
441 13819  119.4   96.8  142.3 2.43e-14 1.97e-14 2.89e-14   8.0   0.0  19.8 9.41e-15 0.00e+00 2.32e-14  47.2  36.7  58.2 6.07e-15 4.72e-15 7.50e-15  61.0  49.9  72.2 6.25e-15 5.11e-15 7.39e-15  13.9   1.3  26.4 6.37e-15 6.18e-16 1.21e-14
441 13820  311.9  276.1  348.1 2.52e-14 2.23e-14 2.81e-14   0.0   0.0  21.3 0.00e+00 0.00e+00 9.98e-15 111.4  94.9 128.0 5.70e-15 4.86e-15 6.55e-15 125.2 108.6 142.1 5.09e-15 4.42e-15 5.78e-15  80.0  52.8 107.3 1.46e-14 9.64e-15 1.96e-14
441 13821  245.1  211.4  279.2 2.32e-14 2.00e-14 2.64e-14   0.0   0.0  19.2 0.00e+00 0.00e+00 1.07e-14  95.1  79.5 110.9 5.72e-15 4.78e-15 6.67e-15  76.5  61.6  91.6 3.63e-15 2.93e-15 4.35e-15  78.6  52.6 104.8 1.67e-14 1.12e-14 2.23e-14
442 11268   30.2   20.8   40.2 8.21e-15 5.66e-15 1.09e-14   9.0   3.2  15.4 9.42e-15 3.33e-15 1.61e-14   2.8   0.1   5.9 4.26e-16 1.63e-17 8.96e-16   3.3   0.5   6.5 4.88e-16 6.84e-17 9.68e-16  24.3  16.3  32.9 1.64e-14 1.10e-14 2.22e-14
442 12095   19.7    8.7   31.2 2.88e-15 1.27e-15 4.56e-15  18.3   9.7  27.4 1.03e-14 5.44e-15 1.54e-14   1.0   0.0   5.7 8.06e-17 0.00e+00 4.69e-16   5.8   1.6  10.4 4.60e-16 1.29e-16 8.28e-16  13.7   5.0  22.9 4.96e-15 1.81e-15 8.30e-15
442 13817   77.7   60.0   95.2 5.41e-15 4.18e-15 6.64e-15   3.0   0.0  13.1 9.27e-16 0.00e+00 4.02e-15  17.7  10.7  25.3 7.31e-16 4.41e-16 1.05e-15  26.2  18.7  34.4 9.61e-16 6.84e-16 1.26e-15  34.5  20.9  48.7 5.70e-15 3.46e-15 8.05e-15
442 13819   35.7   24.7   47.3 5.83e-15 4.03e-15 7.72e-15  10.2   3.4  17.4 7.82e-15 2.59e-15 1.34e-14   9.6   5.2  14.7 9.49e-16 5.08e-16 1.44e-15  19.4  13.9  25.5 1.66e-15 1.18e-15 2.18e-15   7.2   0.8  14.0 2.71e-15 2.87e-16 5.29e-15
442 13820   83.9   66.8  100.9 5.41e-15 4.31e-15 6.51e-15  24.0  13.1  35.4 7.32e-15 4.00e-15 1.08e-14  14.4   8.2  21.2 5.60e-16 3.18e-16 8.25e-16  40.5  32.3  49.3 1.36e-15 1.09e-15 1.66e-15  30.0  17.1  43.5 4.48e-15 2.56e-15 6.51e-15
442 13821  103.6   86.3  121.0 7.78e-15 6.48e-15 9.09e-15  20.9  10.8  31.5 7.42e-15 3.84e-15 1.12e-14  30.3  22.8  38.4 1.37e-15 1.03e-15 1.74e-15  22.4  15.4  30.0 8.78e-16 6.05e-16 1.17e-15  51.8  38.1  65.6 9.05e-15 6.65e-15 1.15e-14
442 13822   49.3   32.8   65.9 3.79e-15 2.52e-15 5.07e-15   9.1   0.4  18.1 3.08e-15 1.21e-16 6.15e-15   6.9   1.6  12.6 3.13e-16 7.08e-17 5.75e-16  31.9  23.9  40.4 1.29e-15 9.68e-16 1.64e-15  11.8   1.8  22.2 2.15e-15 3.30e-16 4.06e-15
442  2040    0.0    0.0    4.9 0.00e+00 0.00e+00 3.01e-15   0.0   0.0   2.9 0.00e+00 0.00e+00 1.73e-14   1.4   0.0   4.3 6.55e-16 0.00e+00 1.94e-15   2.4   0.5   4.8 7.31e-16 1.58e-16 1.44e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 2.72e-15
443 11268   17.7    7.0   29.1 5.03e-15 1.98e-15 8.25e-15   4.5   0.0  11.5 4.74e-15 0.00e+00 1.22e-14   3.2   0.0   7.2 5.07e-16 0.00e+00 1.15e-15  11.5   6.2  17.4 1.79e-15 9.62e-16 2.69e-15   3.8   0.0  12.0 2.66e-15 0.00e+00 8.46e-15
443 12095    0.0    0.0   15.0 0.00e+00 0.00e+00 2.29e-15  10.0   1.3  19.3 5.73e-15 7.25e-16 1.10e-14   0.0   0.0   3.8 0.00e+00 0.00e+00 3.24e-16   2.0   0.0   8.0 1.63e-16 0.00e+00 6.64e-16   0.0   0.0   7.8 0.00e+00 0.00e+00 2.96e-15
443 13817   56.9   34.0   79.6 4.14e-15 2.48e-15 5.79e-15   9.1   0.0  19.9 2.92e-15 0.00e+00 6.41e-15  25.3  15.7  35.4 1.10e-15 6.82e-16 1.54e-15  25.5  16.0  35.7 9.72e-16 6.10e-16 1.36e-15   7.9   0.0  22.4 1.35e-15 0.00e+00 3.85e-15
443 13819   37.3   22.6   52.1 6.25e-15 3.78e-15 8.73e-15   0.0   0.0  10.4 0.00e+00 0.00e+00 7.74e-15  19.7  13.2  26.8 1.99e-15 1.33e-15 2.71e-15  10.9   5.2  17.3 9.59e-16 4.57e-16 1.52e-15   7.9   0.0  16.8 3.06e-15 0.00e+00 6.52e-15
443 13820   96.7   73.5  120.0 6.44e-15 4.90e-15 8.00e-15   0.0   0.0  10.5 0.00e+00 0.00e+00 3.10e-15  28.1  18.7  38.0 1.13e-15 7.52e-16 1.53e-15  32.4  22.8  42.6 1.13e-15 7.97e-16 1.49e-15  37.8  19.6  56.0 5.84e-15 3.03e-15 8.67e-15
443 13821   46.1   25.2   66.9 3.59e-15 1.96e-15 5.21e-15  23.6  10.4  37.2 8.13e-15 3.58e-15 1.28e-14  20.2  11.7  29.2 9.44e-16 5.50e-16 1.37e-15  16.8   8.4  25.9 6.86e-16 3.43e-16 1.06e-15  10.8   0.0  23.4 1.95e-15 0.00e+00 4.23e-15
443 13822  100.8   77.4  124.2 7.96e-15 6.11e-15 9.81e-15  18.2   4.3  32.0 6.39e-15 1.51e-15 1.13e-14  39.8  29.4  50.7 1.88e-15 1.39e-15 2.40e-15  22.8  13.7  32.4 9.42e-16 5.67e-16 1.34e-15  40.8  22.5  59.0 7.54e-15 4.16e-15 1.09e-14
444 11268   22.3   12.3   32.9 6.13e-15 3.39e-15 9.06e-15   0.0   0.0   3.4 0.00e+00 0.00e+00 3.56e-15   0.5   0.0   4.6 8.30e-17 0.00e+00 7.10e-16   7.0   3.0  11.6 1.05e-15 4.51e-16 1.74e-15  15.1   7.0  23.7 1.03e-14 4.75e-15 1.62e-14
444 12095   31.6   18.0   45.9 4.66e-15 2.65e-15 6.77e-15   6.7   0.0  14.3 3.79e-15 0.00e+00 8.07e-15   0.0   0.0   5.1 0.00e+00 0.00e+00 4.22e-16  13.3   7.5  19.9 1.07e-15 5.99e-16 1.60e-15  20.4   9.5  31.9 7.47e-15 3.46e-15 1.17e-14
444 13817   13.9    0.6   27.2 9.62e-16 3.85e-17 1.88e-15   0.0   0.0   7.8 0.00e+00 0.00e+00 2.40e-15  11.3   4.4  18.8 4.69e-16 1.80e-16 7.79e-16   7.2   1.2  13.7 2.62e-16 4.45e-17 4.98e-16   0.0   0.0  15.0 0.00e+00 0.00e+00 2.43e-15
444 13819    5.6    0.0   15.2 9.26e-16 0.00e+00 2.51e-15   0.0   0.0   7.1 0.00e+00 0.00e+00 5.54e-15   0.0   0.0   4.7 0.00e+00 0.00e+00 4.73e-16   8.0   3.2  13.3 6.85e-16 2.78e-16 1.14e-15   0.0   0.0   9.4 0.00e+00 0.00e+00 3.58e-15
444 13820   47.3   28.9   65.8 3.08e-15 1.88e-15 4.29e-15   0.0   0.0   5.1 0.00e+00 0.00e+00 1.57e-15   5.1   0.1  10.4 2.01e-16 2.69e-18 4.12e-16  26.4  18.5  35.1 8.99e-16 6.28e-16 1.19e-15  16.8   4.3  29.4 2.52e-15 6.40e-16 4.41e-15
444 13821   20.5    5.9   35.3 1.56e-15 4.50e-16 2.68e-15   0.0   0.0   3.2 0.00e+00 0.00e+00 1.14e-15   7.2   1.5  13.2 3.32e-16 7.05e-17 6.12e-16  16.7   9.4  24.6 6.62e-16 3.72e-16 9.76e-16   0.0   0.0  13.5 0.00e+00 0.00e+00 2.37e-15
444 13822   35.7   17.6   53.7 2.73e-15 1.35e-15 4.11e-15   0.0   0.0   8.3 0.00e+00 0.00e+00 2.83e-15   5.1   0.0  10.8 2.33e-16 0.00e+00 4.96e-16  11.1   4.2  18.7 4.49e-16 1.67e-16 7.52e-16  21.0   7.3  34.6 3.78e-15 1.31e-15 6.23e-15
445 11268   56.1   40.0   72.2 1.69e-14 1.21e-14 2.18e-14   0.0   0.0   7.4 0.00e+00 0.00e+00 8.26e-15  19.8  13.0  27.2 3.33e-15 2.19e-15 4.57e-15  20.6  13.5  28.3 3.39e-15 2.22e-15 4.65e-15  17.0   6.0  28.4 1.30e-14 4.59e-15 2.18e-14
445 12095   89.6   67.9  111.6 1.45e-14 1.10e-14 1.81e-14   5.3   0.0  17.2 3.18e-15 0.00e+00 1.03e-14  46.8  36.7  57.6 4.22e-15 3.31e-15 5.19e-15  35.7  26.1  45.9 3.15e-15 2.30e-15 4.05e-15   8.9   0.0  21.5 3.69e-15 0.00e+00 8.89e-15
445 13817  196.4  166.0  227.0 1.68e-14 1.42e-14 1.95e-14  36.0  17.9  54.1 1.38e-14 6.86e-15 2.07e-14  96.5  82.0 111.1 4.92e-15 4.18e-15 5.66e-15  61.9  48.6  75.2 2.77e-15 2.17e-15 3.36e-15  40.5  18.5  62.4 8.29e-15 3.78e-15 1.28e-14
445 13819   43.7   25.7   61.7 8.19e-15 4.82e-15 1.15e-14  18.9   7.3  31.1 1.55e-14 5.96e-15 2.55e-14  22.5  14.6  31.0 2.50e-15 1.62e-15 3.44e-15  27.7  19.5  36.5 2.71e-15 1.91e-15 3.58e-15   0.0   0.0  12.7 0.00e+00 0.00e+00 5.66e-15
445 13820  101.3   73.1  129.2 7.57e-15 5.47e-15 9.66e-15  38.2  20.6  56.0 1.25e-14 6.76e-15 1.84e-14  29.1  17.9  40.9 1.29e-15 7.92e-16 1.82e-15  41.1  29.4  53.5 1.61e-15 1.15e-15 2.10e-15  33.9  13.4  54.5 6.06e-15 2.40e-15 9.75e-15
445 13821   87.9   61.4  114.7 7.87e-15 5.49e-15 1.03e-14  23.6   8.5  38.8 9.24e-15 3.34e-15 1.52e-14  36.8  25.8  48.5 1.95e-15 1.36e-15 2.57e-15  43.0  31.3  55.4 2.02e-15 1.47e-15 2.60e-15  10.6   0.0  26.7 2.27e-15 0.00e+00 5.74e-15
445 13822  133.8  105.0  162.5 1.20e-14 9.42e-15 1.46e-14   0.0   0.0  20.0 0.00e+00 0.00e+00 8.03e-15  80.5  66.6  94.6 4.30e-15 3.56e-15 5.05e-15  55.0  42.2  67.9 2.58e-15 1.98e-15 3.18e-15   1.6   0.0  22.4 3.32e-16 0.00e+00 4.79e-15
446 14383   74.6   54.6   94.4 1.54e-14 1.13e-14 1.95e-14   0.0   0.0   2.3 0.00e+00 0.00e+00 2.51e-14  19.0  10.9  27.6 4.60e-15 2.65e-15 6.68e-15  35.0  25.9  44.8 3.18e-15 2.35e-15 4.06e-15  22.4   8.4  36.3 6.94e-15 2.60e-15 1.13e-14
446 14384   38.4   23.5   53.3 1.38e-14 8.46e-15 1.92e-14   0.0   0.0   3.8 0.00e+00 0.00e+00 7.04e-14   5.3   0.7  10.3 2.22e-15 2.98e-16 4.32e-15  27.6  20.2  35.5 4.37e-15 3.20e-15 5.62e-15   6.3   0.0  15.5 3.41e-15 0.00e+00 8.40e-15
446 14419   25.5   13.8   37.5 1.34e-14 7.27e-15 1.97e-14   0.0   0.0   4.4 0.00e+00 0.00e+00 1.20e-13   8.4   3.7  13.5 5.12e-15 2.24e-15 8.26e-15  15.3   9.6  21.5 3.54e-15 2.22e-15 4.97e-15   1.9   0.0  10.7 1.52e-15 0.00e+00 8.45e-15
447 14383   27.3   20.1   35.1 3.47e-15 2.55e-15 4.46e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 3.74e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 2.74e-16   5.6   2.7   9.1 3.33e-16 1.60e-16 5.42e-16  22.8  16.6  29.6 4.96e-15 3.62e-15 6.44e-15
447 14384   10.6    5.6   16.1 2.49e-15 1.33e-15 3.79e-15   0.5   0.0   2.4 2.13e-15 0.00e+00 1.05e-14   1.5   0.0   3.5 3.13e-16 0.00e+00 7.24e-16   6.2   3.4   9.6 6.86e-16 3.82e-16 1.06e-15   3.0   0.1   6.2 1.19e-15 3.08e-17 2.51e-15
447 14419    4.5    1.1    8.4 1.66e-15 4.18e-16 3.09e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.89e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 4.90e-16   1.0   0.0   3.0 1.81e-16 0.00e+00 5.13e-16   4.8   1.7   8.4 3.00e-15 1.06e-15 5.29e-15
447  2040   10.5    5.6   16.0 3.69e-15 1.96e-15 5.63e-15   0.3   0.0   2.3 6.27e-16 0.00e+00 5.20e-15   7.4   4.2  11.2 1.76e-15 9.91e-16 2.66e-15   1.1   0.0   3.2 1.89e-16 0.00e+00 5.72e-16   2.2   0.0   5.2 1.55e-15 0.00e+00 3.72e-15
448 13817   24.2   15.6   33.4 2.31e-15 1.49e-15 3.19e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 5.58e-15   6.9   3.3  11.0 6.22e-16 2.96e-16 9.98e-16   8.2   4.4  12.7 3.64e-16 1.92e-16 5.61e-16   9.3   3.3  15.9 1.45e-15 5.13e-16 2.47e-15
448 13822   54.3   44.0   64.6 5.68e-15 4.60e-15 6.76e-15   0.0   0.0   2.6 0.00e+00 0.00e+00 7.53e-15  10.8   6.7  15.5 1.07e-15 6.62e-16 1.53e-15  26.5  20.9  32.6 1.28e-15 1.01e-15 1.58e-15  17.3  10.3  24.8 2.94e-15 1.75e-15 4.23e-15
448  2040    1.2    0.0    6.1 6.59e-16 0.00e+00 3.28e-15   1.0   0.0   3.7 3.39e-15 0.00e+00 1.25e-14   0.3   0.0   3.5 9.60e-17 0.00e+00 1.26e-15   2.3   0.3   4.8 6.33e-16 9.39e-17 1.30e-15   0.0   0.0   3.4 0.00e+00 0.00e+00 3.77e-15
449 14383    7.8    1.9   14.1 9.40e-16 2.25e-16 1.71e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.24e-15   3.1   0.5   6.2 3.16e-16 5.23e-17 6.24e-16   2.8   0.4   5.7 1.59e-16 2.10e-17 3.23e-16   2.1   0.0   7.3 4.55e-16 0.00e+00 1.56e-15
449 14384   13.0    7.4   19.2 2.70e-15 1.54e-15 3.98e-15   3.9   1.9   6.5 1.31e-14 6.35e-15 2.17e-14   4.9   2.2   8.2 8.57e-16 3.80e-16 1.43e-15   3.8   1.4   6.7 3.69e-16 1.39e-16 6.53e-16   4.4   0.9   8.4 1.62e-15 3.32e-16 3.08e-15
449 14419   15.2    9.8   21.2 4.75e-15 3.05e-15 6.63e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 8.64e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 6.04e-16   8.8   5.5  12.6 1.29e-15 8.18e-16 1.85e-15   7.1   3.3  11.5 3.89e-15 1.80e-15 6.31e-15
449  2040    5.7    1.3   10.6 2.07e-15 4.81e-16 3.83e-15   1.8   0.4   3.8 4.72e-15 9.26e-16 9.90e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 4.14e-16   4.8   2.2   7.9 8.56e-16 3.92e-16 1.42e-15   6.1   2.4  10.3 4.42e-15 1.78e-15 7.48e-15
450 11268    7.8    0.0   16.8 2.24e-15 0.00e+00 4.82e-15   6.0   0.0  12.5 7.71e-15 0.00e+00 1.60e-14   2.3   0.0   6.3 3.84e-16 0.00e+00 1.07e-15  10.3   5.0  16.1 1.57e-15 7.70e-16 2.47e-15   0.0   0.0   8.3 0.00e+00 0.00e+00 5.50e-15
450 12095   29.8   14.1   45.5 4.58e-15 2.16e-15 6.99e-15  16.2   5.7  27.1 1.12e-14 3.92e-15 1.87e-14   6.3   1.3  11.8 5.76e-16 1.19e-16 1.08e-15  15.0   8.1  22.5 1.23e-15 6.67e-16 1.84e-15   9.3   0.0  19.3 3.31e-15 0.00e+00 6.89e-15
450 13817   88.0   64.6  111.2 6.31e-15 4.64e-15 7.98e-15   2.6   0.0  15.9 9.31e-16 0.00e+00 5.61e-15   8.9   2.1  16.2 3.95e-16 9.27e-17 7.20e-16  28.3  18.7  38.4 1.05e-15 6.97e-16 1.43e-15  52.6  33.3  71.9 8.52e-15 5.39e-15 1.16e-14
450 13819   34.7   20.1   49.3 7.46e-15 4.32e-15 1.06e-14  32.1  20.9  44.0 6.02e-14 3.92e-14 8.25e-14   0.0   0.0   3.2 0.00e+00 0.00e+00 5.06e-16  17.5  11.3  24.4 1.83e-15 1.18e-15 2.55e-15  23.8  11.9  36.3 1.01e-14 5.04e-15 1.53e-14
450 13820  118.0   94.7  141.6 9.30e-15 7.46e-15 1.12e-14  50.3  34.6  66.1 3.45e-14 2.37e-14 4.53e-14   7.7   1.3  14.3 4.38e-16 7.70e-17 8.20e-16  34.0  24.2  44.3 1.30e-15 9.27e-16 1.70e-15  78.2  58.5  97.8 1.21e-14 9.06e-15 1.52e-14
450 13821   46.6   25.6   67.3 4.21e-15 2.32e-15 6.08e-15  56.1  40.6  71.6 4.32e-14 3.13e-14 5.51e-14   0.0   0.0   7.1 0.00e+00 0.00e+00 4.63e-16   8.5   1.7  15.7 3.75e-16 7.44e-17 6.92e-16  42.0  24.1  59.8 7.49e-15 4.30e-15 1.07e-14
450 13822   76.7   53.9   99.3 6.05e-15 4.25e-15 7.84e-15   5.9   0.0  19.7 2.28e-15 0.00e+00 7.61e-15  15.8   7.7  24.5 7.70e-16 3.73e-16 1.20e-15  45.0  34.6  56.0 1.84e-15 1.42e-15 2.29e-15  17.8   3.5  32.2 3.17e-15 6.17e-16 5.74e-15
450  2040    9.4    3.2   16.1 4.46e-15 1.50e-15 7.67e-15   2.1   0.0   4.9 7.37e-15 0.00e+00 1.68e-14   7.2   3.3  11.6 2.34e-15 1.08e-15 3.78e-15   5.2   2.1   8.7 1.22e-15 4.98e-16 2.06e-15   0.0   0.0   4.3 0.00e+00 0.00e+00 4.21e-15
451 14383   31.2   21.3   41.7 4.08e-15 2.79e-15 5.46e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 4.34e-15   9.5   5.2  14.4 1.11e-15 6.04e-16 1.69e-15  16.8  11.8  22.5 1.02e-15 7.14e-16 1.36e-15   5.0   0.0  10.8 1.12e-15 0.00e+00 2.41e-15
451 14384   14.2    6.9   22.0 3.17e-15 1.55e-15 4.93e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 7.99e-15   4.8   1.6   8.5 9.57e-16 3.22e-16 1.70e-15   9.0   5.3  13.4 9.37e-16 5.50e-16 1.39e-15   0.5   0.0   6.4 1.88e-16 0.00e+00 2.45e-15
451 14419   19.1   12.2   26.6 6.45e-15 4.13e-15 8.98e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 7.83e-15  12.0   7.8  16.9 3.62e-15 2.34e-15 5.08e-15   6.0   2.9   9.6 9.33e-16 4.57e-16 1.50e-15   1.1   0.0   5.6 6.28e-16 0.00e+00 3.25e-15
452 14383   28.6   19.4   38.4 4.25e-15 2.88e-15 5.72e-15   0.6   0.0   2.7 1.46e-15 0.00e+00 6.61e-15  15.6  10.8  21.1 1.95e-15 1.34e-15 2.63e-15  15.4  10.8  20.7 1.08e-15 7.53e-16 1.44e-15   0.0   0.0   6.1 0.00e+00 0.00e+00 1.62e-15
452 14384   16.6    9.8   24.1 4.42e-15 2.60e-15 6.39e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 6.89e-15   0.6   0.0   3.7 1.36e-16 0.00e+00 8.13e-16  12.4   8.5  16.8 1.54e-15 1.06e-15 2.10e-15   3.8   0.0   8.0 1.78e-15 0.00e+00 3.75e-15
452 14419   15.1    8.8   22.2 6.02e-15 3.49e-15 8.82e-15   0.0   0.0   2.0 0.00e+00 0.00e+00 1.27e-14   2.2   0.0   5.2 7.38e-16 0.00e+00 1.74e-15  11.7   7.9  16.0 2.18e-15 1.47e-15 2.99e-15   1.3   0.0   5.5 9.32e-16 0.00e+00 3.89e-15
453 11268    0.0    0.0    3.5 0.00e+00 0.00e+00 1.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.08e-15   0.0   0.0   1.4 0.00e+00 0.00e+00 5.59e-16   0.0   0.0   1.3 0.00e+00 0.00e+00 3.41e-16   1.5   0.0   5.9 1.43e-15 0.00e+00 5.83e-15
453 12095    1.7    0.0    9.0 4.77e-16 0.00e+00 2.52e-15   0.0   0.0   1.5 0.00e+00 0.00e+00 5.51e-15   0.0   0.0   2.5 0.00e+00 0.00e+00 5.34e-16   0.1   0.0   3.6 8.00e-18 0.00e+00 4.80e-16   4.5   0.0   9.6 2.34e-15 0.00e+00 4.98e-15
453 13817    0.0    0.0    5.2 0.00e+00 0.00e+00 5.52e-16   3.1   0.4   6.2 5.16e-15 7.33e-16 1.04e-14   0.0   0.0   4.3 0.00e+00 0.00e+00 3.73e-16   0.0   0.0   3.7 0.00e+00 0.00e+00 1.86e-16   0.0   0.0   4.4 0.00e+00 0.00e+00 8.36e-16
453 13819   23.0   14.5   32.0 5.34e-15 3.37e-15 7.45e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 5.75e-15   1.2   0.0   5.4 2.27e-16 0.00e+00 1.05e-15  15.9  11.3  21.0 1.73e-15 1.24e-15 2.29e-15   6.5   1.5  11.9 2.68e-15 6.23e-16 4.91e-15
453 13820    0.0    0.0    2.8 0.00e+00 0.00e+00 2.57e-16   2.5   0.3   5.2 3.67e-15 3.80e-16 7.63e-15   0.0   0.0   2.9 0.00e+00 0.00e+00 2.23e-16   0.0   0.0   2.9 0.00e+00 0.00e+00 1.24e-16   0.0   0.0   2.5 0.00e+00 0.00e+00 4.10e-16
453 13821   15.4    5.9   25.3 1.69e-15 6.49e-16 2.78e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 3.67e-15   6.0   1.7  10.8 5.51e-16 1.58e-16 9.90e-16   1.9   0.0   5.4 9.76e-17 0.00e+00 2.80e-16   7.9   1.3  15.0 1.55e-15 2.64e-16 2.93e-15
453 13822   12.4    3.1   22.1 1.36e-15 3.41e-16 2.41e-15   0.0   0.0   2.8 0.00e+00 0.00e+00 4.80e-15   6.8   1.7  12.3 6.17e-16 1.59e-16 1.11e-15   9.4   4.7  14.9 4.86e-16 2.40e-16 7.65e-16   0.0   0.0   7.2 0.00e+00 0.00e+00 1.40e-15
454 11268    2.3    0.5    4.7 7.27e-16 1.44e-16 1.48e-15   1.8   0.6   3.6 8.73e-15 3.03e-15 1.75e-14   0.5   0.0   2.0 1.36e-16 0.00e+00 5.00e-16   0.6   0.0   2.0 9.14e-17 0.00e+00 3.12e-16   1.2   0.0   3.0 6.59e-16 0.00e+00 1.73e-15
454 12095    1.7    0.0    4.3 2.95e-16 0.00e+00 7.27e-16   2.5   1.1   4.6 6.59e-15 2.75e-15 1.20e-14   0.0   0.0   1.8 4.05e-18 0.00e+00 2.41e-16   0.1   0.0   1.8 1.09e-17 0.00e+00 1.50e-16   1.6   0.0   3.8 4.80e-16 0.00e+00 1.15e-15
454 13817    0.0    0.0    3.1 0.00e+00 0.00e+00 2.43e-16   1.5   0.3   3.2 2.13e-15 4.90e-16 4.65e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.14e-16   0.8   0.0   2.5 3.12e-17 0.00e+00 9.68e-17   0.0   0.0   2.4 0.00e+00 0.00e+00 3.29e-16
454 13819    0.0    0.0    2.2 0.00e+00 0.00e+00 4.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.47e-15   0.3   0.0   1.9 6.26e-17 0.00e+00 3.57e-16   0.2   0.0   1.9 2.27e-17 0.00e+00 1.83e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 5.23e-16
454 13820    2.1    0.0    5.1 1.72e-16 0.00e+00 4.25e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 3.32e-15   2.5   0.7   4.7 1.83e-16 5.55e-17 3.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.45e-17   1.0   0.0   3.8 1.37e-16 0.00e+00 5.25e-16
454 13821    0.0    0.0    3.0 0.00e+00 0.00e+00 2.89e-16   2.2   0.7   4.3 4.70e-15 1.54e-15 9.17e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.44e-16   0.8   0.0   2.5 3.71e-17 0.00e+00 1.15e-16   0.0   0.0   2.3 0.00e+00 0.00e+00 3.68e-16
454 13822    0.0    0.0    2.6 0.00e+00 0.00e+00 2.33e-16   0.2   0.0   1.8 2.83e-16 0.00e+00 2.92e-15   1.3   0.0   3.1 9.74e-17 0.00e+00 2.33e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 6.65e-17   0.0   0.0   1.9 0.00e+00 0.00e+00 2.85e-16
454 14383    4.4    0.9    8.4 3.73e-16 7.63e-17 7.09e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 7.07e-16   0.7   0.0   2.8 3.78e-17 0.00e+00 1.52e-16   4.4   2.0   7.3 1.90e-16 8.70e-17 3.19e-16   0.0   0.0   3.4 0.00e+00 0.00e+00 5.92e-16
454 14384    0.0    0.0    2.1 0.00e+00 0.00e+00 3.06e-16   2.2   0.4   4.6 1.46e-15 2.53e-16 2.99e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 1.56e-16   1.7   0.3   3.7 1.30e-16 2.48e-17 2.76e-16   0.0   0.0   1.3 0.00e+00 0.00e+00 4.02e-16
454 14419    0.0    0.0    2.0 0.00e+00 0.00e+00 4.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.13e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.28e-16   0.1   0.0   2.5 5.18e-17 0.00e+00 1.14e-15
454  2040   12.6    9.0   16.8 5.73e-15 4.08e-15 7.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.37e-15   8.1   5.4  11.5 2.52e-15 1.67e-15 3.55e-15   4.5   2.5   7.1 1.04e-15 5.81e-16 1.64e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.62e-15
455 11268    0.0    0.0    2.0 0.00e+00 0.00e+00 7.10e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 7.94e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.91e-16   0.0   0.0   2.2 3.95e-18 0.00e+00 1.30e-15
455 12095    2.7    0.5    5.4 5.04e-16 9.59e-17 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.11e-15   0.2   0.0   1.9 3.89e-17 0.00e+00 3.01e-16   0.5   0.0   2.0 4.29e-17 0.00e+00 1.76e-16   2.1   0.3   4.4 6.58e-16 8.70e-17 1.39e-15
455 13817   12.9    8.5   18.0 1.17e-15 7.70e-16 1.63e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.26e-15   1.5   0.2   3.4 1.42e-16 1.47e-17 3.21e-16   2.8   1.1   5.2 1.18e-16 4.56e-17 2.16e-16   8.6   5.0  12.9 1.21e-15 7.01e-16 1.80e-15
455 13819    1.1    0.0    3.5 2.66e-16 0.00e+00 8.19e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.06e-15   1.4   0.2   3.1 2.97e-16 5.21e-17 6.68e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   0.3   0.0   2.6 1.09e-16 0.00e+00 9.77e-16
455 13820    0.5    0.0    4.0 4.41e-17 0.00e+00 3.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.20e-15   0.0   0.0   1.8 5.82e-20 0.00e+00 1.38e-16   0.7   0.0   2.5 2.79e-17 0.00e+00 9.70e-17   0.0   0.0   3.1 0.00e+00 0.00e+00 4.25e-16
455 13821    0.0    0.0    2.2 0.00e+00 0.00e+00 2.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.53e-15   0.0   0.0   1.8 6.64e-20 0.00e+00 1.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.06e-17   0.0   0.0   2.4 0.00e+00 0.00e+00 3.61e-16
455 13822    1.7    0.0    4.8 1.73e-16 0.00e+00 4.78e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.64e-15   0.7   0.0   2.5 7.42e-17 0.00e+00 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.27e-17   2.1   0.0   4.7 3.16e-16 0.00e+00 7.17e-16
456 13817   21.9    2.6   41.0 2.26e-15 2.64e-16 4.23e-15  10.5   3.8  17.6 1.99e-14 7.16e-15 3.35e-14   8.3   0.5  16.3 7.12e-16 4.51e-17 1.41e-15  14.5   5.0  24.4 6.90e-16 2.37e-16 1.16e-15   1.2   0.0  21.4 2.24e-16 0.00e+00 3.99e-15
456 13819   40.3   22.8   57.6 1.03e-14 5.84e-15 1.48e-14   3.8   0.3   7.7 1.78e-14 1.29e-15 3.59e-14  13.5   6.3  21.3 2.89e-15 1.36e-15 4.55e-15   9.6   3.3  16.4 1.14e-15 3.87e-16 1.95e-15  18.6   6.1  31.4 8.62e-15 2.85e-15 1.46e-14
456 13820  131.9  104.3  159.2 1.34e-14 1.06e-14 1.62e-14   8.3   2.5  14.5 1.53e-14 4.70e-15 2.68e-14  28.3  17.2  39.9 2.40e-15 1.46e-15 3.39e-15  29.5  18.5  41.1 1.39e-15 8.73e-16 1.93e-15  76.9  54.5  99.2 1.42e-14 1.00e-14 1.82e-14
456 13821   49.4   25.4   73.5 5.85e-15 3.01e-15 8.72e-15   2.8   0.0   8.1 6.06e-15 0.00e+00 1.73e-14   8.9   1.2  16.8 8.78e-16 1.18e-16 1.67e-15   2.8   0.0  11.9 1.55e-16 0.00e+00 6.52e-16  41.2  21.3  61.1 8.84e-15 4.56e-15 1.31e-14
456 13822   33.9   12.0   56.1 3.82e-15 1.35e-15 6.30e-15  17.8   9.8  26.3 3.69e-14 2.04e-14 5.46e-14  36.6  25.5  48.4 3.45e-15 2.40e-15 4.56e-15   9.5   1.5  17.9 4.96e-16 7.98e-17 9.31e-16   0.0   0.0  19.7 0.00e+00 0.00e+00 4.01e-15
457 14383   93.4   69.3  117.5 1.06e-14 7.84e-15 1.33e-14   0.0   0.0  14.8 0.00e+00 0.00e+00 7.42e-15   0.0   0.0   5.2 0.00e+00 0.00e+00 3.51e-16  14.9   6.1  24.2 8.78e-16 3.60e-16 1.43e-15  93.1  72.5 113.6 2.52e-14 1.96e-14 3.07e-14
457 14384   64.7   46.4   82.9 1.25e-14 8.95e-15 1.60e-14   0.0   0.0   5.3 0.00e+00 0.00e+00 4.55e-15   0.0   0.0   6.8 0.00e+00 0.00e+00 7.84e-16  25.0  17.2  33.6 2.52e-15 1.73e-15 3.38e-15  42.2  27.2  57.2 1.94e-14 1.25e-14 2.63e-14
457 14419   32.2   18.0   46.7 9.36e-15 5.21e-15 1.35e-14   0.0   0.0   4.9 0.00e+00 0.00e+00 6.36e-15   1.3   0.0   6.9 2.30e-16 0.00e+00 1.19e-15  13.2   7.2  19.8 2.00e-15 1.10e-15 3.00e-15  18.2   7.3  29.7 1.26e-14 5.08e-15 2.06e-14
458 13817  145.3  113.8  176.7 1.61e-14 1.26e-14 1.96e-14   0.0   0.0   2.5 0.00e+00 0.00e+00 4.99e-15  60.0  46.0  74.2 5.57e-15 4.27e-15 6.88e-15  55.0  41.2  68.7 2.81e-15 2.11e-15 3.52e-15  33.5  11.8  55.2 6.73e-15 2.38e-15 1.11e-14
458 13822  147.9  117.0  178.5 1.80e-14 1.42e-14 2.17e-14   0.0   0.0   6.4 0.00e+00 0.00e+00 1.43e-14  28.9  16.7  41.7 2.94e-15 1.70e-15 4.24e-15  53.9  40.8  67.0 3.03e-15 2.29e-15 3.76e-15  69.2  44.5  94.2 1.52e-14 9.79e-15 2.07e-14
459 13817   29.8    8.6   51.2 3.02e-15 8.72e-16 5.18e-15  15.3   8.2  22.9 2.80e-14 1.50e-14 4.20e-14  14.8   5.4  24.7 1.25e-15 4.54e-16 2.08e-15  18.9   8.7  29.6 8.84e-16 4.06e-16 1.39e-15   0.0   0.0  20.3 0.00e+00 0.00e+00 3.71e-15
459 13819   64.5   46.7   82.2 1.56e-14 1.13e-14 1.99e-14   1.2   0.0   5.0 5.09e-15 0.00e+00 2.18e-14   8.2   2.2  14.6 1.66e-15 4.36e-16 2.95e-15  28.2  20.5  36.6 3.16e-15 2.29e-15 4.09e-15  29.3  15.6  43.5 1.28e-14 6.83e-15 1.90e-14
459 13820  139.5  112.6  166.7 1.34e-14 1.08e-14 1.60e-14   0.0   0.0   5.1 0.00e+00 0.00e+00 8.74e-15  29.9  19.0  41.4 2.39e-15 1.52e-15 3.32e-15  49.0  37.3  61.3 2.17e-15 1.65e-15 2.71e-15  62.6  41.1  84.0 1.08e-14 7.10e-15 1.45e-14
459 13821  120.5   95.0  146.0 1.33e-14 1.05e-14 1.62e-14   0.2   0.0   5.9 3.34e-16 0.00e+00 1.19e-14  43.6  32.9  54.8 4.04e-15 3.05e-15 5.08e-15  41.3  30.4  52.8 2.12e-15 1.56e-15 2.70e-15  38.1  18.8  57.4 7.62e-15 3.76e-15 1.15e-14
459 13822   47.1   23.0   71.3 5.27e-15 2.58e-15 7.98e-15  14.7   7.7  22.3 2.98e-14 1.56e-14 4.51e-14  25.1  14.5  36.3 2.34e-15 1.36e-15 3.39e-15  15.6   6.1  25.5 8.09e-16 3.19e-16 1.32e-15   9.3   0.0  25.3 1.89e-15 0.00e+00 5.12e-15
460 11268    9.6    1.9   17.9 4.09e-15 7.94e-16 7.60e-15   0.0   0.0   2.2 0.00e+00 0.00e+00 1.45e-14   0.0   0.0   4.3 1.93e-18 0.00e+00 1.44e-15   0.2   0.0   4.3 3.38e-17 0.00e+00 8.65e-16   9.9   2.9  17.6 7.82e-15 2.25e-15 1.38e-14
460 12095   34.4   20.5   48.7 8.41e-15 5.02e-15 1.19e-14   2.1   0.0   5.0 7.76e-15 0.00e+00 1.88e-14  17.3  10.7  24.4 3.38e-15 2.10e-15 4.77e-15  12.7   6.9  18.9 1.46e-15 7.97e-16 2.18e-15   5.0   0.0  14.2 2.27e-15 0.00e+00 6.41e-15
460 13817   36.0   18.4   53.7 3.76e-15 1.92e-15 5.62e-15   0.0   0.0   3.0 0.00e+00 0.00e+00 5.26e-15  23.3  15.0  32.4 2.03e-15 1.30e-15 2.82e-15   6.3   0.7  12.2 3.06e-16 3.51e-17 5.93e-16   8.1   0.0  19.6 1.53e-15 0.00e+00 3.68e-15
460 13819   24.5   12.2   37.4 9.57e-15 4.74e-15 1.46e-14   1.0   0.0   3.9 1.09e-14 0.00e+00 4.41e-14   7.7   2.6  13.3 2.95e-15 9.89e-16 5.10e-15   7.2   2.5  12.4 1.27e-15 4.36e-16 2.18e-15  10.6   2.2  19.3 6.73e-15 1.39e-15 1.23e-14
460 13820  120.2   98.8  141.7 1.66e-14 1.37e-14 1.96e-14   3.6   0.2   7.3 1.48e-14 9.11e-16 3.01e-14  43.0  32.7  53.9 5.88e-15 4.47e-15 7.36e-15  26.5  18.3  35.3 1.65e-15 1.14e-15 2.20e-15  52.5  35.9  69.2 1.18e-14 8.08e-15 1.56e-14
460 13821  107.5   86.9  128.3 1.50e-14 1.21e-14 1.79e-14   9.3   4.1  15.0 3.89e-14 1.72e-14 6.30e-14  37.5  27.1  48.4 5.18e-15 3.74e-15 6.69e-15  29.9  21.4  39.0 1.88e-15 1.34e-15 2.45e-15  40.6  25.3  55.9 9.21e-15 5.72e-15 1.27e-14
460 13822   16.0    2.6   29.5 1.71e-15 2.79e-16 3.15e-15   2.5   0.0   6.2 4.52e-15 0.00e+00 1.11e-14   5.1   0.0  11.1 4.54e-16 0.00e+00 9.88e-16  11.1   4.4  18.4 5.53e-16 2.21e-16 9.13e-16   1.5   0.0  15.2 2.94e-16 0.00e+00 2.91e-15
460  2040   41.1   30.1   52.7 1.24e-14 9.09e-15 1.59e-14  11.1   4.6  18.1 8.72e-15 3.61e-15 1.43e-14  16.1  10.5  22.3 2.57e-15 1.68e-15 3.56e-15  20.6  14.9  26.7 3.52e-15 2.55e-15 4.58e-15   4.8   0.0  10.8 3.82e-15 0.00e+00 8.70e-15
461 11268    0.4    0.0    2.9 1.12e-16 0.00e+00 7.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.76e-15   0.5   0.0   2.0 9.23e-17 0.00e+00 3.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.49e-16   0.8   0.0   2.8 4.30e-16 0.00e+00 1.51e-15
461 12095    0.0    0.0    2.7 0.00e+00 0.00e+00 3.78e-16   0.7   0.0   3.0 5.59e-16 0.00e+00 2.54e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.08e-16   1.8   0.3   3.7 1.24e-16 2.46e-17 2.63e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 5.11e-16
461 13817   12.5    8.0   17.6 8.45e-16 5.38e-16 1.20e-15   0.0   0.0   2.3 0.00e+00 0.00e+00 1.15e-15   3.3   1.3   5.9 1.65e-16 6.66e-17 2.94e-16   1.8   0.2   3.9 5.83e-17 6.00e-18 1.27e-16   7.6   4.1  11.7 9.95e-16 5.40e-16 1.53e-15
461 13819    0.0    0.0    2.7 0.00e+00 0.00e+00 4.59e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 3.76e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.63e-16   0.4   0.0   1.9 3.10e-17 0.00e+00 1.55e-16   0.4   0.0   2.7 1.34e-16 0.00e+00 8.17e-16
461 13820    3.0    0.2    6.1 2.10e-16 1.74e-17 4.30e-16   6.5   3.4  10.1 4.91e-15 2.59e-15 7.68e-15   0.0   0.0   1.6 0.00e+00 0.00e+00 9.39e-17   0.1   0.0   2.2 4.88e-18 0.00e+00 7.36e-17   3.7   1.1   6.8 4.68e-16 1.41e-16 8.59e-16
461 13821    0.4    0.0    3.7 2.86e-17 0.00e+00 3.02e-16   4.5   2.0   7.7 4.04e-15 1.78e-15 6.85e-15   2.2   0.5   4.4 1.49e-16 3.58e-17 3.01e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 6.43e-17   0.0   0.0   2.0 0.00e+00 0.00e+00 2.94e-16
461 13822    0.0    0.0    3.2 0.00e+00 0.00e+00 2.41e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 1.03e-15   0.3   0.0   2.3 1.62e-17 0.00e+00 1.26e-16   1.9   0.3   4.0 6.91e-17 1.02e-17 1.46e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 2.53e-16
461 14383    0.0    0.0    1.8 0.00e+00 0.00e+00 2.18e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.06e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.12e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.63e-17   0.0   0.0   2.1 0.00e+00 0.00e+00 4.47e-16
461 14384    2.5    0.6    5.0 5.11e-16 1.28e-16 1.00e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.47e-15   0.5   0.0   2.0 7.86e-17 0.00e+00 3.24e-16   0.6   0.0   2.0 5.60e-17 0.00e+00 1.97e-16   1.5   0.1   3.3 5.24e-16 3.73e-17 1.19e-15
461 14419    0.4    0.0    2.3 1.42e-16 0.00e+00 7.71e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.67e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 3.07e-16   0.8   0.1   2.2 1.29e-16 9.63e-18 3.53e-16   0.0   0.0   1.8 2.79e-19 0.00e+00 1.03e-15
461  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 3.42e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 2.15e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.24e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.86e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.99e-16
462 11268    2.5    0.0    8.3 9.74e-16 0.00e+00 3.23e-15   1.5   0.3   3.2 1.22e-14 2.38e-15 2.65e-14   0.0   0.0   2.4 0.00e+00 0.00e+00 8.12e-16   2.8   0.5   5.6 5.07e-16 8.35e-17 1.01e-15   1.0   0.0   6.4 6.89e-16 0.00e+00 4.28e-15
462 12095   20.3   11.1   29.9 4.21e-15 2.32e-15 6.22e-15   0.7   0.0   2.4 2.95e-15 0.00e+00 1.10e-14   4.6   1.2   8.5 8.51e-16 2.13e-16 1.57e-15   5.0   1.6   9.0 4.86e-16 1.54e-16 8.63e-16  10.7   4.0  18.0 3.81e-15 1.41e-15 6.40e-15
462 13817   41.0   28.5   54.2 3.82e-15 2.65e-15 5.05e-15   1.2   0.0   3.3 2.47e-15 0.00e+00 6.77e-15  15.3   9.4  21.9 1.30e-15 7.90e-16 1.85e-15  10.6   5.6  16.2 4.56e-16 2.39e-16 6.98e-16  15.7   6.7  25.4 2.48e-15 1.05e-15 4.00e-15
462 13822   25.9   13.8   38.8 2.89e-15 1.53e-15 4.32e-15   0.0   0.0   1.3 0.00e+00 0.00e+00 3.27e-15   9.3   3.7  15.5 9.40e-16 3.70e-16 1.57e-15  23.1  16.8  30.1 1.19e-15 8.60e-16 1.54e-15   0.0   0.0   7.6 0.00e+00 0.00e+00 1.42e-15
462  2040    8.4    4.4   13.0 2.78e-15 1.46e-15 4.30e-15   0.2   0.0   1.9 4.90e-16 0.00e+00 3.76e-15   0.3   0.0   2.6 6.36e-17 0.00e+00 5.61e-16   2.6   0.9   4.9 4.45e-16 1.49e-16 8.42e-16   5.5   2.5   9.1 3.81e-15 1.71e-15 6.32e-15
463 13817  163.5  142.2  185.0 2.51e-14 2.18e-14 2.84e-14   0.0   0.0   5.1 0.00e+00 0.00e+00 1.39e-14  88.6  76.6 100.7 1.14e-14 9.89e-15 1.30e-14  78.2  66.8  89.7 5.56e-15 4.75e-15 6.38e-15   0.0   0.0  13.6 0.00e+00 0.00e+00 3.73e-15
463 13822  102.3   83.2  121.6 1.88e-14 1.53e-14 2.24e-14   2.6   0.0   7.9 8.37e-15 0.00e+00 2.59e-14  53.4  43.4  63.5 8.28e-15 6.73e-15 9.84e-15  62.0  52.0  72.1 5.30e-15 4.44e-15 6.16e-15   0.0   0.0   9.4 0.00e+00 0.00e+00 3.11e-15
464 11268    5.6    0.0   12.8 2.21e-15 0.00e+00 5.06e-15   0.4   0.0   3.6 2.41e-15 0.00e+00 2.14e-14   4.0   0.6   7.8 1.26e-15 1.99e-16 2.45e-15   4.0   0.8   7.6 7.48e-16 1.42e-16 1.43e-15   0.0   0.0   6.9 0.00e+00 0.00e+00 5.05e-15
464 12095    5.5    0.0   15.8 1.13e-15 0.00e+00 3.27e-15   6.6   2.2  11.5 2.06e-14 6.91e-15 3.58e-14   0.0   0.0   5.6 0.00e+00 0.00e+00 9.27e-16   2.0   0.0   6.6 1.97e-16 0.00e+00 6.47e-16   4.2   0.0  12.8 1.62e-15 0.00e+00 4.90e-15
464 13817   25.4    9.9   40.8 2.64e-15 1.03e-15 4.23e-15   0.0   0.0   4.8 0.00e+00 0.00e+00 1.36e-14   0.0   0.0   6.3 0.00e+00 0.00e+00 6.23e-16  25.6  17.7  34.1 1.21e-15 8.34e-16 1.61e-15   4.3   0.0  16.1 7.40e-16 0.00e+00 2.76e-15
464 13819    0.0    0.0    9.9 0.00e+00 0.00e+00 2.20e-15   0.0   0.0   4.5 5.76e-17 0.00e+00 1.64e-14   0.0   0.0   3.0 0.00e+00 0.00e+00 5.48e-16   1.9   0.0   6.1 2.02e-16 0.00e+00 6.32e-16   1.6   0.0  10.1 6.46e-16 0.00e+00 4.01e-15
464 13820   78.0   59.6   96.3 6.85e-15 5.24e-15 8.45e-15   8.2   2.8  14.1 1.17e-14 4.06e-15 2.02e-14  27.3  18.7  36.6 1.99e-15 1.36e-15 2.66e-15  31.4  23.3  40.2 1.29e-15 9.58e-16 1.65e-15  20.8   8.4  33.7 3.28e-15 1.32e-15 5.32e-15
464 13821   26.3   10.9   41.5 2.81e-15 1.17e-15 4.43e-15   0.4   0.0   6.7 6.94e-16 0.00e+00 1.18e-14  12.8   5.1  21.0 1.14e-15 4.52e-16 1.86e-15  10.2   4.0  17.0 5.12e-16 2.01e-16 8.51e-16   4.5   0.0  15.4 8.69e-16 0.00e+00 2.96e-15
464 13822    0.0    0.0   16.0 0.00e+00 0.00e+00 1.81e-15   0.0   0.0   4.4 0.00e+00 0.00e+00 1.34e-14   0.0   0.0   7.0 0.00e+00 0.00e+00 7.50e-16   0.3   0.0   7.0 1.35e-17 0.00e+00 3.62e-16   0.8   0.0  14.0 1.43e-16 0.00e+00 2.62e-15
465 11268    8.9    4.0   14.3 3.40e-15 1.54e-15 5.46e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-14   2.8   0.7   5.4 9.60e-16 2.53e-16 1.85e-15   1.0   0.0   3.2 1.76e-16 0.00e+00 5.74e-16   5.1   1.5   9.1 3.28e-15 9.50e-16 5.92e-15
465 12095   28.0   20.2   36.4 5.75e-15 4.15e-15 7.48e-15   0.0   0.0   1.7 0.00e+00 0.00e+00 8.51e-15   6.2   3.1  10.0 1.14e-15 5.55e-16 1.83e-15   9.0   5.5  13.1 8.62e-16 5.27e-16 1.26e-15  13.1   7.2  19.6 4.55e-15 2.50e-15 6.81e-15
466  2040   42.1   32.9   51.8 1.82e-14 1.42e-14 2.24e-14   0.0   0.0   2.1 0.00e+00 0.00e+00 1.05e-14   2.2   0.0   5.2 7.05e-16 0.00e+00 1.68e-15  22.0  16.7  27.8 4.58e-15 3.48e-15 5.79e-15  18.2  11.6  25.4 1.52e-14 9.68e-15 2.11e-14
467 11268    0.0    0.0    2.2 0.00e+00 0.00e+00 7.08e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.50e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.90e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.74e-16   0.6   0.0   2.7 3.23e-16 0.00e+00 1.52e-15
467 12095    0.9    0.0    4.0 1.48e-16 0.00e+00 6.69e-16   0.8   0.0   2.1 1.98e-15 5.22e-17 5.55e-15   0.5   0.0   2.4 7.20e-17 0.00e+00 3.26e-16   0.9   0.0   2.6 7.05e-17 0.00e+00 2.10e-16   0.0   0.0   2.6 0.00e+00 0.00e+00 7.73e-16
467 13817    6.9    2.8   11.5 6.36e-16 2.61e-16 1.07e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.33e-15   3.4   1.2   6.1 2.87e-16 1.05e-16 5.18e-16   0.5   0.0   2.7 2.29e-17 0.00e+00 1.18e-16   3.1   0.4   6.2 4.64e-16 6.15e-17 9.38e-16
467 13819    0.0    0.0    2.3 0.00e+00 0.00e+00 4.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.82e-16   0.1   0.0   1.8 8.57e-18 0.00e+00 1.60e-16   0.0   0.0   2.3 0.00e+00 0.00e+00 7.27e-16
467 13820    4.2    0.8    8.0 3.08e-16 5.90e-17 5.93e-16   0.7   0.0   2.1 9.55e-16 0.00e+00 2.80e-15   2.1   0.2   4.3 1.31e-16 1.59e-17 2.76e-16   3.1   1.1   5.6 1.08e-16 3.90e-17 1.97e-16   0.0   0.0   3.1 0.00e+00 0.00e+00 3.86e-16
467 13821    7.0    3.1   11.5 6.19e-16 2.73e-16 1.01e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.83e-15   0.0   0.0   2.2 2.26e-19 0.00e+00 1.65e-16   2.2   0.5   4.4 9.22e-17 2.21e-17 1.86e-16   4.8   1.8   8.5 7.22e-16 2.63e-16 1.27e-15
467 13822    4.7    1.2    8.7 4.58e-16 1.18e-16 8.46e-16   0.7   0.0   2.1 1.44e-15 0.00e+00 4.47e-15   0.0   0.0   2.1 0.00e+00 0.00e+00 1.85e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 7.31e-17   5.9   2.5   9.9 9.33e-16 3.92e-16 1.57e-15
468 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.03e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.59e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.50e-16
468 12095    0.0    0.0    1.7 0.00e+00 0.00e+00 2.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.51e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.55e-17   0.6   0.0   2.0 3.73e-17 0.00e+00 1.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.95e-16
468 13817    0.0    0.0    1.9 0.00e+00 0.00e+00 1.12e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 4.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.42e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.38e-17   0.5   0.0   2.4 5.56e-17 0.00e+00 2.74e-16
468 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.56e-16   0.5   0.0   2.0 3.70e-16 0.00e+00 1.40e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.01e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.13e-16
468 13820    8.3    5.2   11.9 4.49e-16 2.83e-16 6.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.16e-16   1.5   0.3   3.2 5.42e-17 1.20e-17 1.18e-16   1.4   0.2   3.1 3.84e-17 6.73e-18 8.63e-17   5.4   3.0   8.4 5.90e-16 3.29e-16 9.16e-16
468 13821    0.0    0.0    2.0 0.00e+00 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.65e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.86e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.69e-17   0.2   0.0   2.3 3.08e-17 0.00e+00 2.87e-16
468 13822    0.5    0.0    2.7 3.33e-17 0.00e+00 1.71e-16   1.1   0.0   2.8 3.58e-16 1.34e-17 8.72e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.84e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.71e-17   1.5   0.2   3.4 1.95e-16 2.01e-17 4.38e-16
468 14383    0.3    0.0    2.3 2.34e-17 0.00e+00 1.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.83e-17   0.5   0.0   2.0 2.22e-17 0.00e+00 8.39e-17   0.0   0.0   1.8 1.78e-19 0.00e+00 3.17e-16
468 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.59e-16   0.4   0.0   1.9 2.18e-16 0.00e+00 1.10e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.98e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.26e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.47e-16
468 14419    0.4    0.0    1.9 9.00e-17 0.00e+00 4.06e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.83e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   0.7   0.0   2.1 3.06e-16 0.00e+00 9.48e-16
468  2040    0.0    0.0    1.7 0.00e+00 0.00e+00 3.58e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.96e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16   0.1   0.0   1.8 5.46e-17 0.00e+00 1.01e-15
469  2040   18.6   13.3   24.6 6.64e-15 4.75e-15 8.76e-15   0.4   0.0   1.9 1.10e-15 0.00e+00 5.67e-15  14.5  10.7  19.0 3.69e-15 2.71e-15 4.81e-15   3.2   1.0   5.8 5.62e-16 1.85e-16 1.04e-15   0.9   0.0   4.0 6.40e-16 0.00e+00 2.79e-15
470 11268    0.5    0.0    2.0 1.03e-16 0.00e+00 4.21e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.49e-16   0.8   0.1   2.2 1.03e-16 7.67e-18 2.81e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.55e-16
470 12095    0.2    0.0    1.9 2.79e-17 0.00e+00 2.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.55e-16   0.8   0.0   2.1 5.21e-17 1.37e-18 1.46e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.12e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.99e-16
470 13817    2.5    0.8    4.8 1.48e-16 4.67e-17 2.84e-16   0.4   0.0   1.9 1.07e-16 0.00e+00 4.76e-16   0.8   0.0   2.2 2.88e-17 7.56e-19 8.09e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   2.1   0.6   4.2 2.68e-16 8.21e-17 5.31e-16
470 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 2.64e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.09e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 1.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.38e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.67e-16
470 13820    7.0    4.4   10.1 5.83e-16 3.68e-16 8.48e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.93e-16   1.8   0.6   3.6 9.37e-17 3.16e-17 1.90e-16   2.7   1.2   4.8 1.19e-16 5.40e-17 2.12e-16   2.5   1.0   4.6 4.47e-16 1.82e-16 8.27e-16
470 13821    2.6    0.9    4.9 2.08e-16 6.95e-17 3.93e-16   0.4   0.0   1.9 1.44e-16 0.00e+00 6.43e-16   0.6   0.0   2.0 2.93e-17 0.00e+00 1.02e-16   1.9   0.7   3.7 8.00e-17 3.09e-17 1.56e-16   0.1   0.0   1.8 1.83e-17 0.00e+00 3.13e-16
470 13822    1.3    0.0    3.1 7.62e-17 0.00e+00 1.88e-16   1.0   0.0   2.6 2.54e-16 0.00e+00 6.66e-16   1.5   0.4   3.3 5.90e-17 1.43e-17 1.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.63e-17   0.1   0.0   1.8 1.34e-17 0.00e+00 2.38e-16
470 14383    3.4    1.6    5.8 2.70e-16 1.31e-16 4.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.92e-17   0.8   0.0   2.2 3.18e-17 1.25e-18 8.93e-17   2.7   1.2   4.8 4.38e-16 1.96e-16 7.83e-16
470 14384    0.4    0.0    2.0 6.10e-17 0.00e+00 2.66e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.92e-16   1.0   0.2   2.4 8.52e-17 1.70e-17 2.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.08e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.20e-16
470 14419    0.0    0.0    1.1 0.00e+00 0.00e+00 2.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.04e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.80e-16
470  2040    0.0    0.0    1.1 0.00e+00 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.98e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.22e-16
471 11268    9.2    6.3   12.7 2.79e-15 1.91e-15 3.84e-15   0.0   0.0   1.2 0.00e+00 0.00e+00 4.52e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.62e-16   1.0   0.2   2.5 1.49e-16 3.42e-17 3.65e-16   8.3   5.6  11.7 4.61e-15 3.09e-15 6.45e-15
471 12095    0.0    0.0    2.0 0.00e+00 0.00e+00 3.14e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.32e-15   0.5   0.0   2.0 5.86e-17 0.00e+00 2.40e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.05e-17   0.0   0.0   1.6 0.00e+00 0.00e+00 4.68e-16
471 13817    4.6    1.9    7.9 3.94e-16 1.65e-16 6.74e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-15   2.1   0.7   4.2 1.48e-16 4.68e-17 2.89e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.69e-17   3.1   1.0   5.8 4.68e-16 1.49e-16 8.73e-16
471 13819    0.2    0.0    2.2 2.91e-17 0.00e+00 4.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.26e-15   0.7   0.0   2.1 1.04e-16 0.00e+00 3.23e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 5.89e-16
471 13820    0.0    0.0    2.3 0.00e+00 0.00e+00 1.84e-16   0.7   0.0   2.1 7.79e-16 0.00e+00 2.41e-15   1.9   0.5   3.9 1.21e-16 3.00e-17 2.50e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.35e-17   0.0   0.0   1.4 0.00e+00 0.00e+00 1.98e-16
471 13821    0.0    0.0    2.3 0.00e+00 0.00e+00 1.96e-16   0.7   0.0   2.1 9.20e-16 0.00e+00 2.69e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.00e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.79e-17   0.5   0.0   2.7 8.19e-17 0.00e+00 4.14e-16
471 13822    0.0    0.0    2.4 0.00e+00 0.00e+00 2.19e-16   0.6   0.0   2.0 8.48e-16 0.00e+00 2.79e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 8.46e-17   0.4   0.0   1.9 1.70e-17 0.00e+00 8.49e-17   0.0   0.0   2.3 0.00e+00 0.00e+00 3.78e-16
471 14383    0.0    0.0    2.8 0.00e+00 0.00e+00 2.97e-16   0.0   0.0   1.5 0.00e+00 0.00e+00 1.50e-15   0.1   0.0   1.8 8.26e-18 0.00e+00 1.58e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 9.13e-17   0.0   0.0   2.3 0.00e+00 0.00e+00 4.31e-16
471 14384    1.9    0.1    4.1 3.36e-16 2.40e-17 7.29e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.99e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.65e-16   0.4   0.0   1.9 3.63e-17 0.00e+00 1.64e-16   2.0   0.4   4.2 6.37e-16 1.26e-16 1.32e-15
471 14419    0.3    0.0    2.3 9.13e-17 0.00e+00 6.27e-16   0.4   0.0   1.9 1.14e-15 0.00e+00 5.15e-15   0.6   0.0   2.0 1.38e-16 0.00e+00 4.56e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.1   0.0   1.8 4.61e-17 0.00e+00 8.72e-16
471  2040    0.0    0.0    1.8 0.00e+00 0.00e+00 4.03e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 6.30e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 2.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 9.00e-16
472 11268    0.0    0.0    1.1 0.00e+00 0.00e+00 2.40e-16   0.9   0.1   2.3 6.54e-16 9.56e-17 1.70e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.39e-16
472 12095    0.0    0.0    1.1 0.00e+00 0.00e+00 1.29e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.65e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.04e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.89e-16
472 13817    0.0    0.0    1.7 0.00e+00 0.00e+00 9.43e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.63e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.03e-17   0.8   0.0   2.2 2.31e-17 8.89e-19 6.37e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.36e-16
472 13819    0.0    0.0    1.1 0.00e+00 0.00e+00 1.57e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.47e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.94e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.25e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.32e-16
472 13820    0.0    0.0    1.1 0.00e+00 0.00e+00 5.86e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.42e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.72e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.08e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.24e-16
472 13821    0.0    0.0    1.1 0.00e+00 0.00e+00 6.64e-17   0.6   0.0   2.0 1.38e-16 0.00e+00 4.85e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.22e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.49e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.41e-16
472 13822    0.0    0.0    1.1 0.00e+00 0.00e+00 6.67e-17   1.2   0.1   2.8 2.88e-16 2.07e-17 6.87e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.23e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.51e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16
472 14383    0.0    0.0    1.1 0.00e+00 0.00e+00 8.93e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.70e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.72e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.69e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.87e-16
472 14384    0.4    0.0    1.9 5.48e-17 0.00e+00 2.59e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 6.60e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.81e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 8.03e-17   0.7   0.0   2.1 1.91e-16 0.00e+00 5.82e-16
472 14419    0.7    0.0    2.1 1.37e-16 0.00e+00 4.17e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.56e-16   0.0   0.0   1.2 0.00e+00 0.00e+00 1.53e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.21e-16   0.8   0.0   2.2 3.31e-16 1.27e-17 9.13e-16
472  2040    4.8    2.8    7.4 9.70e-16 5.67e-16 1.49e-15   0.9   0.2   2.4 3.07e-16 5.52e-17 7.73e-16   1.8   0.7   3.6 1.92e-16 6.93e-17 3.79e-16   3.0   1.5   5.1 3.67e-16 1.84e-16 6.22e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.00e-16
473 11268   40.4   22.2   58.8 1.30e-14 7.16e-15 1.90e-14   0.0   0.0   7.5 0.00e+00 0.00e+00 1.05e-14  11.0   3.8  18.7 2.05e-15 7.02e-16 3.48e-15  12.5   5.3  20.3 2.15e-15 9.10e-16 3.48e-15  18.2   5.5  30.9 1.45e-14 4.40e-15 2.46e-14
473 12095   18.2    0.5   36.0 3.14e-15 8.57e-17 6.21e-15   0.0   0.0  17.6 0.00e+00 0.00e+00 1.32e-14  26.3  15.3  37.9 2.62e-15 1.53e-15 3.78e-15   0.0   0.0   9.9 0.00e+00 0.00e+00 9.07e-16   0.0   0.0  19.7 0.00e+00 0.00e+00 8.37e-15
473 13817  129.1   94.7  163.3 1.25e-14 9.20e-15 1.59e-14   0.0   0.0  22.4 0.00e+00 0.00e+00 2.04e-14  44.6  29.7  59.4 3.15e-15 2.10e-15 4.20e-15  50.4  35.6  65.1 2.32e-15 1.64e-15 3.00e-15  38.1  13.9  62.4 7.51e-15 2.74e-15 1.23e-14
473 13819   50.5   28.8   72.1 9.41e-15 5.36e-15 1.34e-14   6.4   0.0  19.2 5.61e-15 0.00e+00 1.68e-14  24.4  14.9  34.5 2.74e-15 1.67e-15 3.87e-15   8.0   1.2  15.4 7.75e-16 1.12e-16 1.48e-15  20.5   5.7  35.4 9.08e-15 2.50e-15 1.56e-14
473 13820  119.8   85.7  154.2 8.83e-15 6.32e-15 1.14e-14   0.0   0.0  21.2 0.00e+00 0.00e+00 7.34e-15  47.2  32.4  62.0 2.10e-15 1.44e-15 2.75e-15  71.4  56.1  86.8 2.72e-15 2.14e-15 3.31e-15   5.7   0.0  29.9 9.88e-16 0.00e+00 5.21e-15
473 13821   72.0   40.4  103.9 6.17e-15 3.47e-15 8.90e-15   0.0   0.0  20.2 0.00e+00 0.00e+00 8.20e-15  24.0  11.2  37.4 1.24e-15 5.81e-16 1.93e-15   6.8   0.0  17.3 3.01e-16 0.00e+00 7.65e-16  46.0  21.3  70.7 9.30e-15 4.31e-15 1.43e-14
473 13822  165.5  131.6  199.4 1.78e-14 1.41e-14 2.14e-14   0.9   0.0  25.7 9.51e-16 0.00e+00 2.63e-14  53.6  38.3  69.1 4.22e-15 3.02e-15 5.44e-15  39.7  26.2  53.9 2.02e-15 1.33e-15 2.74e-15  76.5  49.7 103.4 1.66e-14 1.08e-14 2.24e-14
474 11268    1.5    0.2    3.4 3.68e-16 3.80e-17 8.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.50e-15   1.5   0.4   3.3 2.48e-16 6.01e-17 5.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.4   0.0   1.9 1.84e-16 0.00e+00 9.26e-16
474 12095    0.0    0.0    1.5 0.00e+00 0.00e+00 1.96e-16   0.0   0.0   1.8 3.42e-17 0.00e+00 1.26e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 9.93e-17   0.5   0.0   2.0 3.18e-17 0.00e+00 1.31e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.95e-16
474 13817    2.6    0.3    5.3 1.63e-16 1.99e-17 3.34e-16   3.2   1.2   5.8 1.50e-15 5.82e-16 2.70e-15   1.0   0.0   2.6 4.55e-17 0.00e+00 1.25e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.54e-17   2.6   0.6   5.2 3.05e-16 6.90e-17 6.04e-16
474 13819    0.0    0.0    1.5 0.00e+00 0.00e+00 2.27e-16   2.0   0.6   4.1 2.43e-15 6.77e-16 4.91e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.33e-16   0.2   0.0   1.8 1.41e-17 0.00e+00 1.36e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.12e-16
474 13820    0.0    0.0    1.6 0.00e+00 0.00e+00 9.76e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 5.41e-16   0.0   0.0   1.8 4.24e-20 0.00e+00 8.18e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.33e-17   0.0   0.0   1.5 0.00e+00 0.00e+00 1.59e-16
474 13821    0.0    0.0    2.4 0.00e+00 0.00e+00 1.69e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 8.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.04e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 5.69e-17   0.3   0.0   2.6 4.25e-17 0.00e+00 3.31e-16
474 13822    1.1    0.0    3.7 7.32e-17 0.00e+00 2.54e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 1.07e-15   0.4   0.0   1.9 1.99e-17 0.00e+00 9.95e-17   2.1   0.6   4.1 6.97e-17 2.02e-17 1.39e-16   0.0   0.0   1.8 0.00e+00 0.00e+00 2.33e-16
474 14383    1.8    0.0    4.1 1.51e-16 0.00e+00 3.43e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 5.69e-16   1.0   0.0   2.6 5.06e-17 0.00e+00 1.39e-16   0.1   0.0   1.8 6.22e-18 0.00e+00 7.86e-17   0.7   0.0   2.8 1.29e-16 0.00e+00 4.99e-16
474 14384    1.6    0.0    3.6 2.25e-16 5.79e-18 5.12e-16   3.5   1.5   6.1 2.12e-15 9.21e-16 3.70e-15   1.5   0.3   3.2 1.34e-16 2.97e-17 2.93e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.43e-17   0.5   0.0   2.4 1.62e-16 0.00e+00 7.36e-16
474 14419    7.6    4.8   10.9 1.62e-15 1.03e-15 2.33e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.05e-15   1.8   0.6   3.6 2.41e-16 8.14e-17 4.88e-16   1.8   0.6   3.6 2.01e-16 7.08e-17 4.01e-16   4.0   2.0   6.6 1.84e-15 9.32e-16 3.04e-15
474  2040    3.5    1.6    6.1 7.62e-16 3.36e-16 1.32e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 4.29e-16   0.5   0.0   2.0 5.39e-17 0.00e+00 2.22e-16   1.7   0.6   3.5 2.19e-16 7.08e-17 4.50e-16   1.4   0.2   3.1 7.70e-16 1.35e-16 1.73e-15
475 13819    1.0    0.0    2.9 2.51e-16 0.00e+00 7.70e-16   1.7   0.3   3.7 5.50e-15 9.54e-16 1.18e-14   0.6   0.0   2.0 1.44e-16 0.00e+00 4.75e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.42e-16   0.6   0.0   2.4 2.53e-16 0.00e+00 1.07e-15
475 13820    2.1    0.0    4.8 2.00e-16 0.00e+00 4.63e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 2.35e-15   0.7   0.0   2.5 5.63e-17 0.00e+00 2.08e-16   0.6   0.0   2.4 2.58e-17 0.00e+00 1.09e-16   0.9   0.0   3.4 1.46e-16 0.00e+00 5.49e-16
475 13821    0.0    0.0    2.2 0.00e+00 0.00e+00 2.24e-16   4.2   1.8   7.2 5.02e-15 2.18e-15 8.58e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.55e-16   0.1   0.0   1.8 4.47e-18 0.00e+00 8.55e-17   0.0   0.0   1.8 0.00e+00 0.00e+00 2.98e-16
475 14383    0.9    0.0    3.4 1.06e-16 0.00e+00 4.16e-16   0.3   0.0   2.6 3.93e-16 0.00e+00 3.51e-15   1.3   0.2   3.0 1.34e-16 1.63e-17 3.10e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.00e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 4.55e-16
475 14384    2.1    0.2    4.3 4.49e-16 5.46e-17 9.47e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 3.89e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 2.08e-16   2.1   0.7   4.2 2.20e-16 6.98e-17 4.32e-16   0.5   0.0   2.4 2.05e-16 0.00e+00 9.29e-16
475 14419    6.2    3.7    9.4 2.06e-15 1.21e-15 3.11e-15   0.2   0.0   1.8 6.86e-16 0.00e+00 6.61e-15   1.5   0.3   3.2 4.08e-16 9.05e-17 8.93e-16   0.8   0.0   2.1 1.18e-16 3.11e-18 3.31e-16   4.0   2.0   6.6 2.35e-15 1.19e-15 3.87e-15
476  2040   19.1   11.6   27.3 7.83e-15 4.74e-15 1.12e-14   0.0   0.0   1.5 0.00e+00 0.00e+00 4.58e-15   3.0   0.3   6.0 8.31e-16 9.48e-17 1.70e-15  11.2   7.0  15.9 2.28e-15 1.44e-15 3.24e-15   5.2   0.8  10.0 4.33e-15 6.56e-16 8.39e-15
477 11268   81.4   57.3  105.2 2.69e-14 1.90e-14 3.48e-14  12.3   0.2  24.3 1.71e-14 2.36e-16 3.38e-14  44.3  33.2  56.0 8.40e-15 6.30e-15 1.06e-14  33.5  23.0  44.5 5.91e-15 4.07e-15 7.86e-15   6.6   0.0  21.8 5.40e-15 0.00e+00 1.78e-14
477 12095  212.0  178.1  246.2 3.77e-14 3.17e-14 4.38e-14  26.8   7.1  46.3 2.00e-14 5.29e-15 3.45e-14  45.4  31.2  60.1 4.62e-15 3.18e-15 6.13e-15  80.6  65.3  96.1 7.65e-15 6.20e-15 9.12e-15  90.6  63.9 117.2 3.99e-14 2.81e-14 5.17e-14
477 13817  131.8   90.0  173.6 1.32e-14 9.02e-15 1.74e-14 173.0 141.6 204.7 1.62e-13 1.32e-13 1.91e-13   0.0   0.0  16.5 0.00e+00 0.00e+00 1.20e-15  31.5  15.1  47.8 1.50e-15 7.22e-16 2.28e-15 118.1  83.8 152.7 2.41e-14 1.71e-14 3.11e-14
477 13819   50.2   24.3   76.1 9.84e-15 4.75e-15 1.49e-14  41.3  21.1  61.6 3.59e-14 1.83e-14 5.34e-14   0.0   0.0   7.8 0.00e+00 0.00e+00 9.11e-16  24.2  13.0  36.1 2.47e-15 1.33e-15 3.68e-15  38.9  18.0  59.9 1.83e-14 8.49e-15 2.82e-14
477 13820  107.4   65.7  149.1 8.32e-15 5.09e-15 1.16e-14   0.0   0.0  27.8 0.00e+00 0.00e+00 9.57e-15   0.0   0.0  16.4 0.00e+00 0.00e+00 7.54e-16  25.7  10.1  41.2 1.04e-15 4.07e-16 1.66e-15  92.8  58.1 127.1 1.73e-14 1.08e-14 2.37e-14
477 13821    0.0    0.0   39.0 0.00e+00 0.00e+00 3.51e-15   0.0   0.0  26.6 0.00e+00 0.00e+00 1.07e-14   0.0   0.0  15.1 0.00e+00 0.00e+00 8.05e-16  19.8   5.9  33.8 9.25e-16 2.76e-16 1.58e-15   3.8   0.0  34.0 8.23e-16 0.00e+00 7.31e-15
477 13822   27.8    0.0   55.8 3.07e-15 0.00e+00 6.16e-15 105.3  72.3 138.1 1.10e-13 7.59e-14 1.45e-13   4.1   0.0  18.7 3.29e-16 0.00e+00 1.51e-15  18.4   4.8  32.0 9.66e-16 2.50e-16 1.68e-15  13.6   0.0  39.2 3.03e-15 0.00e+00 8.77e-15
478 11268    1.0    0.0    3.6 2.39e-16 0.00e+00 8.97e-16   0.6   0.0   2.7 7.41e-16 0.00e+00 3.46e-15   1.4   0.3   3.1 2.30e-16 4.43e-17 5.15e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.46e-16   0.4   0.0   2.9 2.27e-16 0.00e+00 1.48e-15
478 12095    0.8    0.0    3.9 1.06e-16 0.00e+00 5.22e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.17e-15   0.5   0.0   2.4 4.55e-17 0.00e+00 2.08e-16   1.4   0.1   3.3 9.78e-17 4.83e-18 2.26e-16   0.0   0.0   2.1 0.00e+00 0.00e+00 5.85e-16
478 13817    6.6    2.5   11.3 4.44e-16 1.68e-16 7.58e-16   0.0   0.0   2.2 0.00e+00 0.00e+00 1.22e-15   3.5   1.3   6.2 1.81e-16 6.85e-17 3.24e-16   3.4   1.3   6.2 1.11e-16 4.19e-17 2.01e-16   0.0   0.0   3.7 0.00e+00 0.00e+00 4.47e-16
478 13819    0.9    0.0    3.6 1.33e-16 0.00e+00 5.30e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 1.76e-15   1.4   0.2   3.1 1.42e-16 2.38e-17 3.21e-16   0.8   0.0   2.5 5.99e-17 0.00e+00 1.86e-16   0.0   0.0   1.9 0.00e+00 0.00e+00 5.32e-16
478 13820    0.0    0.0    2.3 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   2.7 0.00e+00 0.00e+00 9.71e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 6.47e-17   0.0   0.0   1.5 0.00e+00 0.00e+00 4.32e-17   0.0   0.0   2.4 0.00e+00 0.00e+00 2.71e-16
478 13821   13.0    8.2   18.4 8.81e-16 5.58e-16 1.24e-15   4.9   2.0   8.3 2.00e-15 8.38e-16 3.40e-15   4.4   2.2   7.2 2.11e-16 1.06e-16 3.45e-16   0.6   0.0   2.7 1.95e-17 0.00e+00 9.25e-17   8.1   4.3  12.4 1.07e-15 5.75e-16 1.65e-15
478 13822    0.0    0.0    3.3 0.00e+00 0.00e+00 2.43e-16   0.0   0.0   2.9 0.00e+00 0.00e+00 1.79e-15   0.6   0.0   2.7 3.55e-17 0.00e+00 1.56e-16   0.0   0.0   2.5 1.04e-18 0.00e+00 8.86e-17   0.0   0.0   2.3 0.00e+00 0.00e+00 3.10e-16
479 11268   69.8   45.5   93.9 2.24e-14 1.46e-14 3.01e-14   0.0   0.0  15.8 0.00e+00 0.00e+00 1.85e-14  11.7   3.6  20.3 2.09e-15 6.38e-16 3.61e-15  28.9  18.5  40.0 5.04e-15 3.22e-15 6.97e-15  31.9  13.8  50.1 2.60e-14 1.12e-14 4.09e-14
479 12095   34.0    8.0   59.9 5.84e-15 1.37e-15 1.03e-14   0.0   0.0  21.0 0.00e+00 0.00e+00 1.32e-14   0.0   0.0   7.1 0.00e+00 0.00e+00 6.81e-16  32.5  19.3  46.5 3.04e-15 1.81e-15 4.35e-15  21.8   2.1  41.3 9.53e-15 9.23e-16 1.81e-14
479 13817   98.5   55.2  142.3 8.20e-15 4.59e-15 1.18e-14   0.0   0.0  28.8 0.00e+00 0.00e+00 1.02e-14   6.1   0.0  20.5 2.98e-16 0.00e+00 1.00e-15 116.1  96.1 136.4 5.06e-15 4.19e-15 5.95e-15   0.0   0.0  35.6 0.00e+00 0.00e+00 7.22e-15
479 13819  112.6   83.4  142.0 2.18e-14 1.62e-14 2.75e-14   0.0   0.0  18.3 0.00e+00 0.00e+00 1.64e-14   2.8   0.0  12.9 3.24e-16 0.00e+00 1.51e-15  54.8  41.9  67.8 5.51e-15 4.21e-15 6.82e-15  57.6  33.9  81.3 2.63e-14 1.55e-14 3.71e-14
479 13820  205.2  160.9  249.5 1.57e-14 1.23e-14 1.91e-14   0.0   0.0  25.3 0.00e+00 0.00e+00 8.94e-15  28.6  12.9  44.3 1.32e-15 5.93e-16 2.04e-15 104.5  85.0 124.2 4.15e-15 3.38e-15 4.93e-15  79.0  43.6 114.3 1.42e-14 7.84e-15 2.06e-14
479 13821  237.2  194.4  280.5 2.11e-14 1.73e-14 2.49e-14   0.0   0.0  23.7 0.00e+00 0.00e+00 9.73e-15  27.9  12.6  43.1 1.49e-15 6.77e-16 2.31e-15 108.1  89.2 127.2 4.99e-15 4.12e-15 5.87e-15 108.6  73.4 143.6 2.27e-14 1.53e-14 3.00e-14
479 13822  126.9   83.4  170.8 1.16e-14 7.62e-15 1.56e-14   0.0   0.0  31.7 0.00e+00 0.00e+00 1.23e-14   0.2   0.0  17.4 1.13e-17 0.00e+00 9.29e-16  88.7  69.4 107.8 4.25e-15 3.32e-15 5.16e-15  46.7  15.6  77.7 1.04e-14 3.48e-15 1.73e-14
480 14383   37.4   22.8   52.1 7.39e-15 4.50e-15 1.03e-14   5.7   1.6  10.2 3.50e-14 9.59e-15 6.30e-14   9.9   3.8  16.5 1.93e-15 7.49e-16 3.20e-15  18.4  11.9  25.4 1.64e-15 1.06e-15 2.26e-15   9.9   1.2  18.9 3.18e-15 3.98e-16 6.05e-15
480 14384   30.2   19.1   41.8 9.44e-15 5.96e-15 1.31e-14   2.0   0.0   5.0 1.97e-14 0.00e+00 4.95e-14   4.1   0.5   8.1 1.26e-15 1.44e-16 2.50e-15  12.7   7.5  18.4 1.79e-15 1.06e-15 2.59e-15  14.1   6.0  22.8 7.13e-15 3.01e-15 1.15e-14
480 14419   24.4   15.2   34.2 1.17e-14 7.26e-15 1.64e-14   0.0   0.0   2.4 0.00e+00 0.00e+00 3.60e-14  19.0  13.6  24.9 8.99e-15 6.42e-15 1.18e-14   0.0   0.0   3.9 0.00e+00 0.00e+00 8.32e-16   5.6   0.4  11.2 4.36e-15 3.22e-16 8.65e-15
481 11268    2.2    0.8    4.3 6.21e-16 2.12e-16 1.20e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.07e-15   0.6   0.0   2.1 1.05e-16 0.00e+00 3.36e-16   1.7   0.5   3.5 2.55e-16 7.93e-17 5.27e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.18e-16
481 12095    0.0    0.0    1.6 0.00e+00 0.00e+00 2.39e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.77e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.00e-16   0.6   0.0   2.0 4.49e-17 0.00e+00 1.62e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.85e-16
481 13817    1.2    0.0    3.6 8.55e-17 0.00e+00 2.49e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.21e-16   1.9   0.3   4.1 8.52e-17 1.34e-17 1.79e-16   0.4   0.0   1.9 1.52e-17 0.00e+00 7.09e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.71e-16
481 13819    1.1    0.0    3.0 1.86e-16 0.00e+00 4.97e-16   0.7   0.0   2.1 4.89e-16 0.00e+00 1.40e-15   0.0   0.0   1.8 0.00e+00 0.00e+00 1.84e-16   0.6   0.0   2.0 5.17e-17 0.00e+00 1.75e-16   0.6   0.0   2.0 1.96e-16 0.00e+00 7.08e-16
481 13820    2.8    0.7    5.4 1.82e-16 4.68e-17 3.52e-16   2.4   0.9   4.5 6.39e-16 2.48e-16 1.19e-15   2.2   0.5   4.4 9.15e-17 2.25e-17 1.83e-16   0.2   0.0   1.8 5.24e-18 0.00e+00 6.27e-17   0.5   0.0   2.0 6.51e-17 0.00e+00 2.75e-16
481 13821    0.5    0.0    2.7 4.18e-17 0.00e+00 2.05e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.52e-16   0.4   0.0   2.3 1.69e-17 0.00e+00 1.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.55e-17   0.6   0.0   2.0 9.78e-17 0.00e+00 3.31e-16
481 13822    0.0    0.0    2.0 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.53e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 8.27e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.59e-17   0.1   0.0   1.8 1.67e-17 0.00e+00 2.99e-16
481 14383    0.0    0.0    2.0 0.00e+00 0.00e+00 2.01e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.65e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.06e-16   0.5   0.0   2.0 2.64e-17 0.00e+00 1.03e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.42e-16
481 14384    0.0    0.0    1.7 0.00e+00 0.00e+00 2.91e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.99e-16   0.2   0.0   1.8 2.06e-17 0.00e+00 2.00e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.02e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.17e-16
481 14419    2.1    0.7    4.2 5.50e-16 1.74e-16 1.08e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.20e-15   1.5   0.4   3.3 2.45e-16 5.80e-17 5.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.53e-16   0.8   0.1   2.2 4.49e-16 3.85e-17 1.22e-15
481  2040   32.9   27.4   39.0 9.22e-15 7.67e-15 1.09e-14   2.7   1.2   4.8 1.21e-15 5.47e-16 2.14e-15  12.2   8.9  16.1 1.75e-15 1.27e-15 2.30e-15   7.9   5.3  11.1 1.34e-15 9.03e-16 1.87e-15  12.8   9.5  16.7 9.50e-15 7.03e-15 1.24e-14
482 11268    0.0    0.0    1.7 0.00e+00 0.00e+00 3.73e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 8.42e-16   0.3   0.0   1.9 3.83e-17 0.00e+00 2.41e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 1.34e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.49e-16
482 12095    0.1    0.0    2.5 1.62e-17 0.00e+00 2.91e-16   0.6   0.0   2.1 2.57e-16 0.00e+00 8.12e-16   0.0   0.0   1.7 0.00e+00 0.00e+00 1.15e-16   0.4   0.0   1.9 2.25e-17 0.00e+00 1.20e-16   0.2   0.0   1.8 4.73e-17 0.00e+00 4.76e-16
482 13817    0.0    0.0    1.7 0.00e+00 0.00e+00 9.17e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 2.52e-16   0.0   0.0   2.0 0.00e+00 0.00e+00 6.95e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.27e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.32e-16
482 13819    0.0    0.0    1.9 0.00e+00 0.00e+00 2.44e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.94e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 1.32e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 7.69e-17   0.4   0.0   1.9 9.78e-17 0.00e+00 5.20e-16
482 13820    0.0    0.0    1.4 0.00e+00 0.00e+00 6.93e-17   0.5   0.0   2.0 9.83e-17 0.00e+00 4.05e-16   0.0   0.0   1.6 0.00e+00 0.00e+00 5.08e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.05e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.23e-16
482 13821    5.5    2.6    9.0 3.26e-16 1.56e-16 5.33e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 2.75e-16   4.7   2.3   7.7 1.78e-16 8.76e-17 2.91e-16   1.0   0.0   2.6 2.96e-17 0.00e+00 8.14e-17   0.0   0.0   1.7 0.00e+00 0.00e+00 2.19e-16
482 13822    0.0    0.0    1.1 0.00e+00 0.00e+00 6.82e-17   0.2   0.0   1.8 4.30e-17 0.00e+00 4.45e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.33e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.59e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 1.45e-16
482 14383    0.0    0.0    1.4 0.00e+00 0.00e+00 1.11e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 3.67e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 5.68e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 4.67e-17   0.3   0.0   1.9 4.78e-17 0.00e+00 3.09e-16
482 14384    0.0    0.0    1.1 0.00e+00 0.00e+00 1.52e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 6.30e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 9.76e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 7.99e-17   0.0   0.0   1.1 0.00e+00 0.00e+00 3.21e-16
482 14419    0.0    0.0    1.7 0.00e+00 0.00e+00 3.33e-16   0.8   0.1   2.2 6.85e-16 5.02e-17 1.84e-15   0.0   0.0   1.1 0.00e+00 0.00e+00 1.47e-16   0.5   0.0   2.0 5.56e-17 0.00e+00 2.10e-16   0.0   0.0   1.1 0.00e+00 0.00e+00 4.84e-16
482  2040   15.2   11.4   19.7 3.13e-15 2.34e-15 4.05e-15   0.8   0.0   2.1 2.51e-16 3.31e-18 7.02e-16   4.8   2.6   7.6 5.08e-16 2.75e-16 8.03e-16   4.6   2.6   7.2 5.75e-16 3.27e-16 8.94e-16   5.8   3.6   8.5 3.10e-15 1.91e-15 4.58e-15


==> table6.dat <==
Title: The Megasecond Chandra X-Ray Visionary Project Observation of NGC 3115 (II): Properties of Point Sources
Authors: Lin D., Irwin J.A., Wong K.-W., Jennings Z.G., Homan J., Romanowsky A.J., Strader J., Brodie J.P., Remillard, R.A.
Table: Spectral fit results 
================================================================================
Byte-by-byte Description of file: table6.dat
--------------------------------------------------------------------------------
   Bytes Format Units    Label          Explanations
--------------------------------------------------------------------------------
   1-  3  I3    ---         MSID     Master source unique index
   5-  5  A1    ---         Obs      Observation (1)
   7- 12  F6.1  10+20/cm2   NH-PL    Intrinsic column density from PL fit
  14- 19  F6.1  10+20/cm2 e_NH-PL    ? Lower uncertainty on NH at 90% 
                                      confidence level
  21- 26  F6.1  10+20/cm2 E_NH-PL    ? Upper uncertainty on NH at 90% 
                                      confidence level
  28- 31  F4.2  ---         Gamma-PL Photon index
  33- 37  F5.2  ---       e_Gamma-PL Lower uncertainty on Gamma_PL at 90% 
                                      confidence level
  39- 42  F4.2  ---       E_Gamma-PL Upper uncertainty on Gamma_PL at 90% 
                                      confidence level
  44- 49  F6.2  10-6        N-PL     Normalization of the PL fit 
  51- 56  F6.2  10-6      e_N-PL     Lower uncertainty on N-PL at 90% 
                                      confidence level
  58- 63  F6.2  10-6      E_N-PL     Upper uncertainty on N-PL at 90% 
                                      confidence level
  65- 69  F5.1  10+30W      L-PL     Luminosity in 0.3-8.0 keV from PL fit (2)
  71- 75  F5.1  10+30W    e_L-PL     Lower uncertainty on L-PL at 90% 
                                      confidence level (2)
  77- 81  F5.1  10+30W    E_L-PL     Upper uncertainty on L-PL at 90% 
                                      confidence level (2)
  83- 88  F6.1  10+20/cm2   NH-MCD   Intrinsic column density from MCD fit
  90- 95  F6.1  10+20/cm2 e_NH-MCD   ? Lower uncertainty on NH-MCD at 90% 
                                      confidence level
  97-102  F6.1  10+20/cm2 E_NH-MCD   ? Upper uncertainty on NH-MCD at 90% 
                                      confidence level
 104-107  F4.2  keV         kT-MCD   MCD fit apparent inner disk temperature 
 109-113  F5.2  keV       e_kT-MCD   Lower uncertainty on kT-MCD at 90%                                               confidence level
 115-118  F4.2  keV       E_kT-MCD   Upper uncertainty on kT-MCD at 90% 
                                      confidence level
 120-129  F10.2 km          R-MCD    Apparent inner disk radius from MCD fit (3)
 131-140  F10.2 km        e_R-MCD    Lower uncertainty on R-MCD at 90% 
                                      confidence level
 142-151  F10.2 km        E_R-MCD    Upper uncertainty on R-MCD at 90% 
                                      confidence level
 153-157  F5.1  10+30W      L-MCD    Luminosity in 0.3-8.0 keV from MCD fit (2)
 159-163  F5.1  10+30W    e_L-MCD    Lower uncertainty on L-MCD at 90% 
                                      confidence level (2)
 165-169  F5.1  10+30W    E_L-MCD    Upper uncertainty on L-MCD at 90% 
                                      confidence level (2)
--------------------------------------------------------------------------------
Note (1): 
    0 = combination of all observations in which the source is covered.
    h = combination of observations in the high state (for the 13 transients 
        in Figure 3(a)-(d)).
    l = combination of observations in the low state (for source 198 only, 
        referred to Figure 3(c))
Note (2): Assume a source distance of 9.7 Mpc and isotropic emission for 
          the PL fit or an inclination of 60 degree for the MCD fit.
          The units are 1e37 erg/s.
Note (3): From the MCD normalization (R-MCD/km)/(D/10kpc))^2^ cos(theta), where
          D is the source distance assumed to be 9.7 Mpc and theta is the disk 
          inclination assumed to be 60 degrees.
--------------------------------------------------------------------------------
  1 0    7.3   -5.8    6.3 1.79 -0.21 0.21   1.14  -0.20   0.25   6.4  -0.7   0.8    0.0   -0.0    1.2 1.19 -0.12 0.14      15.27      -2.93       3.10   5.7  -0.5   0.6
  2 0    1.8   -1.7    5.6 1.42 -0.15 0.18   0.91  -0.11   0.18   7.8  -0.9   1.0    0.0   -0.0    1.0 1.59 -0.18 0.23       9.56      -1.99       2.13   6.9  -0.8   0.7
  3 0    4.6   -4.6   14.7 2.17 -0.43 0.62   0.23  -0.06   0.14   1.1  -0.3   0.3    0.0   -0.0    3.5 0.75 -0.15 0.23      15.11      -5.96       8.33   0.9  -0.1   0.2
  4 0    2.5   -2.5   14.1 1.51 -0.32 0.48   0.19  -0.05   0.11   1.5  -0.3   0.4    0.0   -0.0    3.9 1.46 -0.37 0.64       4.94      -2.43       3.28   1.3  -0.3   0.3
  5 0    2.8   -2.8    9.5 2.18 -0.30 0.43   0.42  -0.08   0.16   2.1  -0.4   0.4    0.0   -0.0    1.4 0.72 -0.12 0.14      22.36      -6.50       9.62   1.6  -0.2   0.2
  6 h   10.6   -9.9   11.1 1.96 -0.36 0.39   0.57  -0.16   0.22   2.6  -0.4   0.5    0.0   -0.0    3.2 1.10 -0.18 0.25      11.55      -3.55       4.57   2.4  -0.4   0.5
  7 0    0.0   -0.0    6.4 2.04 -0.36 0.41   0.13  -0.03   0.04   0.7  -0.2   0.2    0.0   -0.0    2.3 1.00 -0.29 0.44       7.10      -3.55       6.01   0.6  -0.2   0.2
  8 h    5.9   -4.1    4.2 1.57 -0.13 0.13   2.57  -0.32   0.36  18.0  -1.2   1.7    0.0   -0.0    0.6 1.47 -0.11 0.13      17.12      -2.28       2.52  16.2  -1.4   1.6
  9 0    1.7   -1.7   44.5 1.62 -0.51 1.14   0.06  -0.02   0.13   0.5  -0.2   0.2    0.0   -0.0   17.4 1.16 -0.40 0.95       4.09      -2.93       4.98   0.4  -0.1   0.2
 10 0    0.0   -0.0   13.9 2.07 -0.31 0.61   0.17  -0.03   0.10   1.0  -0.3   0.2    0.0   -0.0    3.5 0.74 -0.16 0.23      14.25      -6.13       8.95   0.7  -0.1   0.2
 11 0   12.8  -10.4   11.8 1.77 -0.33 0.36   0.48  -0.13   0.19   2.6  -0.4   0.5    0.0   -0.0    5.4 1.36 -0.24 0.33       7.57      -2.30       3.07   2.4  -0.4   0.4
 12 0    3.3   -3.3    3.5 1.36 -0.11 0.11   2.41  -0.25   0.31  21.5  -1.4   1.5    0.0   -0.0    0.6 1.78 -0.14 0.17      13.05      -1.01       2.10  19.5  -1.3   1.4
 13 0   24.7  -24.7   45.0 2.74 -1.12 1.76   0.14  -0.09   0.33   0.3  -0.1   0.2    0.0   -0.0   19.4 0.79 -0.29 0.46       7.59      -4.19      13.50   0.3  -0.1   0.1
 14 0   21.7  -18.0   22.9 2.18 -0.61 0.72   0.23  -0.10   0.19   0.8  -0.2   0.3    1.9   -1.9   14.1 1.06 -0.30 0.46       6.94      -3.17       7.07   0.7  -0.2   0.2
 15 0   34.7  -32.8   64.1 3.27 -1.20 1.73   0.22  -0.14   0.72   0.3  -0.1   0.2    2.2   -2.2   32.7 0.60 -0.22 0.29      14.63      -8.89      32.42   0.3  -0.1   0.1
 17 0    7.9   -7.9   10.8 2.25 -0.39 0.44   0.47  -0.13   0.20   1.9  -0.3   0.4    0.0   -0.0    2.3 0.80 -0.12 0.16      18.40      -5.03       6.90   1.6  -0.2   0.2
 18 0    5.7   -5.7   34.8 1.62 -0.60 0.95   0.08  -0.03   0.11   0.5  -0.2   0.3    0.0   -0.0   19.0 1.28 -0.48 1.15       3.71      -2.56       5.29   0.4  -0.2   0.2
 19 0   12.0  -12.0   70.5 0.55 -0.40 0.64   0.11  -0.04   0.16   2.7  -0.6   0.7   37.6  -26.1   49.1 4.00 -1.68 0.00       1.21      -0.14       1.73   2.3  -0.4   0.4
 20 0    2.8   -2.8   17.0 2.20 -0.45 0.79   0.16  -0.04   0.12   0.8  -0.2   0.2    0.0   -0.0    4.2 0.72 -0.18 0.27      13.43      -6.39       9.71   0.6  -0.1   0.2
 21 0   15.9  -15.5   20.9 1.75 -0.46 0.51   0.26  -0.10   0.17   1.4  -0.3   0.4    0.6   -0.6   13.3 1.43 -0.36 0.57       5.03      -2.29       3.86   1.3  -0.3   0.3
 22 0    0.0   -0.0   15.3 1.52 -0.24 0.48   0.19  -0.03   0.11   1.5  -0.4   0.3    0.0   -0.0    3.9 1.30 -0.27 0.44       6.04      -2.41       3.17   1.3  -0.3   0.3
 23 0    2.3   -2.3    3.8 1.53 -0.13 0.13   1.93  -0.22   0.27  14.9  -1.3   1.4    0.0   -0.0    0.4 1.42 -0.11 0.13      16.43      -2.11       2.59  13.0  -1.1   1.3
 24 0    8.2   -5.1    5.5 1.59 -0.17 0.17   1.41  -0.21   0.26   9.4  -0.8   0.9    0.0   -0.0    1.4 1.50 -0.15 0.19      11.94      -2.28       2.43   8.6  -0.8   0.8
 25 0    3.2   -3.2    3.5 1.43 -0.11 0.11   2.54  -0.27   0.29  21.3  -1.4   1.5    0.0   -0.0    0.6 1.62 -0.10 0.14      15.31      -1.92       2.00  18.9  -1.7   1.8
 26 h    7.4   -7.4   11.8 1.65 -0.33 0.36   0.44  -0.12   0.18   2.8  -0.5   0.6    0.0   -0.0    3.9 1.38 -0.24 0.37       7.63      -2.45       3.02   2.5  -0.4   0.5
 27 0    7.9   -7.9   18.9 2.56 -0.56 0.86   0.35  -0.12   0.29   1.2  -0.3   0.4    0.0   -0.0    4.2 0.53 -0.10 0.15      31.97     -12.37      19.09   1.0  -0.2   0.2
 28 0   25.3  -15.9   20.2 2.34 -0.52 0.62   0.51  -0.19   0.34   1.4  -0.3   0.4    2.5   -2.5   13.1 0.94 -0.24 0.32      12.18      -5.17      10.22   1.3  -0.3   0.3
 29 0    0.0   -0.0   16.3 2.21 -0.37 0.78   0.13  -0.03   0.10   0.7  -0.2   0.2    0.0   -0.0    4.4 0.61 -0.14 0.22      17.95      -8.25      13.54   0.5  -0.1   0.1
 30 0    1.2   -1.2   10.0 2.11 -0.28 0.49   0.35  -0.06   0.15   1.9  -0.4   0.3    0.0   -0.0    1.9 0.71 -0.15 0.20      21.55      -8.55      12.87   1.4  -0.2   0.3
 31 0    4.9   -4.3    4.9 1.60 -0.16 0.16   1.50  -0.21   0.24  10.4  -0.9   1.0    0.0   -0.0    0.8 1.37 -0.12 0.14      14.77      -0.41       2.40   9.2  -0.8   0.9
 32 0  130.0  -69.6   99.2 1.09 -0.61 0.70   0.30  -0.18   0.53   2.8  -0.6   0.7  108.8  -36.4   57.3 4.00 -1.84 0.00       1.38      -0.16       2.47   2.7  -0.6   0.5
 33 0   41.4  -27.1   44.8 2.76 -0.83 1.22   0.61  -0.32   1.06   1.0  -0.3   0.5   10.0  -10.0   25.6 0.84 -0.30 0.47      14.23      -8.41      23.25   1.0  -0.3   0.4
 34 0    2.5   -2.5   12.3 1.68 -0.32 0.45   0.43  -0.10   0.21   2.9  -0.6   0.7    0.0   -0.0    3.5 1.25 -0.25 0.42       9.17      -3.80       4.66   2.4  -0.5   0.6
 35 h    3.6   -3.6    4.3 1.54 -0.14 0.14   2.03  -0.27   0.31  15.1  -1.3   1.5    0.0   -0.0    0.6 1.45 -0.12 0.14      15.91      -2.40       2.70  13.4  -1.2   1.3
 36 h    0.0   -0.0    5.1 1.70 -0.16 0.21   0.59  -0.07   0.12   4.1  -0.5   0.5    0.0   -0.0    1.2 1.14 -0.16 0.22      12.77      -3.37       4.03   3.3  -0.4   0.7
 37 0    4.0   -4.0    7.4 1.34 -0.21 0.22   0.87  -0.16   0.22   7.9  -1.0   1.2    0.0   -0.0    2.3 1.81 -0.27 0.39       7.60      -2.10       2.34   7.2  -0.9   1.1
 38 0    7.8   -5.5    6.1 1.96 -0.21 0.22   1.25  -0.22   0.28   6.1  -0.7   0.7    0.0   -0.0    1.0 1.04 -0.10 0.12      19.37      -3.71       3.91   5.4  -0.5   0.5
 39 0   19.2  -19.2   34.1 3.26 -1.09 1.74   0.27  -0.14   0.43   0.5  -0.2   0.3    0.0   -0.0   15.6 0.49 -0.19 0.23      28.19     -16.72      67.20   0.5  -0.2   0.1
 40 0    0.0   -0.0    1.2 2.27 -0.21 0.21   0.47  -0.05   0.06   2.6  -0.3   0.3    0.0   -0.0    0.8 0.79 -0.12 0.16      20.04      -6.35       7.46   1.9  -0.3   0.3
 41 0    8.3   -8.3   24.2 1.47 -0.43 0.55   0.18  -0.06   0.14   1.4  -0.3   0.4    0.0   -0.0   11.9 1.63 -0.42 0.78       3.87      -1.90       2.83   1.2  -0.3   0.4
 42 0    0.0   -0.0    5.1 1.70 -0.23 0.26   0.35  -0.06   0.08   2.5  -0.4   0.4    0.0   -0.0    1.9 1.25 -0.25 0.38       8.40      -3.33       3.89   2.1  -0.4   0.4
 43 0    9.9   -9.8   12.0 2.10 -0.40 0.45   0.69  -0.21   0.31   2.9  -0.6   0.7    0.0   -0.0    3.0 0.99 -0.17 0.23      15.10      -4.76       6.18   2.6  -0.4   0.5
 44 h    0.0   -0.0    5.1 1.62 -0.13 0.20   0.82  -0.08   0.16   6.1  -0.7   0.6    0.0   -0.0    1.0 1.25 -0.15 0.19      13.08      -2.84       3.47   5.1  -0.7   0.8
 45 0   10.5  -10.5   14.9 2.05 -0.47 0.53   0.50  -0.17   0.29   2.2  -0.4   0.6    0.0   -0.0    5.1 1.02 -0.19 0.30      11.82      -4.12       5.99   1.9  -0.4   0.4
 46 0    6.1   -6.1   12.4 1.48 -0.31 0.35   0.38  -0.10   0.16   2.9  -0.5   0.6    0.0   -0.0    4.7 1.61 -0.31 0.49       5.80      -2.03       2.58   2.6  -0.4   0.5
 47 0   20.1  -20.0   35.7 3.26 -1.09 1.74   0.33  -0.18   0.61   0.7  -0.2   0.3    0.2   -0.2   21.2 0.47 -0.22 0.25      33.72     -20.18     150.50   0.6  -0.2   0.2
 48 0    7.0   -7.0   15.3 2.13 -0.50 0.62   0.40  -0.13   0.25   1.8  -0.4   0.6    0.0   -0.0    3.9 0.91 -0.20 0.31      13.56      -6.01       7.95   1.5  -0.3   0.4
 49 0    0.9   -0.9   11.5 2.09 -0.28 0.52   0.45  -0.08   0.23   2.5  -0.6   0.4    0.0   -0.0    2.1 0.77 -0.15 0.18      21.30      -7.43      10.65   1.9  -0.3   0.4
 50 0    1.6   -1.6    5.8 1.74 -0.16 0.22   1.22  -0.15   0.27   8.0  -0.9   1.0    0.0   -0.0    0.8 1.13 -0.12 0.14      18.25      -3.55       3.76   6.7  -0.6   0.6
 51 0   11.2   -6.7    7.3 1.86 -0.23 0.24   1.44  -0.28   0.35   7.3  -0.8   0.9    0.0   -0.0    1.9 1.24 -0.13 0.17      15.19      -2.67       3.55   6.7  -0.9   1.0
 52 0    6.8   -6.4    7.2 1.71 -0.22 0.24   0.85  -0.16   0.21   5.2  -0.7   0.8    0.0   -0.0    1.7 1.28 -0.14 0.19      11.92      -2.50       2.83   4.6  -0.6   0.7
 53 0    5.6   -5.6   15.3 1.34 -0.32 0.38   0.26  -0.07   0.13   2.3  -0.4   0.5    0.0   -0.0    7.0 1.88 -0.43 0.79       3.86      -1.69       2.09   2.1  -0.3   0.5
 55 0    1.5   -1.5    5.5 1.82 -0.17 0.22   1.80  -0.22   0.38  11.3  -1.2   1.4    0.0   -0.0    0.6 1.04 -0.10 0.13      25.56      -5.14       4.99   9.3  -0.8   0.9
 56 0    0.0   -0.0    4.4 1.69 -0.11 0.17   1.69  -0.13   0.27  12.0  -1.3   1.2    0.0   -0.0    0.6 1.14 -0.11 0.12      21.97      -3.54       4.38   9.9  -0.9   1.0
 57 0   12.1  -10.6   12.9 2.27 -0.45 0.50   0.87  -0.27   0.43   3.2  -0.6   0.7    0.0   -0.0    3.5 0.89 -0.16 0.21      19.29      -5.92       8.13   2.9  -0.5   0.6
 58 0    0.0   -0.0    4.2 1.79 -0.11 0.18   1.50  -0.12   0.26   9.9  -1.1   0.7    0.0   -0.0    0.6 1.07 -0.10 0.12      22.57      -4.38       4.45   8.0  -0.7   0.8
 59 0   13.8  -13.8   30.8 2.24 -0.67 0.85   0.20  -0.09   0.21   0.7  -0.2   0.3    0.0   -0.0   14.9 0.87 -0.24 0.34       9.41      -4.25       9.30   0.6  -0.2   0.2
 60 0   15.0  -11.3   14.1 2.08 -0.38 0.42   0.79  -0.24   0.37   3.1  -0.5   0.6    0.0   -0.0    4.9 1.08 -0.17 0.23      13.23      -3.95       5.26   2.9  -0.5   0.6
 61 0    0.0   -0.0    2.5 1.97 -0.24 0.24   0.36  -0.05   0.06   2.1  -0.3   0.3    0.0   -0.0    1.0 1.18 -0.36 0.49       8.57      -4.32       8.03   1.7  -0.3   0.4
 62 0    1.1   -1.1    6.2 1.57 -0.16 0.23   0.93  -0.12   0.22   7.1  -0.9   0.9    0.0   -0.0    1.0 1.41 -0.19 0.23      11.46      -2.68       3.42   6.1  -0.8   0.9
 63 0   10.1   -7.6    8.5 2.11 -0.30 0.32   0.75  -0.17   0.23   3.2  -0.5   0.6    0.0   -0.0    2.1 0.93 -0.12 0.15      17.50      -4.29       4.83   2.8  -0.4   0.4
 64 0    0.0   -0.0    8.1 1.58 -0.16 0.27   0.62  -0.08   0.19   4.8  -0.7   0.6    0.0   -0.0    1.7 1.27 -0.18 0.25      11.17      -2.91       3.70   4.0  -0.5   0.6
 65 0    4.7   -4.1    4.5 1.71 -0.15 0.16   1.66  -0.23   0.27  10.5  -0.9   1.0    0.0   -0.0    0.6 1.27 -0.11 0.13      17.24      -2.71       2.84   9.3  -0.8   0.9
 66 0    0.0   -0.0   29.5 1.81 -0.63 1.12   0.08  -0.03   0.11   0.5  -0.2   0.3    0.0   -0.0   19.7 1.08 -0.47 1.28       4.99      -3.76       9.56   0.4  -0.2   0.3
 67 0    0.8   -0.8    8.1 1.38 -0.18 0.27   0.42  -0.06   0.13   3.8  -0.6   0.6    0.0   -0.0    1.9 1.63 -0.26 0.40       6.33      -1.97       2.15   3.3  -0.6   0.5
 68 0    1.5   -1.5    3.0 1.48 -0.09 0.10   3.10  -0.27   0.33  25.2  -1.7   1.8    0.0   -0.0    0.4 1.51 -0.10 0.11      19.08      -2.32       2.42  22.2  -1.0   2.1
 70 0    8.5   -8.5   16.5 2.39 -0.59 0.77   0.23  -0.08   0.17   0.9  -0.2   0.3    0.0   -0.0    4.7 0.66 -0.15 0.23      18.09      -8.40      12.91   0.7  -0.1   0.2
 71 0    6.6   -5.5    5.9 1.61 -0.18 0.19   1.15  -0.19   0.23   7.7  -0.8   0.9    0.0   -0.0    1.2 1.44 -0.15 0.19      11.62      -2.28       2.37   7.0  -0.6   0.7
 72 0    6.8   -6.8   14.3 2.45 -0.53 0.68   0.23  -0.07   0.14   0.9  -0.2   0.3    0.0   -0.0    3.2 0.68 -0.13 0.19      17.08      -6.34       9.32   0.7  -0.2   0.1
 73 0    5.0   -3.3    3.5 1.67 -0.12 0.12   2.61  -0.27   0.33  17.0  -1.1   1.2    0.0   -0.0    0.4 1.31 -0.09 0.10      20.62      -2.55       2.66  15.0  -1.3   1.5
 74 0    2.0   -2.0    5.9 1.42 -0.16 0.19   0.84  -0.11   0.18   7.2  -0.8   0.9    0.0   -0.0    1.2 1.56 -0.18 0.24       9.50      -1.94       2.30   6.3  -0.8   0.9
 75 0    0.0   -0.0    8.9 2.46 -0.39 0.55   0.13  -0.03   0.05   0.7  -0.2   0.1    0.0   -0.0    3.2 0.50 -0.13 0.20      26.11     -12.95      25.12   0.5  -0.1   0.1
 76 0    0.0   -0.0    2.1 1.46 -0.12 0.12   0.69  -0.07   0.07   5.9  -0.5   0.6    0.0   -0.0    0.8 1.55 -0.20 0.27       8.79      -2.12       2.21   5.2  -0.7   0.8
 77 0   23.8  -13.6   17.0 1.80 -0.37 0.40   0.50  -0.16   0.24   2.3  -0.4   0.5    6.3   -6.3   11.0 1.41 -0.29 0.47       6.98      -2.85       3.84   2.1  -0.4   0.4
 78 0   18.0   -7.2    8.4 2.84 -0.32 0.35   1.31  -0.28   0.39   3.1  -0.3   0.5    0.0   -0.0    2.1 0.64 -0.06 0.07      39.09      -7.64       8.86   3.0  -0.3   0.3
 79 0    5.7   -5.7    6.3 1.55 -0.19 0.20   0.92  -0.16   0.21   6.6  -0.7   0.8    0.0   -0.0    1.4 1.48 -0.17 0.21      10.18      -2.02       2.47   5.9  -0.8   0.9
 80 0    2.2   -2.2    9.0 1.57 -0.23 0.30   0.43  -0.08   0.14   3.2  -0.5   0.6    0.0   -0.0    1.9 1.40 -0.23 0.31       7.82      -2.28       2.84   2.8  -0.4   0.6
 81 0    0.0   -0.0   14.2 1.76 -0.29 0.56   0.17  -0.03   0.10   1.2  -0.3   0.3    0.0   -0.0    3.9 0.95 -0.22 0.36       9.37      -4.22       6.19   0.9  -0.2   0.2
 82 0    0.0   -0.0    7.0 2.02 -0.34 0.40   0.15  -0.03   0.05   0.8  -0.2   0.2    0.0   -0.0    3.0 0.85 -0.21 0.33      10.04      -4.59       6.95   0.6  -0.1   0.2
 83 0    9.3   -9.3   23.4 2.30 -0.67 0.98   0.15  -0.06   0.16   0.6  -0.2   0.3    0.0   -0.0    7.8 0.78 -0.25 0.37      10.70      -5.52      12.37   0.5  -0.1   0.2
 84 0    3.5   -3.5   17.9 1.66 -0.38 0.56   0.18  -0.05   0.12   1.2  -0.3   0.4    0.0   -0.0    6.2 1.23 -0.32 0.49       6.09      -2.83       4.21   1.0  -0.2   0.3
 85 0    9.4   -7.0    7.9 1.96 -0.27 0.29   0.75  -0.16   0.22   3.6  -0.5   0.5    0.0   -0.0    1.9 1.09 -0.14 0.18      13.81      -3.44       3.87   3.2  -0.4   0.5
 86 0    4.8   -4.8    6.7 1.55 -0.21 0.21   0.85  -0.16   0.20   6.2  -0.7   0.8    0.0   -0.0    1.2 1.48 -0.18 0.23       9.82      -2.30       2.41   5.5  -0.7   0.8
 87 0   11.9  -11.9   18.0 1.90 -0.52 0.59   0.22  -0.08   0.15   1.0  -0.3   0.3    0.0   -0.0    8.1 1.19 -0.27 0.47       6.26      -2.76       4.05   1.0  -0.2   0.3
 88 0    0.4   -0.4   80.9 1.59 -0.63 1.86   0.05  -0.02   0.22   0.3  -0.2   0.2    0.0   -0.0   50.8 1.25 -0.73 2.59       3.07      -3.07      16.49   0.3  -0.1   0.2
 89 0   10.1   -7.2    8.1 1.83 -0.25 0.27   0.76  -0.17   0.22   4.0  -0.5   0.6    0.0   -0.0    2.3 1.25 -0.16 0.21      11.05      -2.47       3.04   3.7  -0.5   0.5
 90 0    9.2   -9.2   17.4 1.95 -0.49 0.59   0.24  -0.08   0.16   1.2  -0.3   0.4    0.0   -0.0    5.4 1.07 -0.23 0.35       8.02      -3.34       4.25   1.0  -0.2   0.3
 91 0   24.3  -24.3   40.3 2.35 -0.91 1.15   0.12  -0.07   0.19   0.3  -0.1   0.2    3.5   -3.5   27.1 0.94 -0.36 0.64       5.86      -4.11      10.93   0.3  -0.1   0.2
 92 0   17.9  -11.2   12.7 2.48 -0.45 0.50   0.53  -0.16   0.25   1.5  -0.3   0.3    0.0   -0.0    5.4 0.80 -0.13 0.16      16.99      -4.74       7.13   1.4  -0.2   0.2
 93 0    0.0   -0.0    4.2 2.03 -0.23 0.26   0.28  -0.04   0.06   1.7  -0.2   0.2    0.0   -0.0    1.4 0.80 -0.14 0.19      15.31      -4.66       7.35   1.2  -0.2   0.3
 94 0   10.5   -1.5    1.6 2.17 -0.06 0.06  19.69  -0.97   1.01  79.3  -3.6   3.7    0.0   -0.0    0.2 0.94 -0.03 0.03      86.76      -3.80       3.80  71.8  -3.2   3.4
 95 0    9.2   -8.2    9.4 2.28 -0.35 0.39   0.58  -0.15   0.21   2.2  -0.3   0.5    0.0   -0.0    1.9 0.79 -0.11 0.14      20.40      -5.45       6.79   1.9  -0.3   0.3
 96 0   14.4   -7.1    7.6 2.79 -0.33 0.35   1.12  -0.24   0.32   3.0  -0.4   0.4    0.0   -0.0    1.4 0.62 -0.06 0.07      40.65      -8.07       9.85   2.8  -0.4   0.3
 97 0   16.7   -7.6    9.0 3.36 -0.41 0.45   1.25  -0.30   0.42   2.8  -0.4   0.4    0.0   -0.0    1.4 0.45 -0.04 0.05      76.14     -15.39      18.28   2.6  -0.2   0.3
 98 0   16.8  -12.9   15.9 2.37 -0.50 0.58   0.34  -0.12   0.20   1.1  -0.2   0.3    0.0   -0.0    7.2 0.87 -0.16 0.23      11.75      -3.94       6.52   1.0  -0.2   0.2
 99 0    2.3   -2.3    3.8 1.44 -0.12 0.13   1.89  -0.22   0.26  15.9  -1.4   1.5    0.0   -0.0    0.6 1.60 -0.13 0.16      13.56      -2.11       2.18  14.1  -1.2   1.4
100 0    0.0   -0.0    3.5 3.08 -0.24 0.30   0.38  -0.04   0.06   2.3  -0.4   0.3    0.0   -0.0    1.0 0.29 -0.04 0.05     152.16     -49.81      60.41   1.5  -0.2   0.3
101 0    7.3   -7.3    9.1 1.94 -0.30 0.32   0.61  -0.15   0.20   3.1  -0.5   0.5    0.0   -0.0    1.9 1.04 -0.13 0.17      13.69      -3.30       3.97   2.7  -0.3   0.4
102 0  308.3  -83.0  105.5 1.91 -0.87 0.67   4.74  -3.66   8.61   6.9  -1.0   1.2  715.9 -202.4  275.9 2.43 -0.84 1.57       6.56      -4.32      10.12   6.8  -1.1   1.4
103 h    5.2   -5.2   15.0 1.86 -0.41 0.54   0.39  -0.11   0.23   2.2  -0.5   0.6    0.0   -0.0    4.4 1.06 -0.23 0.34      10.93      -4.10       5.90   1.9  -0.4   0.5
104 0   16.5   -7.5    8.5 2.76 -0.34 0.37   1.09  -0.25   0.34   2.8  -0.4   0.4    0.0   -0.0    2.3 0.64 -0.07 0.08      36.70      -7.36       9.34   2.6  -0.2   0.2
105 0   23.5  -23.5   71.8 0.00 -0.00 0.61   0.03  -0.01   0.04   1.7  -0.5   0.4  106.7  -55.2  103.5 4.00 -1.16 0.00       0.95      -0.14       0.74   1.3  -0.3   0.4
106 0    4.5   -3.2    3.4 1.40 -0.10 0.10   3.31  -0.32   0.35  28.1  -1.9   2.0    0.0   -0.0    0.6 1.72 -0.12 0.13      15.88      -1.95       2.03  25.3  -2.2   2.4
107 0   15.5   -6.8    7.4 1.69 -0.20 0.20   1.26  -0.23   0.28   7.1  -0.8   0.9    0.0   -0.0    4.2 1.64 -0.21 0.24       9.06      -1.80       2.53   6.9  -0.9   0.7
108 0   24.9   -8.2    8.8 3.24 -0.37 0.40   4.95  -1.14   1.59   8.7  -0.9   1.1    0.0   -0.0    3.9 0.59 -0.07 0.07      79.87     -13.20      24.27   8.7  -1.1   0.8
109 0    0.0   -0.0    1.7 5.00 -0.10 0.00   0.22  -0.03   0.04   4.9  -0.7   0.7    4.4   -4.4   11.6 0.10 -0.02 0.02    4878.18   -2439.61    9752.92   3.6  -1.0   1.4
110 0   47.7  -19.6   23.6 1.97 -0.43 0.48   0.63  -0.23   0.40   2.1  -0.4   0.5   23.4  -12.9   15.7 1.32 -0.31 0.53       8.16      -3.73       5.78   1.9  -0.4   0.5
112 0   10.8  -10.8   43.9 1.40 -0.59 0.85   0.09  -0.04   0.14   0.7  -0.2   0.4    0.0   -0.0   26.2 1.84 -0.75 2.16       2.28      -1.87       3.67   0.7  -0.2   0.3
114 0   18.1  -18.1   34.0 1.94 -0.79 0.97   0.14  -0.07   0.19   0.6  -0.2   0.3    0.0   -0.0   21.4 1.17 -0.43 0.79       4.85      -3.01       7.31   0.5  -0.2   0.2
115 0    0.0   -0.0   55.9 0.88 -0.79 1.15   0.02  -0.01   0.04   0.3  -0.2   0.3    0.0   -0.0   39.2 4.00 -2.80 0.00       0.41      -0.09       2.25   0.3  -0.2   0.2
117 0    0.0   -0.0   54.4 0.95 -0.55 0.98   0.03  -0.01   0.06   0.5  -0.2   0.2    0.0   -0.0   36.9 3.04 -1.72 0.96       0.74      -0.33       2.37   0.4  -0.2   0.2
118 0   12.0  -12.0   21.2 2.10 -0.61 0.76   0.19  -0.08   0.16   0.8  -0.2   0.3    0.0   -0.0    8.1 1.00 -0.27 0.40       7.50      -3.35       6.01   0.7  -0.2   0.2
121 0    0.0   -0.0   49.4 0.74 -0.58 0.84   0.03  -0.01   0.04   0.5  -0.2   0.3    0.0   -0.0   38.0 4.00 -2.32 0.00       0.51      -0.08       1.49   0.5  -0.2   0.2
123 0    0.0   -0.0   17.8 1.27 -0.54 0.68   0.04  -0.02   0.03   0.5  -0.2   0.2    0.0   -0.0   11.3 2.30 -1.20 1.70       1.23      -0.77       2.83   0.4  -0.2   0.3
125 h    0.0   -0.0   30.5 1.73 -0.52 1.04   0.23  -0.08   0.34   1.6  -0.6   0.7    0.0   -0.0   12.6 1.03 -0.37 0.86       9.52      -6.16      12.60   1.2  -0.4   0.7
126 0   46.5  -46.4   94.7 3.32 -1.74 1.68   0.15  -0.11   0.74   0.2  -0.1   0.1   15.5  -15.5   71.6 0.57 -0.28 0.71      14.15     -11.55      92.50   0.1  -0.1   0.1
130 0    1.2   -1.2   60.9 1.94 -0.78 3.06   0.04  -0.02   0.20   0.2  -0.1   0.1    2.1   -2.1   49.4 0.43 -0.24 1.87      19.67     -18.63     258.04   0.1  -0.1   0.2
132 0   21.8  -21.8   55.6 2.11 -0.96 1.39   0.09  -0.05   0.22   0.3  -0.1   0.2    0.1   -0.1   32.8 1.13 -0.47 0.93       3.92      -2.48       8.31   0.3  -0.1   0.2
135 0    0.0   -0.0   66.4 1.85 -0.81 3.15   0.03  -0.01   0.19   0.2  -0.1   0.1    2.3   -2.3   71.1 0.37 -0.24 2.45      24.91     -24.14    1115.72   0.1  -0.1   0.1
138 0    7.5   -7.4   28.7 1.90 -0.64 1.03   0.10  -0.04   0.12   0.5  -0.2   0.3    0.0   -0.0   11.9 1.04 -0.37 0.74       5.44      -3.27       7.20   0.4  -0.1   0.2
139 0    0.9   -0.9   40.3 1.82 -0.74 1.67   0.04  -0.02   0.08   0.2  -0.1   0.1    0.0   -0.0   20.1 0.89 -0.40 1.27       4.78      -3.68      11.33   0.2  -0.1   0.1
140 0    0.0   -0.0   51.5 0.52 -0.52 0.77   0.02  -0.01   0.02   0.5  -0.2   0.3    0.0   -0.0   71.7 4.00 -2.22 0.00       0.45      -0.09       1.05   0.4  -0.1   0.2
141 0  982.8 -620.7   17.2 5.00 -3.04 0.00  23.85 -23.60  12.02   0.3  -0.1   0.2 1000.0 -631.3    0.0 0.47 -0.12 0.87     159.16    -154.10     357.05   0.3  -0.1   0.2
142 0   15.2  -15.2   90.5 2.18 -1.00 1.81   0.06  -0.03   0.29   0.2  -0.1   0.2    0.0   -0.0   41.6 0.93 -0.40 0.88       4.46      -3.01      11.19   0.2  -0.1   0.1
144 0   95.5  -95.5  612.5 1.00 -1.00 4.00   0.05  -0.04  14.23   0.5  -0.3   0.4   81.7  -74.7  254.7 4.00 -3.25 0.00       0.58      -0.15      16.14   0.5  -0.3   0.2
145 0    8.0   -8.0   17.1 2.30 -0.53 0.70   0.27  -0.09   0.19   1.0  -0.3   0.4    0.0   -0.0    4.2 0.73 -0.15 0.22      16.23      -6.08       9.25   0.9  -0.2   0.2
146 0    0.0   -0.0   15.6 2.23 -0.56 1.17   0.06  -0.02   0.04   0.3  -0.1   0.1    0.0   -0.0    9.5 0.41 -0.13 0.33      26.34     -18.11      41.18   0.2  -0.1   0.1
147 0   62.8  -62.8  145.7 1.20 -1.20 2.09   0.05  -0.04   0.44   0.5  -0.3   0.4   38.1  -38.1   85.7 4.00 -2.89 0.00       0.54      -0.13       4.33   0.5  -0.3   0.2
148 0  106.3  -97.5  156.5 3.40 -2.07 1.60   0.29  -0.25   2.15   0.2  -0.1   0.2   65.8  -65.8  148.6 0.57 -0.29 1.26      17.44     -15.93     188.94   0.2  -0.1   0.2
149 0   11.8  -11.8   74.3 2.23 -0.98 2.47   0.06  -0.03   0.32   0.2  -0.1   0.2    0.0   -0.0   33.0 0.81 -0.46 0.88       6.32      -4.47      36.05   0.2  -0.1   0.1
150 0    2.3   -2.3   49.2 1.59 -0.76 1.52   0.09  -0.04   0.24   0.7  -0.4   0.5    0.0   -0.0   28.0 1.23 -0.63 2.77       4.45      -3.78      13.10   0.6  -0.3   0.5
151 0    6.9   -6.9   28.2 2.40 -0.67 1.09   0.19  -0.08   0.24   0.7  -0.3   0.3    0.0   -0.0    8.6 0.76 -0.23 0.35      12.44      -6.35      12.27   0.6  -0.2   0.2
153 0   10.0  -10.0   12.5 2.36 -0.40 0.45   0.62  -0.18   0.28   2.3  -0.4   0.6    0.0   -0.0    2.5 0.86 -0.15 0.18      17.70      -5.19       7.49   2.0  -0.3   0.3
157 0   64.4  -59.4  118.2 2.24 -1.32 2.54   0.12  -0.09   0.94   0.3  -0.1   0.2   29.2  -29.1   72.5 1.29 -0.84 2.71       3.17      -2.73      30.81   0.3  -0.1   0.3
158 0    0.0   -0.0   17.8 1.86 -0.63 1.04   0.05  -0.02   0.04   0.3  -0.1   0.2    0.0   -0.0   10.7 0.75 -0.38 1.96       7.29      -6.38      23.83   0.2  -0.1   0.2
162 0   35.2  -35.2   95.6 1.39 -1.03 1.37   0.05  -0.04   0.19   0.4  -0.2   0.3   17.1  -17.1   63.3 2.43 -1.41 1.57       1.05      -0.66       4.21   0.3  -0.2   0.2
163 0    0.0   -0.0   39.2 0.78 -0.78 0.90   0.02  -0.01   0.03   0.4  -0.2   0.3    0.0   -0.0   38.0 4.00 -2.62 0.00       0.43      -0.10       1.82   0.3  -0.2   0.2
165 0    0.0   -0.0    3.5 1.58 -0.07 0.12   3.64  -0.18   0.42  28.1  -1.9   1.3    0.0   -0.0    0.4 1.22 -0.08 0.10      28.81      -3.84       3.60  22.3  -2.0   2.2
166 0    0.0   -0.0    4.2 1.74 -0.13 0.15   2.67  -0.23   0.37  18.3  -1.6   1.8    0.0   -0.0    1.0 1.16 -0.13 0.16      25.62      -5.15       6.17  14.2  -1.3   1.4
167 0    0.0   -0.0    5.1 1.51 -0.19 0.19   2.31  -0.34   0.43  18.9  -2.4   2.3    0.0   -0.0    2.3 1.53 -0.25 0.37      15.88      -4.88       5.85  16.2  -2.1   3.3
168 0   11.6  -11.6   14.1 1.67 -0.36 0.40   0.52  -0.15   0.24   3.1  -0.6   0.7    0.0   -0.0    6.7 1.42 -0.29 0.43       7.59      -2.64       3.87   2.8  -0.6   0.6
169 0   41.4  -23.9   30.9 1.87 -0.50 0.59   0.53  -0.22   0.44   2.1  -0.5   0.6   18.3  -15.1   21.1 1.39 -0.37 0.67       7.12      -3.63       5.96   1.9  -0.5   0.6
170 0    4.2   -4.2   15.2 1.63 -0.35 0.48   0.33  -0.09   0.17   2.3  -0.5   0.6    0.0   -0.0    4.9 1.31 -0.30 0.46       7.36      -2.85       4.20   1.9  -0.4   0.5
171 0    0.0   -0.0    7.0 1.36 -0.13 0.20   0.83  -0.09   0.18   7.8  -0.8   0.8    0.0   -0.0    1.7 1.68 -0.23 0.32       8.51      -2.11       2.47   6.7  -0.9   1.0
172 0    0.0   -0.0    4.9 1.83 -0.12 0.20   1.18  -0.09   0.22   7.6  -0.8   0.7    0.0   -0.0    0.6 0.99 -0.10 0.12      22.67      -4.19       4.91   5.9  -0.5   0.6
173 0    2.8   -2.8    6.4 1.28 -0.16 0.18   1.27  -0.18   0.25  12.4  -1.3   1.5    0.0   -0.0    1.7 1.89 -0.24 0.33       8.81      -1.63       2.12  10.9  -1.0   1.6
174 0  222.4  -95.8  122.1 1.13 -0.63 0.69   0.52  -0.31   0.95   4.0  -0.8   0.9  192.6  -48.9   88.6 3.84 -1.78 0.16       1.90      -0.29       3.58   3.9  -0.8   0.8
175 0  146.8  -49.5   62.5 2.13 -0.55 0.62   1.41  -0.72   1.66   2.9  -0.5   0.6   98.0  -33.3   41.1 1.39 -0.33 0.60       9.59      -4.80       7.68   2.7  -0.5   0.7
176 0   27.2  -27.2   36.9 3.77 -1.61 1.23   0.23  -0.14   0.40   0.3  -0.1   0.2    5.3   -5.3   34.8 0.36 -0.16 0.25      49.58     -34.40     302.78   0.3  -0.1   0.1
177 0    4.9   -3.9    4.3 1.31 -0.11 0.12   2.49  -0.28   0.32  23.2  -1.5   1.7    0.0   -0.0    0.8 1.99 -0.17 0.21      11.19      -1.69       1.90  21.4  -1.9   2.1
178 0  111.1  -22.8   25.7 2.21 -0.29 0.30   4.38  -1.30   1.95   9.0  -1.0   1.1   66.3  -14.3   15.9 1.31 -0.17 0.23      18.64      -5.19       6.37   8.3  -1.1   1.2
179 h   31.1  -26.1   26.5 4.21 -1.44 0.79   2.26  -1.33   2.77   2.8  -0.8   1.3    0.0   -0.0   20.1 0.39 -0.14 0.13     111.52     -51.07     279.70   3.0  -0.9   0.8
180 0   11.9   -6.1    6.6 1.72 -0.18 0.19   1.64  -0.27   0.34   9.3  -0.8   1.1    0.0   -0.0    2.1 1.41 -0.14 0.17      13.48      -2.49       2.60   8.7  -0.8   0.8
181 h   10.1  -10.1   13.0 2.96 -0.69 0.84   4.58  -1.61   2.88  14.0  -3.1   4.0    0.0   -0.0    3.5 0.45 -0.08 0.11     171.01     -59.61      92.25  12.4  -2.1   2.5
182 0  170.7  -94.4  166.3 2.54 -1.70 0.98   4.45  -4.19  13.34   2.4  -0.6   0.9  652.6 -336.4  347.4 1.82 -0.81 2.18       6.72      -5.29      23.69   2.3  -0.6   0.9
183 0   10.7  -10.7   20.3 2.30 -0.65 0.84   0.23  -0.09   0.20   0.9  -0.2   0.4    0.0   -0.0    8.3 0.73 -0.17 0.26      14.37      -6.09      11.01   0.7  -0.1   0.2
184 0   31.3  -31.3  113.0 0.65 -0.65 1.60   0.03  -0.02   0.16   0.6  -0.3   0.5   41.6  -41.0   68.3 4.00 -2.67 0.00       0.56      -0.13       2.93   0.5  -0.3   0.2
185 0  148.9 -103.9  153.7 1.45 -0.94 1.17   0.29  -0.21   1.13   1.5  -0.5   0.6  106.8  -60.2   96.9 2.72 -1.38 1.28       1.95      -1.03       5.45   1.5  -0.5   0.6
186 0   42.7  -42.7  168.2 0.68 -0.68 1.82   0.03  -0.02   0.25   0.5  -0.3   0.4   55.7  -55.0   99.1 4.00 -2.70 0.00       0.56      -0.14       3.25   0.5  -0.2   0.2
187 0   13.2  -13.2   16.7 2.33 -0.54 0.64   0.35  -0.13   0.22   1.2  -0.3   0.4    0.0   -0.0    5.7 0.80 -0.16 0.23      14.54      -5.07       8.31   1.1  -0.2   0.2
188 0    1.6   -1.6    7.8 1.63 -0.18 0.27   0.71  -0.10   0.20   5.0  -0.8   0.7    0.0   -0.0    1.2 1.25 -0.16 0.21      12.08      -2.82       3.20   4.3  -0.6   0.6
189 0    0.0   -0.0    2.5 1.65 -0.08 0.10   2.67  -0.16   0.25  19.5  -1.3   1.4    0.0   -0.0    0.4 1.22 -0.09 0.10      24.66      -3.28       3.63  16.3  -1.4   1.6
190 0   80.0  -75.0  102.7 1.64 -1.02 1.20   0.18  -0.13   0.58   0.8  -0.3   0.4    6.8   -6.8   61.7 1.65 -0.71 2.35       3.35      -2.65       7.50   0.7  -0.3   0.5
191 0   12.4   -9.1   10.8 1.65 -0.29 0.31   0.74  -0.18   0.26   4.4  -0.7   0.8    0.0   -0.0    5.1 1.53 -0.27 0.37       7.97      -2.34       3.15   4.1  -0.7   0.8
192 0    7.2   -3.8    4.1 1.67 -0.13 0.13   3.07  -0.35   0.43  19.3  -1.3   1.4    0.0   -0.0    0.6 1.35 -0.10 0.11      20.92      -2.78       3.08  17.3  -1.5   1.7
194 0    0.0   -0.0    2.8 1.64 -0.08 0.11   3.61  -0.18   0.38  26.7  -1.8   1.3    0.0   -0.0    0.4 1.14 -0.08 0.10      32.01      -4.26       4.71  21.0  -1.8   2.0
195 0   22.2  -22.2   36.0 2.58 -0.93 1.46   0.26  -0.13   0.43   0.6  -0.2   0.3    2.7   -2.7   24.2 0.70 -0.30 0.50      14.59      -9.22      42.97   0.5  -0.2   0.3
196 0    0.0   -0.0    6.2 0.90 -0.20 0.22   0.22  -0.04   0.05   3.5  -0.6   0.7    0.0   -0.0    3.7 4.00 -1.42 0.00       1.37      -0.08       1.25   3.3  -0.6   0.5
197 0    6.1   -4.3    4.8 1.63 -0.15 0.15   2.02  -0.27   0.33  13.4  -1.2   1.3    0.0   -0.0    0.8 1.37 -0.12 0.13      16.80      -2.53       2.85  11.9  -1.0   1.1
198 h   20.3   -8.3    9.4 2.59 -0.32 0.34   3.63  -0.84   1.12   9.3  -1.2   1.4    0.0   -0.0    3.5 0.80 -0.09 0.10      43.19      -8.68      11.46   9.0  -1.2   0.9
198 l   20.3               5.00 -0.80 0.00   0.18  -0.06   0.08   0.5  -0.2   0.2    0.0               0.17 -0.04 0.07     345.30    -235.01     481.98   0.6  -0.2   0.4
199 0   14.7  -14.7   21.8 1.81 -0.39 0.44   0.76  -0.26   0.44   3.8  -0.7   1.0    0.0   -0.0    9.8 1.34 -0.25 0.37       9.47      -3.17       4.55   3.5  -0.6   0.7
200 0    5.7   -2.2    2.4 1.46 -0.07 0.07   8.14  -0.55   0.59  63.7  -2.9   3.0    0.0   -0.0    0.4 1.61 -0.02 0.08      27.02      -0.55       0.54  57.0  -2.6   2.7
201 0    5.6   -5.6   17.0 1.38 -0.40 0.51   0.17  -0.05   0.11   1.5  -0.4   0.5    0.0   -0.0    9.2 1.63 -0.47 0.94       3.89      -1.99       3.12   1.3  -0.3   0.4
202 0   15.7  -14.5   18.0 1.74 -0.46 0.52   0.30  -0.11   0.19   1.6  -0.4   0.5    0.0   -0.0   11.0 1.50 -0.42 0.65       5.06      -2.20       4.23   1.5  -0.4   0.5
203 0   13.6   -6.4    7.0 1.94 -0.22 0.23   1.48  -0.27   0.35   6.7  -0.7   0.8    0.0   -0.0    2.3 1.16 -0.12 0.14      16.78      -3.10       3.64   6.1  -0.5   0.6
204 0    0.0   -0.0    8.1 1.47 -0.18 0.28   0.35  -0.05   0.10   3.0  -0.5   0.4    0.0   -0.0    2.1 1.41 -0.25 0.36       7.25      -2.13       2.87   2.5  -0.4   0.5
205 0    0.0   -0.0   63.9 1.18 -0.67 1.26   0.04  -0.02   0.09   0.4  -0.2   0.3    0.0   -0.0   48.0 1.72 -0.97 2.28       1.79      -1.38       6.48   0.3  -0.2   0.3
206 0    5.1   -5.1    5.8 1.74 -0.17 0.17   2.42  -0.36   0.45  14.8  -1.3   1.4    0.0   -0.0    0.8 1.30 -0.11 0.13      19.50      -3.27       3.31  13.2  -1.2   1.3
207 0  208.5  -71.0   82.6 2.08 -0.59 0.64   1.59  -0.89   2.25   3.2  -0.5   0.6  137.4  -44.4   52.7 1.70 -0.43 0.87       6.99      -3.71       6.11   3.1  -0.5   0.6
208 0  705.4 -161.2  186.5 2.53 -0.64 0.69  25.14 -16.13  50.00  15.4  -2.0   2.3  527.9 -108.7  127.3 1.65 -0.35 0.59      20.42      -9.57      15.64  14.9  -1.9   2.2
209 0  208.0  -43.4   47.4 1.70 -0.33 0.34   3.68  -1.37   2.26  12.4  -1.4   1.5  144.9  -27.3   30.4 2.40 -0.51 0.91       7.27      -3.08       3.92  12.3  -1.6   1.8
210 0   33.1  -20.3   27.5 1.81 -0.47 0.54   0.41  -0.16   0.31   1.8  -0.4   0.5   14.1  -12.9   17.2 1.37 -0.35 0.63       6.59      -3.23       5.05   1.6  -0.3   0.5
211 0    2.5   -2.5   46.8 0.00 -0.00 0.64   0.02  -0.01   0.01   1.2  -0.3   0.4   68.6  -48.1  181.5 4.00 -1.63 0.00       0.77      -0.13       1.28   0.9  -0.2   0.3
212 0    9.3   -3.6    3.7 1.62 -0.09 0.09   7.09  -0.61   0.74  45.4  -2.0   2.1    0.0   -0.0    0.6 1.53 -0.02 0.09      25.54      -0.52       0.51  42.1  -1.9   2.0
213 0    5.2   -5.2   24.9 1.22 -0.42 0.58   0.10  -0.04   0.09   1.1  -0.3   0.4    0.0   -0.0   16.7 2.01 -0.71 1.96       2.28      -1.46       2.62   0.9  -0.3   0.4
214 0    0.0   -0.0    8.3 1.41 -0.27 0.35   0.16  -0.03   0.06   1.5  -0.3   0.3    0.0   -0.0    3.2 1.60 -0.46 0.98       3.94      -2.05       3.17   1.3  -0.3   0.4
216 0   15.0  -15.0   22.0 3.12 -0.79 1.03   0.30  -0.13   0.28   0.7  -0.2   0.4    0.0   -0.0    7.0 0.52 -0.12 0.17      27.68     -11.73      23.20   0.7  -0.1   0.2
217 0   23.8  -15.1   19.5 2.09 -0.42 0.49   0.57  -0.19   0.33   2.0  -0.4   0.5    5.1   -5.1   12.3 1.05 -0.21 0.31      11.50      -4.46       6.91   1.8  -0.4   0.5
218 0    0.0   -0.0    1.0 1.70 -0.06 0.06   5.44  -0.27   0.28  38.3  -1.7   1.8    0.0   -0.0    0.2 1.27 -0.06 0.07      31.88      -3.09       3.28  32.2  -1.4   1.5
219 0    5.6   -5.6   17.8 1.64 -0.34 0.43   0.32  -0.09   0.18   2.1  -0.4   0.5    0.0   -0.0    6.2 1.37 -0.26 0.39       6.68      -2.33       3.02   1.9  -0.3   0.4
220 0   54.6  -23.2   26.9 1.82 -0.38 0.41   0.95  -0.34   0.57   3.7  -0.6   0.6   23.0  -13.0   16.7 1.72 -0.40 0.64       6.48      -2.74       4.10   3.6  -0.6   0.7
221 0   16.4  -16.4  125.7 0.00 -0.00 0.82   0.06  -0.01   0.14   3.1  -0.7   0.6  134.4  -61.9  112.5 4.00 -1.50 0.00       1.32      -0.18       1.63   2.4  -0.5   0.6
222 0    0.0   -0.0    5.7 1.59 -0.19 0.23   0.36  -0.05   0.08   2.8  -0.4   0.4    0.0   -0.0    1.7 1.29 -0.23 0.35       8.13      -2.61       3.45   2.3  -0.4   0.5
223 0    0.0   -0.0    2.5 0.64 -0.13 0.13   0.44  -0.06   0.06   9.6  -1.0   1.2    0.0   -0.0    5.9 4.00 -0.26 0.00       2.13      -0.09       0.27   8.2  -0.7   0.8
224 0    8.0   -8.0   22.9 1.75 -0.56 0.79   0.12  -0.05   0.11   0.7  -0.2   0.3    0.0   -0.0    8.6 1.33 -0.43 0.87       4.08      -2.28       4.03   0.6  -0.2   0.3
225 0   38.6  -38.6   59.0 0.60 -0.60 1.11   0.07  -0.05   0.26   1.4  -0.5   0.6  124.1  -58.7   77.1 4.00 -1.90 0.00       0.94      -0.14       1.82   1.2  -0.3   0.4
226 0    0.0   -0.0   10.7 1.37 -0.35 0.39   0.13  -0.03   0.05   1.2  -0.3   0.4    0.0   -0.0    5.9 1.87 -0.64 2.06       2.86      -1.95       2.94   1.1  -0.3   0.5
227 0   31.2  -31.1   58.9 2.27 -1.08 1.49   0.17  -0.11   0.46   0.5  -0.2   0.4    0.0   -0.0   42.8 1.04 -0.50 0.78       5.71      -3.47      19.62   0.5  -0.2   0.2
228 0   30.8  -18.2   22.6 1.55 -0.38 0.41   0.46  -0.16   0.26   2.7  -0.5   0.6   13.8  -11.9   15.0 1.83 -0.45 0.88       4.75      -2.28       3.16   2.6  -0.5   0.7
229 0  488.3 -209.9  311.2 2.65 -1.09 1.34   3.44  -2.79  23.62   2.2  -0.5   0.6  349.3 -136.7  186.0 1.40 -0.43 0.99      10.09      -6.74      16.28   2.0  -0.5   0.5
230 0    5.4   -5.3   16.3 1.60 -0.36 0.46   0.30  -0.08   0.16   2.0  -0.4   0.5    0.0   -0.0    5.9 1.32 -0.28 0.44       6.91      -2.50       3.52   1.7  -0.4   0.4
232 0    2.8   -2.8   11.5 1.74 -0.26 0.35   0.53  -0.10   0.20   3.4  -0.6   0.6    0.0   -0.0    2.8 1.19 -0.19 0.24      10.87      -3.03       4.01   2.9  -0.5   0.4
233 0   54.7  -20.0   24.0 2.03 -0.36 0.39   1.34  -0.45   0.72   4.1  -0.6   0.7   22.4  -12.0   14.8 1.39 -0.25 0.36      10.26      -3.58       4.93   3.9  -0.7   0.8
234 0   81.2  -71.2  106.0 2.06 -1.15 1.54   0.21  -0.16   0.89   0.6  -0.2   0.4   42.2  -42.2   73.0 1.35 -0.65 2.65       4.21      -3.59      13.75   0.5  -0.2   0.4
235 0   50.4  -15.1   17.2 1.74 -0.27 0.29   1.29  -0.35   0.49   5.7  -0.7   0.8   24.7   -9.6   10.9 1.80 -0.33 0.51       7.38      -2.57       3.33   5.5  -0.7   0.8
236 0   24.0  -13.1   15.9 2.15 -0.38 0.43   0.87  -0.26   0.42   2.9  -0.5   0.6    1.3   -1.3    9.8 1.14 -0.24 0.30      11.71      -3.92       7.04   2.8  -0.5   0.6
237 0   13.7   -9.3   10.8 1.88 -0.26 0.28   1.29  -0.30   0.40   6.2  -0.8   0.9    0.0   -0.0    4.2 1.21 -0.15 0.20      14.58      -3.40       3.87   5.6  -0.7   0.8
238 0   69.6  -39.1   57.8 1.18 -0.45 0.53   0.53  -0.24   0.56   4.7  -0.8   0.9   52.3  -24.9   35.4 3.10 -1.18 0.90       2.60      -1.01       3.32   4.5  -0.9   0.9
239 0    7.6   -7.6    8.9 1.45 -0.19 0.20   1.31  -0.25   0.32  10.2  -1.1   1.2    0.0   -0.0    3.0 1.78 -0.22 0.30       9.06      -2.11       2.40   9.5  -1.2   0.9
240 0    0.0   -0.0    2.1 0.00 -0.00 0.03   0.76  -0.04   0.05  43.7  -2.9   3.1   60.6  -19.2   31.4 4.00 -0.07 0.00       4.50      -0.27       0.27  30.5  -2.7   4.5
241 0    0.0   -0.0    4.4 1.54 -0.08 0.13   5.03  -0.30   0.64  40.2  -3.5   2.9    0.0   -0.0    0.6 1.36 -0.11 0.14      28.10      -4.23       4.13  32.5  -2.9   3.1
242 0    0.0   -0.0    1.4 1.84 -0.06 0.07  11.01  -0.43   0.56  70.6  -3.2   3.3    0.0   -0.0    0.2 1.04 -0.05 0.06      62.03      -6.02       6.39  53.9  -2.4   2.5
243 0    4.6   -4.6   11.3 1.89 -0.23 0.31  15.21  -2.52   4.69  84.4 -14.2  12.5    0.0   -0.0    2.3 0.94 -0.11 0.13      82.43     -16.58      21.87  63.0  -5.5   6.1
244 0    2.7   -2.7   52.2 2.27 -0.76 1.86   0.62  -0.24   1.52   2.9  -1.5   1.4    0.0   -0.0   25.7 0.69 -0.30 0.53      27.59     -17.44      63.66   2.1  -0.8   1.1
245 0    8.4   -5.6    6.3 1.90 -0.13 0.14  14.58  -1.92   2.18  74.1  -6.5   7.2    0.0   -0.0    0.8 1.16 -0.07 0.08      53.97      -6.22       6.74  64.4  -5.7   3.0
246 0    4.1   -4.1   14.4 1.91 -0.26 0.38   2.18  -0.42   0.88  11.9  -2.2   2.1    0.0   -0.0    3.0 1.01 -0.15 0.18      27.07      -7.14       9.26   9.3  -1.2   1.4
247 0  194.7  -79.5  105.0 2.74 -0.82 0.99  10.29  -6.72  25.79   9.0  -2.0   2.6  119.0  -50.6   67.9 1.08 -0.31 0.55      30.49     -17.82      40.37   8.3  -2.0   2.6
248 0    0.0   -0.0   15.6 1.64 -0.26 0.37   4.87  -0.93   2.10  35.8  -7.4   6.3    0.0   -0.0    6.7 1.25 -0.27 0.40      30.90     -11.58      16.67  28.1  -5.8   5.7
249 0    0.0   -0.0    7.0 1.49 -0.19 0.20   7.40  -1.16   1.54  61.3  -7.9   7.5    0.0   -0.0    3.0 1.61 -0.27 0.40      25.75      -7.55      10.19  52.4  -6.8   7.8
250 0    0.0   -0.0    6.2 2.16 -0.14 0.22   3.59  -0.28   0.71  20.1  -3.0   1.4    0.0   -0.0    1.0 0.73 -0.08 0.09      62.48     -11.54      15.04  13.2  -1.2   1.3
251 0   21.8  -21.7   45.5 1.63 -0.68 0.86   0.71  -0.37   1.02   4.0  -1.3   1.8    2.8   -2.8   29.2 1.80 -0.77 2.20       5.77      -4.18      10.54   3.9  -1.3   2.0
252 0    9.8   -9.8   31.2 1.93 -0.60 0.95   0.22  -0.09   0.25   1.1  -0.4   0.5    0.0   -0.0   15.6 0.97 -0.32 0.51       9.00      -4.59      10.72   0.9  -0.3   0.3
253 0    0.0   -0.0    4.7 0.51 -0.29 0.31   0.13  -0.03   0.04   3.4  -0.8   0.9    0.0   -0.0    7.0 4.00 -0.83 0.00       1.19      -0.09       0.50   2.6  -0.4   0.5
254 0    0.0   -0.0  285.7 0.07 -0.07 1.89   0.04  -0.01   0.57   1.9  -0.8   0.6  103.0  -70.1  155.1 4.00 -2.54 0.00       1.02      -0.19       5.18   1.5  -0.6   0.5
255 0   94.2  -55.9   85.2 1.63 -0.70 0.89   0.73  -0.43   1.48   3.3  -0.8   1.1   61.9  -35.3   51.5 1.88 -0.70 2.12       5.24      -3.76       7.93   3.0  -0.8   1.3
256 0   68.1  -37.9   47.1 1.93 -0.49 0.54   3.83  -1.78   3.79  12.5  -2.1   2.5   33.5  -25.1   31.1 1.52 -0.35 0.62      15.40      -7.22      11.27  11.9  -2.0   2.4
257 0    0.0   -0.0   24.3 2.22 -0.59 1.26   0.10  -0.03   0.11   0.5  -0.2   0.2    0.0   -0.0   11.0 0.64 -0.26 0.46      13.99      -8.74      24.04   0.4  -0.1   0.2
258 0    2.1   -2.1    8.6 1.72 -0.23 0.34   0.88  -0.14   0.27   5.9  -1.1   1.0    0.0   -0.0    1.9 1.03 -0.17 0.21      18.12      -5.05       6.68   4.5  -0.8   0.7
259 0   30.4  -25.2   30.0 1.58 -0.38 0.41   4.19  -1.58   2.78  24.1  -4.0   4.9    7.0   -7.0   20.2 1.97 -0.47 0.89      12.35      -5.65       8.21  23.5  -3.9   4.7
260 0    0.0   -0.0   46.0 0.82 -0.45 0.72   0.08  -0.03   0.10   1.4  -0.4   0.5    0.0   -0.0   30.0 4.00 -2.15 0.00       0.83      -0.11       1.97   1.2  -0.4   0.3
262 0    8.8   -8.8   20.0 1.79 -0.49 0.72   0.52  -0.17   0.37   2.8  -0.8   1.1    0.0   -0.0    8.1 1.10 -0.34 0.52      11.48      -5.13      10.88   2.3  -0.6   0.9
263 0  106.0  -28.0   34.0 1.32 -0.25 0.27   7.53  -2.24   3.47  50.3  -4.4   4.8   80.6  -18.3   22.1 2.60 -0.50 0.83      11.83      -4.43       5.68  47.5  -4.2   4.6
264 0   16.0  -16.0  212.3 0.00 -0.00 1.28   0.01  -0.01   0.01   0.7  -0.3   0.4  131.9 -116.5  868.1 4.00 -3.05 0.00       0.64      -0.18      16.26   0.6  -0.2   0.3
266 0   16.5  -16.5  416.3 1.16 -0.99 3.84   0.05  -0.03   7.39   0.5  -0.4   0.5    5.7   -5.7  468.0 3.09 -2.86 0.91       0.81      -0.38    1343.23   0.5  -0.4   0.3
267 0   68.8  -61.2  112.1 1.42 -0.81 1.10   0.22  -0.15   0.69   1.4  -0.4   0.6   47.6  -41.6   68.1 2.17 -1.00 1.83       2.61      -1.74       6.02   1.3  -0.4   0.6
268 0    0.0   -0.0   23.9 1.20 -0.66 0.72   0.04  -0.02   0.03   0.4  -0.2   0.2    0.0   -0.0   22.2 2.69 -1.51 1.31       0.91      -0.49       2.46   0.4  -0.2   0.2
271 0    3.7   -3.7   71.9 1.69 -0.82 2.29   0.10  -0.04   0.41   0.6  -0.4   0.5    0.0   -0.0   43.5 0.93 -0.55 2.57       6.86      -5.62      40.00   0.4  -0.2   0.5
273 0    0.0   -0.0   15.3 1.86 -0.44 0.53   0.26  -0.07   0.14   1.6  -0.5   0.4    0.0   -0.0    7.8 1.12 -0.33 0.62       8.11      -4.22       7.38   1.3  -0.4   0.5
274 0   55.0  -46.4   68.2 1.01 -0.67 0.81   0.28  -0.16   0.46   3.1  -1.0   1.2   44.1  -25.7   40.3 4.00 -2.18 0.00       1.39      -0.19       3.59   3.0  -0.9   0.6
276 0 1000.0 -627.4    0.0 4.12 -2.69 0.88  20.13 -19.79  49.75   1.0  -0.3   0.6  795.6 -553.6  204.4 0.86 -0.35 3.14      30.04     -28.99     142.04   0.9  -0.3   0.7
277 0    0.0   -0.0   27.5 2.13 -0.69 1.22   0.04  -0.02   0.06   0.3  -0.1   0.1    0.0   -0.0   14.6 0.73 -0.32 0.64       7.40      -5.04      15.24   0.2  -0.1   0.1
278 0   57.7  -46.2   70.6 1.40 -1.01 1.16   0.59  -0.47   2.85   3.0  -0.7   1.0  196.4  -80.1  143.1 3.55 -1.92 0.45       1.84      -0.46       5.85   3.0  -0.7   0.8
279 0  102.3  -40.5   56.2 2.45 -0.64 0.82   1.23  -0.64   1.74   1.9  -0.5   0.6   60.4  -29.2   37.0 1.05 -0.29 0.52      13.41      -7.36      14.84   1.7  -0.4   0.6
280 0    0.0   -0.0   17.8 1.47 -0.43 0.63   0.12  -0.03   0.08   1.0  -0.3   0.4    0.0   -0.0    8.9 1.42 -0.54 1.54       4.14      -2.79       5.11   0.8  -0.3   0.5
283 0    3.5   -3.5    9.1 1.66 -0.18 0.22   2.50  -0.39   0.61  16.8  -2.2   2.1    0.0   -0.0    1.9 1.31 -0.14 0.17      19.96      -4.01       4.81  14.2  -1.3   1.4
284 0   51.1  -51.1  117.5 2.41 -1.15 1.85   0.25  -0.18   1.35   0.5  -0.2   0.3   18.7  -18.7   70.3 0.99 -0.46 1.20       7.27      -5.53      25.65   0.5  -0.2   0.3
285 0    0.0   -0.0  119.3 1.57 -0.67 0.84   0.05  -0.02   0.04   0.4  -0.1   0.2    0.0   -0.0   85.4 1.48 -0.72 2.52       2.35      -1.90       5.27   0.3  -0.1   0.2
286 0  382.9 -149.2  203.0 1.37 -0.71 0.82   2.53  -1.72   6.64  11.8  -2.0   2.4  314.7  -79.5  125.5 3.60 -1.62 0.40       3.73      -0.81       7.25  11.8  -2.4   2.4
287 0    8.1   -8.1   49.5 0.69 -0.46 0.67   0.10  -0.04   0.13   2.0  -0.6   0.7   15.6  -15.6   32.4 4.00 -1.87 0.00       1.01      -0.13       1.74   1.7  -0.5   0.4
288 0   13.9  -13.9   41.3 2.75 -1.07 1.98   0.13  -0.07   0.29   0.4  -0.1   0.2    0.0   -0.0   20.5 0.54 -0.22 0.29      17.97      -9.86      48.89   0.3  -0.1   0.1
289 0    0.2   -0.2   30.3 2.36 -0.52 1.62   0.16  -0.04   0.23   0.8  -0.4   0.2    0.0   -0.0   21.8 0.43 -0.18 0.43      38.17     -28.84     127.97   0.5  -0.2   0.2
290 0   17.4  -17.4    7.8 5.00 -1.64 0.00   0.39  -0.19   0.16   1.2  -0.3   1.0   14.4  -14.4   37.5 0.15 -0.06 0.07    1192.70    -944.97   14682.96   0.9  -0.3   0.7
291 0  357.7 -271.3  624.4 2.10 -1.55 2.54   0.88  -0.80  46.04   1.4  -0.4   0.6  237.6 -145.7  324.9 1.84 -0.91 2.16       4.27      -3.29      18.78   1.4  -0.4   0.6
293 0   58.5  -50.1  106.4 2.94 -1.43 2.06   0.32  -0.23   1.94   0.4  -0.2   0.3   30.8  -30.8   82.6 0.63 -0.36 1.01      17.72     -15.12     192.01   0.3  -0.1   0.3
294 0   51.1  -51.1  185.7 1.76 -1.37 2.69   0.12  -0.10   1.88   0.5  -0.3   0.5   24.3  -24.3  128.9 1.64 -1.12 2.36       2.62      -2.13      32.89   0.4  -0.2   0.5
295 0  142.2  -95.9  160.0 1.18 -1.18 1.87   0.23  -0.20   3.92   1.6  -0.6   0.7  282.2 -119.4  280.6 4.00 -2.59 0.00       1.12      -0.19       6.71   1.5  -0.5   0.5
296 0    9.5   -9.5   15.3 1.68 -0.32 0.36   1.19  -0.32   0.52   7.2  -1.2   1.5    0.0   -0.0    5.9 1.33 -0.22 0.32      12.93      -3.98       5.12   6.3  -1.1   1.3
297 0   99.2  -99.2  266.4 0.51 -0.51 1.39   0.08  -0.05   0.58   1.9  -0.6   0.8  158.9  -81.0  162.7 4.00 -2.26 0.00       1.10      -0.18       3.67   1.6  -0.5   0.4
298 0   28.5  -28.5   25.9 4.45 -2.21 0.55   0.67  -0.45   0.81   0.9  -0.3   0.9    2.9   -2.9   53.4 0.29 -0.17 0.21     128.89     -91.78    4721.68   1.0  -0.4   0.4
299 0    0.0   -0.0  240.8 0.93 -0.38 2.23   0.10  -0.03   1.90   1.5  -0.6   0.5    0.1   -0.1  118.6 2.72 -1.68 1.28       1.56      -0.77       9.55   1.3  -0.5   0.5
300 0   18.6   -8.9   10.4 2.64 -0.39 0.44   4.25  -1.11   1.60  10.9  -1.6   1.9    0.0   -0.0    4.4 0.70 -0.10 0.11      59.88     -13.95      22.07  10.0  -1.3   1.5
301 0  267.5  -87.3  103.9 1.72 -0.56 0.62  10.94  -6.15  15.86  33.6  -5.0   5.9  189.9  -54.6   64.7 2.47 -0.77 1.53      11.53      -6.53      12.29  33.2  -5.6   6.7
302 0    1.8   -1.8   15.5 2.08 -0.31 0.54   0.60  -0.12   0.32   3.2  -0.8   0.6    0.0   -0.0    4.2 0.79 -0.14 0.22      21.53      -7.22      11.00   2.3  -0.4   0.5
303 0    0.0   -0.0    3.7 1.80 -0.19 0.20   1.38  -0.16   0.19   9.2  -1.2   1.1    0.0   -0.0    1.4 1.10 -0.19 0.24      19.69      -5.48       7.79   7.0  -0.9   1.4
304 0   64.2  -57.7   31.6 5.00 -2.84 0.00  22.40 -18.31  17.90   9.9  -3.2   9.9   61.9  -61.9  108.9 0.18 -0.09 0.59    3867.39   -3809.66  279642.51   7.9  -3.1   8.6
305 0   14.2   -9.2   10.5 2.33 -0.26 0.29  12.46  -2.67   3.68  42.0  -5.4   6.2    0.0   -0.0    2.3 0.86 -0.09 0.10      74.54     -13.76      16.15  37.3  -3.3   3.6
306 0   28.4  -12.2   14.9 1.84 -0.30 0.35   8.10  -2.11   3.15  35.4  -6.0   6.2    8.9   -7.7   10.1 1.29 -0.24 0.35      32.04     -11.17      14.47  30.6  -5.2   6.2
307 0   14.8   -4.9    5.2 1.96 -0.12 0.13  18.71  -2.13   2.37  82.2  -5.5   5.9    0.0   -0.0    1.2 1.12 -0.07 0.07      62.27      -6.04       7.77  73.0  -3.3   3.4
308 0    1.8   -1.8   12.3 1.75 -0.21 0.32   3.67  -0.58   1.33  23.7  -4.0   3.5    0.0   -0.0    2.8 1.12 -0.16 0.21      31.23      -8.24       9.87  18.8  -2.4   2.8
309 0    0.0   -0.0    7.5 1.97 -0.13 0.24   3.82  -0.30   0.84  22.9  -3.4   1.6    0.0   -0.0    1.4 0.88 -0.09 0.11      47.41      -9.53      11.41  16.0  -1.4   1.5
310 0   27.5  -27.5   57.8 1.45 -0.60 0.79   1.15  -0.58   1.73   7.7  -2.1   2.9   10.1  -10.1   37.3 1.95 -0.77 2.05       7.05      -4.90      11.03   7.2  -2.2   3.2
311 0   11.3  -11.3   22.8 1.76 -0.37 0.47   2.29  -0.70   1.37  12.4  -2.6   3.2    0.0   -0.0    9.5 1.26 -0.23 0.34      18.91      -6.34       8.54  10.9  -1.8   2.2
312 0  348.6 -119.5  148.4 1.93 -0.70 0.80   8.78  -5.70  19.64  18.2  -3.4   3.7  257.0  -76.2   96.4 2.00 -0.62 1.77      12.87      -8.51      14.79  17.4  -3.6   4.5
313 0    2.4   -2.4   17.9 1.99 -0.30 0.53   1.61  -0.31   0.86   8.7  -2.2   1.8    0.0   -0.0    4.9 0.86 -0.17 0.22      31.33     -10.50      15.05   6.3  -1.1   1.3
314 0    0.0   -0.0   19.8 1.70 -0.25 0.52   1.24  -0.20   0.71   8.7  -2.4   1.3    0.0   -0.0    5.4 1.11 -0.26 0.35      18.61      -6.97      11.18   6.6  -1.3   1.3
315 0   31.4  -11.8   15.2 1.64 -0.22 0.27   6.20  -1.33   2.00  32.5  -3.5   4.8   10.1   -8.1    9.7 1.70 -0.31 0.40      18.72      -5.76       7.92  30.5  -3.9   4.5
317 0   16.2  -16.2   25.8 4.37 -1.47 0.63   1.34  -0.72   1.47   3.6  -1.6   5.0    0.0   -0.0   16.3 0.28 -0.08 0.10     236.30    -125.26     431.80   3.1  -1.1   1.4
318 0   40.1  -36.7   51.3 1.41 -0.60 0.72   3.97  -2.07   5.20  26.8  -6.9   9.4   22.0  -22.0   33.6 2.16 -0.85 1.84      11.12      -7.20      16.84  25.2  -6.9   9.6
319 0   21.5  -21.5   33.9 2.48 -0.74 0.94   1.71  -0.83   2.02   4.6  -1.3   2.3    0.0   -0.0   17.8 0.88 -0.24 0.35      24.49     -11.21      23.21   4.4  -1.2   1.4
320 0    5.4   -5.3  175.5 0.08 -0.08 1.27   0.06  -0.02   0.32   3.1  -1.1   1.0   85.5  -65.7  137.8 4.00 -2.20 0.00       1.25      -0.23       3.67   2.2  -0.7   0.7
321 0    0.0   -0.0    9.8 1.77 -0.24 0.27   2.23  -0.39   0.60  15.0  -2.5   1.8    0.0   -0.0    4.2 1.25 -0.22 0.32      19.91      -6.67       8.43  11.8  -2.0   2.4
322 0   48.7  -23.2   31.6 2.07 -0.48 0.58   1.25  -0.50   0.96   3.7  -0.8   1.0   22.8  -15.9   20.3 1.19 -0.30 0.44      13.26      -5.93      10.62   3.4  -0.7   0.9
323 0  281.8 -198.9  531.0 0.00 -0.00 2.19   0.05  -0.02   0.03   2.6  -0.8   1.0  461.8 -228.6  538.2 4.00 -2.47 0.00       1.37      -0.30       7.28   2.0  -0.7   0.8
324 0   40.9  -40.9  100.6 1.06 -0.84 1.21   0.16  -0.10   0.54   1.8  -0.7   0.9   26.6  -26.6   46.1 4.00 -2.51 0.00       1.04      -0.16       4.27   1.8  -0.6   0.5
325 0    0.0   -0.0   29.0 0.89 -0.45 0.64   0.18  -0.07   0.14   2.9  -1.0   1.1    0.0   -0.0   26.1 3.86 -2.19 0.14       1.30      -0.24       3.43   2.7  -1.0   0.9
326 0   36.1  -24.5   34.4 2.31 -0.56 0.76   1.96  -0.83   1.91   5.0  -1.2   1.4    3.1   -3.1   19.3 1.09 -0.31 0.42      17.18      -7.48      16.28   4.9  -1.2   1.6
328 0   24.4  -24.4   59.1 2.11 -0.82 1.27   4.11  -2.20   8.96  14.0  -5.2   8.2    0.0   -0.0   36.4 1.06 -0.39 0.63      29.05     -15.67      49.92  12.8  -4.4   5.7
329 0    4.0   -4.0   23.2 1.72 -0.37 0.61   0.71  -0.19   0.51   4.5  -1.2   1.2    0.0   -0.0    7.8 1.23 -0.34 0.54      11.44      -5.24       8.76   3.7  -0.9   1.2
330 0   73.2  -24.3   30.0 1.50 -0.29 0.33   3.55  -1.13   1.85  19.6  -2.5   2.9   46.2  -16.7   19.6 2.11 -0.46 0.85      10.24      -4.46       5.84  18.3  -2.4   2.7
331 0  682.4 -682.4  317.6 0.59 -0.59 1.95   0.09  -0.08   1.29   1.1  -0.6   0.7 1000.0 -765.2    0.0 4.00 -2.67 0.00       1.10      -0.26       7.00   1.0  -0.5   0.5
332 0    0.0   -0.0   87.5 2.10 -0.76 2.90   0.08  -0.03   0.64   0.5  -0.3   0.2    0.0   -0.0   52.9 0.56 -0.31 0.75      15.97     -12.14     124.84   0.3  -0.2   0.2
333 0    1.1   -1.1   11.9 1.73 -0.17 0.29   2.23  -0.29   0.72  15.0  -2.5   1.8    0.0   -0.0    2.3 1.13 -0.14 0.19      23.98      -4.82       6.36  11.5  -1.5   1.7
336 0  729.0 -392.9  240.7 5.00 -2.55 0.00  41.07 -39.83  25.83   0.9  -0.3   0.5  579.4 -368.7  420.6 0.59 -0.31 0.89      75.84     -69.55    2224.56   0.7  -0.3   0.5
338 0   44.0  -44.0   80.8 2.02 -0.92 1.22   0.60  -0.39   1.63   1.9  -0.7   1.0   13.3  -13.3   54.2 1.33 -0.57 1.56       7.42      -5.45      16.65   1.8  -0.6   1.1
340 0   13.3  -13.2   29.6 1.85 -0.44 0.58   2.15  -0.76   1.65  10.6  -2.4   3.4    0.0   -0.0   11.3 1.26 -0.30 0.41      17.61      -6.82      11.14   9.6  -2.0   1.9
342 0   37.1  -19.3   32.3 2.96 -0.62 0.92  11.27  -4.32  10.47  17.2  -4.1   4.9    7.4   -7.4   19.1 0.68 -0.18 0.21      90.59     -38.38      92.92  16.1  -3.9   5.1
343 0   15.0  -15.0  113.1 1.31 -0.85 1.63   0.11  -0.06   0.53   0.9  -0.5   0.7    2.5   -2.5   75.7 2.12 -1.27 1.88       1.99      -1.36       9.65   0.9  -0.4   0.6
344 0   98.6  -72.5   63.4 4.40 -2.19 0.60   1.51  -1.23   2.50   0.5  -0.2   0.4   55.4  -49.9  113.2 0.38 -0.20 0.51      88.20     -77.65    1754.98   0.4  -0.2   0.3
346 0   20.7  -20.7   35.5 2.00 -0.57 0.71   1.15  -0.49   1.12   4.5  -1.2   1.7    0.0   -0.0   18.6 1.17 -0.31 0.42      13.43      -5.20      11.24   4.3  -1.0   1.1
347 0    5.4   -5.4   36.9 1.42 -0.51 0.90   0.34  -0.12   0.41   2.8  -1.1   1.1    0.0   -0.0   17.4 1.80 -0.77 2.20       4.57      -3.20       7.15   2.5  -0.9   1.3
351 0  260.3 -133.0  185.4 1.26 -0.77 0.92   0.72  -0.50   2.18   4.4  -0.9   1.0  230.4  -82.9  130.0 3.04 -1.39 0.96       2.87      -1.18       6.27   4.3  -1.0   1.1
352 0    3.7   -3.7   43.7 1.98 -0.82 1.99   0.09  -0.04   0.22   0.5  -0.3   0.3    0.0   -0.0   24.3 0.79 -0.42 1.11       8.82      -6.71      36.09   0.4  -0.2   0.2
353 0   16.1  -16.1  115.2 0.00 -0.00 1.04   0.03  -0.01   0.01   1.9  -0.5   0.7  149.4  -88.9  163.9 4.00 -1.84 0.00       1.06      -0.20       1.99   1.5  -0.5   0.5
354 0   32.6  -32.6   84.2 2.26 -1.06 1.85   0.17  -0.11   0.61   0.5  -0.2   0.3    7.1   -7.1   54.7 1.04 -0.47 1.02       5.81      -4.07      15.82   0.4  -0.2   0.3
355 0  100.7  -48.4   64.5 1.67 -0.56 0.69   1.52  -0.78   2.03   6.3  -1.4   1.4   61.5  -31.7   41.1 1.99 -0.69 2.01       6.63      -4.51       8.48   5.9  -1.4   1.9
356 0    8.6   -8.6   34.8 1.27 -0.44 0.63   0.24  -0.09   0.23   2.2  -0.6   0.8    0.0   -0.0   20.6 2.22 -0.90 1.78       2.87      -1.75       4.20   2.1  -0.6   0.8
357 0   47.7  -45.8   94.9 2.15 -0.95 1.61   0.28  -0.18   1.07   0.8  -0.3   0.4   17.3  -17.2   55.8 1.20 -0.58 1.46       5.82      -4.36      18.05   0.7  -0.3   0.4
358 0   36.3  -36.3   68.6 1.84 -0.79 1.05   0.34  -0.20   0.73   1.4  -0.5   0.6   10.2  -10.1   45.2 1.45 -0.61 1.67       5.29      -3.80      10.58   1.3  -0.4   0.7
359 0  522.0 -257.1  442.9 2.58 -1.26 1.81   4.66  -3.99  65.96   3.0  -0.8   1.0  377.1 -173.2  276.2 1.43 -0.54 1.83      11.21      -8.83      28.89   2.9  -0.8   1.1
360 0   14.7  -14.7   30.9 1.27 -0.52 0.65   0.75  -0.32   0.71   6.7  -2.0   2.6    3.9   -3.9   19.5 2.35 -1.01 1.65       4.63      -2.74       7.24   6.3  -2.0   2.4
361 0  398.8 -271.6  501.0 2.17 -1.70 1.25   6.25  -5.88  26.08   5.7  -2.2   2.9    1.0   -1.0   86.3 0.06 -0.01 0.11   15603.57  -15267.28  527323.22   1.1  -1.0   2.1
362 0   22.1  -14.2    7.8 5.00 -0.89 0.00   1.70  -0.60   0.51   3.9  -0.9   1.7    2.0   -2.0   24.9 0.21 -0.07 0.05     525.79    -222.77    2099.52   3.9  -1.4   1.2
363 0   15.5  -15.5   55.0 1.74 -0.78 1.18   0.80  -0.40   1.70   4.4  -1.8   2.6    0.1   -0.1   39.5 1.25 -0.56 1.43      11.09      -7.76      27.81   3.7  -1.5   2.2
364 0    1.6   -1.6   15.8 1.26 -0.22 0.33   0.88  -0.16   0.37   9.0  -1.5   1.6    0.0   -0.0    5.7 1.99 -0.43 0.74       6.81      -2.72       3.27   7.9  -1.3   1.6
365 0   82.7  -69.0   99.4 1.19 -0.75 0.86   2.55  -1.63   5.57  21.5  -5.5   6.8   73.9  -44.5   68.4 2.31 -0.99 1.69       9.13      -5.63      17.19  18.8  -5.8   6.0
366 0    0.0   -0.0   19.4 1.65 -0.24 0.44   1.12  -0.18   0.60   8.2  -2.0   1.2    0.0   -0.0    5.9 1.21 -0.25 0.38      15.57      -5.83       7.93   6.3  -1.1   1.3
367 0    3.6   -3.6   21.9 1.63 -0.31 0.49   2.13  -0.51   1.35  14.5  -3.2   3.3    0.0   -0.0    7.0 1.29 -0.27 0.40      18.87      -6.58       9.62  12.0  -2.0   2.4
368 0    4.5   -4.4    7.5 2.23 -0.30 0.37   4.84  -0.80   1.25  22.1  -3.7   3.9    0.0   -0.0    1.4 0.56 -0.07 0.09     114.96     -26.79      33.38  15.3  -1.3   1.5
369 0    0.0   -0.0    8.3 1.77 -0.17 0.24   3.86  -0.44   0.90  25.9  -3.9   2.5    0.0   -0.0    2.1 1.10 -0.17 0.20      32.88      -8.17      11.24  19.5  -2.5   2.9
370 0   26.7  -19.6   25.7 1.52 -0.36 0.42   4.85  -1.64   2.82  30.5  -5.1   6.2    6.9   -6.9   16.9 1.90 -0.53 1.13      14.50      -7.69      11.62  28.5  -5.9   7.4
371 0    6.9   -6.9   16.5 1.85 -0.32 0.41   4.38  -1.11   2.08  23.6  -4.4   5.4    0.0   -0.0    4.7 1.09 -0.19 0.25      33.62      -9.86      14.23  19.5  -3.3   3.9
372 0   19.2   -9.6   12.1 3.87 -0.45 0.56  35.22  -8.64  13.69  70.8 -11.9  16.3    0.0   -0.0    4.2 0.34 -0.04 0.02     710.62    -154.38     224.51  66.3  -8.6   6.4
373 0   15.0  -11.1   13.1 1.67 -0.23 0.27  15.61  -3.22   4.61  89.9 -11.6  13.3    0.0   -0.0    5.9 1.37 -0.19 0.20      43.14      -8.67      12.53  78.4 -10.1  11.6
374 0    0.0   -0.0    4.4 1.88 -0.16 0.19   9.68  -0.75   1.34  61.4  -7.9   5.9    0.0   -0.0    1.2 0.86 -0.12 0.13      79.21     -17.21      25.02  43.0  -5.5   4.1
375 0    0.0   -0.0    9.5 1.83 -0.25 0.40   3.11  -0.41   0.96  20.1  -4.5   3.0    0.0   -0.0    3.2 0.84 -0.19 0.25      48.00     -17.36      28.85  13.7  -2.3   2.8
376 0    0.0   -0.0    4.2 1.59 -0.23 0.29   3.83  -0.57   0.66  29.4  -4.9   4.3    0.0   -0.0    2.8 1.32 -0.31 0.46      25.07      -9.39      14.29  22.8  -4.7   5.9
377 0    0.0   -0.0    8.6 1.31 -0.39 0.53   1.02  -0.25   0.34   9.9  -2.9   3.5    0.0   -0.0    6.2 2.07 -0.91 1.93       7.18      -4.79      10.51   9.0  -3.0   4.6
378 0   21.2  -16.8   22.6 2.13 -0.68 0.84  11.09  -4.78  10.09  39.0 -12.0  17.4    5.6   -5.6   14.1 0.94 -0.29 0.51      63.03     -34.01      69.76  33.6  -9.3  12.8
379 0    0.1   -0.1   44.3 1.93 -0.50 1.09   0.75  -0.21   1.20   4.6  -2.0   1.3    0.0   -0.0   21.8 0.87 -0.29 0.55      21.67     -12.48      27.71   3.2  -1.0   1.2
380 0    0.0   -0.0   10.1 1.88 -0.31 0.40   1.41  -0.23   0.45   9.0  -2.0   1.3    0.0   -0.0    4.2 0.99 -0.26 0.39      23.43      -9.65      18.77   6.3  -1.3   1.6
381 0    0.0   -0.0   33.0 0.83 -0.47 0.55   0.30  -0.12   0.24   5.2  -1.6   1.8    0.0   -0.0   26.1 4.00 -1.93 0.00       1.63      -0.22       2.71   4.7  -1.4   1.2
382 0  176.0  -96.1  126.4 1.81 -0.87 1.08   2.45  -1.69   7.44   7.4  -2.0   2.4   99.7  -50.1   83.2 2.48 -1.27 1.52       5.26      -3.03      15.50   7.4  -2.3   2.4
383 0    6.6   -6.6   77.3 2.59 -0.88 2.41   0.85  -0.36   4.36   3.2  -1.8   1.7   66.3  -66.3  198.6 0.49 -0.41 0.65      59.78     -47.36 1062551.03   1.2  -0.5   2.0
384 0   43.5  -43.5  374.4 0.99 -0.87 2.84   0.29  -0.20  13.27   3.4  -1.6   1.9   46.2  -46.2  203.3 2.56 -1.74 1.44       2.92      -1.68      29.69   3.0  -1.4   1.5
386 0  183.2 -105.7  162.4 3.31 -1.40 1.69   5.83  -4.70  41.82   2.8  -1.0   1.4  110.5  -72.1  111.4 0.80 -0.34 0.74      34.67     -26.36     135.08   2.5  -0.8   1.3
389 0  186.6 -168.0  279.6 2.60 -1.90 2.40   2.12  -1.93  48.34   2.3  -1.2   2.1  108.2 -105.2  211.7 1.23 -0.79 2.77      11.56     -10.34     186.98   2.2  -1.1   2.4
391 0    0.1   -0.0   78.6 1.23 -0.66 1.47   0.08  -0.03   0.24   0.8  -0.5   0.5    0.0   -0.0   50.1 1.53 -0.87 2.47       2.96      -2.35      11.54   0.6  -0.3   0.6
392 0   94.7  -94.7  249.5 0.57 -0.57 1.69   0.25  -0.17   2.41   5.2  -2.1   2.3  123.2  -67.2  135.8 4.00 -2.37 0.00       1.77      -0.24       6.41   4.3  -1.3   1.4
393 0   47.4  -30.9   39.1 1.37 -0.49 0.55  15.86  -7.19  14.74 112.7 -25.2  29.2   27.7  -20.5   26.2 2.46 -0.91 1.54      18.32     -10.22      22.61 108.7 -26.2  34.6
394 0    0.0   -0.0    7.5 1.55 -0.27 0.35   1.04  -0.19   0.26   8.2  -1.5   1.4    0.0   -0.0    4.7 1.44 -0.35 0.67      11.28      -4.78       7.87   6.6  -1.4   1.7
395 0   27.7  -27.7   58.1 2.02 -0.86 1.28   9.28  -5.33  20.17  33.5 -12.8  19.6    2.0   -2.0   34.7 1.29 -0.64 1.20      31.41     -20.54      95.00  32.4 -12.9  16.7
396 0    0.1   -0.1   85.7 1.21 -0.42 1.22   0.38  -0.11   1.13   4.1  -1.8   1.4    0.0   -0.0   44.7 1.83 -0.83 2.17       5.07      -3.58      11.06   3.4  -1.4   1.8
400 0  147.0 -147.0  614.3 0.36 -0.36 2.75   0.15  -0.09   8.82   4.0  -1.9   1.8  234.8 -130.0  369.3 4.00 -2.77 0.00       1.63      -0.27      13.34   3.3  -1.4   1.2
403 0   10.3  -10.3   14.4 1.88 -0.40 0.47   2.82  -0.78   1.22  14.1  -2.9   4.1    0.0   -0.0    5.9 1.00 -0.20 0.27      30.84      -8.59      14.81  11.4  -2.4   2.3
404 0   35.3  -35.3  463.9 1.55 -1.13 1.58   0.40  -0.29  50.44   2.3  -1.2   2.0   25.5  -25.5  255.9 1.38 -0.70 2.62       7.19      -6.13      77.86   1.9  -1.0   1.9
405 0   17.3  -17.2   75.2 1.64 -0.76 1.55   0.25  -0.13   0.81   1.5  -0.7   0.9    0.0   -0.0   48.7 1.67 -1.04 2.33       3.96      -2.91      23.62   1.3  -0.6   1.0
406 0  109.8  -27.8   35.0 2.13 -0.37 0.42  17.33  -5.97  10.90  39.2  -5.8   6.8   72.8  -17.7   21.6 1.18 -0.20 0.29      46.73     -16.29      22.44  33.5  -5.6   5.0
407 0    0.0   -0.0   50.8 1.61 -0.60 0.94   0.59  -0.23   0.89   4.4  -1.9   2.0    0.0   -0.0   38.6 1.27 -0.49 1.38      10.58      -7.34      15.49   3.5  -1.4   2.0
408 0    0.0   -0.0   69.0 1.49 -0.60 0.78   0.43  -0.17   0.95   3.5  -1.5   1.7    0.0   -0.0   42.2 1.47 -0.65 2.53       7.22      -5.72      14.43   2.9  -1.2   1.9
409 0  273.3 -191.2  209.0 4.02 -2.14 0.98  15.04 -13.91  71.66   2.6  -1.0   1.8  170.1 -125.9  248.8 0.64 -0.29 0.82      66.39     -57.03     554.45   2.3  -0.9   1.5
411 0   23.9  -23.9   44.2 1.49 -0.65 0.78   6.23  -3.21   8.30  40.2 -11.7  16.6    7.7   -7.7   30.7 1.84 -0.74 2.16      17.77     -12.76      29.61  37.7 -11.6  16.8
412 0   17.7  -17.7   93.2 1.76 -0.79 1.55   0.81  -0.42   3.19   4.3  -2.0   2.5    0.5   -0.5   61.5 1.21 -0.58 1.62      11.73      -8.62      38.35   3.6  -1.6   2.4
413 0  104.2  -58.9   88.4 2.11 -0.81 1.04   3.64  -2.29   8.39   8.4  -2.5   3.5   63.6  -41.4   56.7 1.39 -0.52 1.29      15.77     -10.84      27.10   7.9  -2.4   3.5
414 0    0.0   -0.0   82.3 1.66 -0.56 2.45   0.75  -0.24   4.05   5.4  -3.2   2.2    0.2   -0.2   66.2 0.83 -0.53 1.43      24.03     -19.04     277.54   3.4  -1.8   2.8
415 0    3.2   -3.2   21.1 1.82 -0.28 0.44   4.00  -0.83   2.26  23.6  -5.3   4.8    0.0   -0.0    5.9 1.12 -0.18 0.25      31.40      -9.21      12.42  18.9  -2.4   2.8
416 0   99.0  -90.7  196.5 1.20 -0.96 1.53   1.00  -0.74   6.62   7.7  -3.0   4.0   80.5  -57.7  120.1 2.86 -1.69 1.14       3.88      -1.90      17.48   7.4  -3.2   2.8
417 0    0.0   -0.0   23.1 1.73 -0.34 0.76   2.36  -0.47   1.89  16.2  -5.5   3.7    0.0   -0.0    6.7 1.14 -0.44 0.63      25.56     -12.53      32.68  12.0  -3.3   4.6
418 0   12.3  -12.3   42.2 2.21 -0.68 1.20   2.40  -0.97   3.67   9.0  -3.3   4.6    0.0   -0.0   18.6 0.85 -0.28 0.41      34.67     -15.88      44.34   7.7  -2.4   2.4
419 0    7.2   -7.2   22.3 1.64 -0.48 0.66   2.85  -0.87   2.03  18.8  -5.8   6.5    0.0   -0.0   10.4 1.23 -0.38 0.64      23.28     -10.14      21.19  15.1  -4.1   5.7
421 0   40.5  -29.0   55.0 2.58 -0.89 1.68   5.11  -2.71  11.77   9.8  -4.0   5.1   13.7  -13.7   34.6 0.78 -0.32 0.51      51.16     -31.95     121.41   8.4  -2.9   4.3
424 0   89.0  -67.5  118.6 1.84 -0.84 1.30   2.98  -1.92  10.98  10.2  -3.1   3.9   38.0  -38.0   70.6 1.86 -0.94 2.14       9.50      -6.93      30.25   9.9  -3.6   5.1
426 0    0.0   -0.0   27.1 1.25 -0.49 0.95   0.56  -0.17   0.54   5.9  -2.6   2.4    0.0   -0.0   13.6 2.28 -1.24 1.72       4.39      -2.67      12.94   5.5  -2.6   2.8
427 0    6.8   -6.8   44.3 1.94 -0.56 1.15   4.59  -1.52   7.47  23.6  -9.4   9.7    0.0   -0.0   18.6 0.93 -0.35 0.53      44.55     -21.84      69.65  18.3  -6.2   7.0
430 0  125.5  -89.5  158.3 3.07 -1.37 1.93  17.93 -13.93 147.09  13.6  -5.4   8.0   71.5  -60.3   94.0 0.75 -0.30 0.76      78.17     -60.19     262.09  12.0  -4.1   6.2
431 0    0.0   -0.0   19.7 1.61 -0.47 0.82   0.70  -0.20   0.45   5.2  -1.8   1.8    0.0   -0.0   11.6 1.30 -0.55 1.62      10.85      -6.86      19.23   4.1  -1.5   2.4
432 0  165.0 -122.5  268.2 1.63 -1.21 2.15   1.35  -1.10  19.82   5.2  -2.2   2.6  133.3  -91.9  154.6 1.95 -1.12 2.05       6.48      -4.76      35.29   4.7  -2.0   2.7
434 0  108.0 -108.0  290.3 0.70 -0.70 1.55   1.80  -1.32  16.19  28.5  -9.7  13.7  138.5  -81.6  186.0 4.00 -2.49 0.00       4.42      -0.74      21.41  26.7  -9.9   6.9
435 0   20.7  -20.7  254.2 0.90 -0.87 2.34   0.13  -0.08   2.41   1.7  -1.0   1.3   31.8  -31.8  165.6 2.11 -1.33 1.89       2.62      -1.82      20.52   1.4  -0.7   1.0
437 0   13.7  -13.7   46.5 1.80 -0.67 1.04   7.28  -3.26  12.23  37.7 -13.3  19.3    0.0   -0.0   29.5 1.14 -0.44 0.79      38.96     -22.43      66.95  31.6 -10.7  14.1
439 0    0.0   -0.0   38.0 2.20 -0.65 1.86   3.22  -1.00   6.41  17.8  -8.9   6.8    0.0   -0.0   20.5 0.56 -0.27 0.62     101.25     -75.46     414.33  11.3  -4.2   6.6
440 0   29.1  -17.2   20.5 2.22 -0.39 0.47  22.31  -6.93  11.58  66.4 -11.2  15.3    1.7   -1.7   12.6 1.03 -0.19 0.25      68.43     -21.04      34.87  62.5 -10.5  12.6
441 0    7.9   -7.9   16.2 1.50 -0.36 0.47   4.45  -1.16   2.12  32.4  -7.8   9.4    0.0   -0.0    7.5 1.48 -0.38 0.54      22.40      -8.67      14.17  27.6  -5.7   7.1
442 0   32.8  -28.7   47.0 1.81 -0.68 0.97   1.44  -0.70   2.10   6.3  -2.1   2.6   13.5  -13.5   30.5 1.22 -0.48 1.09      15.01      -9.92      25.80   5.2  -1.8   2.7
443 0    0.0   -0.0    6.7 1.81 -0.51 0.75   0.93  -0.19   0.23   6.1  -1.7   2.3    0.0   -0.0    5.7 0.95 -0.45 1.18      21.19     -13.24      47.55   4.4  -1.6   3.3
444 0   51.9  -40.3  209.0 2.23 -1.01 2.77   1.26  -0.79  25.16   3.0  -1.5   2.2   33.3  -29.0  120.9 0.84 -0.40 0.86      24.70     -18.15     122.45   2.3  -1.0   1.5
445 0   28.6  -11.9   20.9 2.72 -0.54 0.87   5.43  -1.61   3.69  11.1  -2.9   3.2    6.9   -6.9   12.0 0.68 -0.20 0.22      69.23     -29.33      76.63   9.6  -2.0   3.0
446 0   26.4  -26.4   52.5 2.37 -0.81 1.23   7.46  -3.88  12.53  20.1  -7.4  11.7    0.0   -0.0   31.0 0.99 -0.36 0.47      40.49     -19.42      63.31  19.7  -7.3   6.3
447 0   36.6  -36.6  293.3 1.27 -1.10 2.61   0.54  -0.38  15.94   4.5  -2.4   3.7   22.1  -22.1  225.9 2.19 -1.59 1.81       4.30      -2.93      83.79   4.0  -2.3   2.6
448 0   20.2  -20.2   66.5 1.89 -0.83 1.34   1.03  -0.54   2.54   4.7  -2.0   2.9    0.0   -0.0   42.9 1.20 -0.54 1.30      12.31      -7.87      30.88   4.2  -1.8   2.2
450 0  125.7  -69.1  140.9 1.88 -0.82 1.45   3.67  -2.37  16.48  10.5  -3.6   4.3   82.6  -46.5   82.0 1.53 -0.67 2.45      14.71     -11.78      35.89   9.3  -3.1   4.8
451 0    0.0   -0.0   44.1 2.22 -0.71 1.50   1.06  -0.37   1.76   5.8  -3.1   2.0    0.0   -0.0   32.5 0.69 -0.30 0.61      37.37     -24.44      88.69   3.6  -1.5   1.9
452 0   76.7  -64.7   72.2 4.07 -1.80 0.93   7.39  -5.69  17.02   3.7  -1.3   2.8   27.1  -27.1   85.6 0.51 -0.29 0.47      95.20     -72.85    1605.37   3.7  -1.6   2.8
456 0    0.0   -0.0   30.0 1.77 -0.91 2.09   1.02  -0.42   1.41   6.8  -3.6   4.7    0.0   -0.0   21.4 1.32 -1.08 2.68      12.41     -10.43     410.89   5.7  -3.3   6.2
457 0   35.9  -34.6   76.9 0.50 -0.50 1.54   1.51  -0.92   9.81  35.6 -15.1  18.3  101.7  -51.7  142.8 4.00 -2.57 0.00       4.46      -0.75      21.61  28.5 -11.3   9.1
458 0   24.4  -24.4   99.2 2.19 -0.95 2.81   5.44  -2.96  37.75  16.6  -9.5  12.2    0.0   -0.0  177.6 1.06 -0.92 0.91      32.57     -19.83   21863.15  15.9 -11.1   8.2
459 0    2.8   -2.8   42.7 1.49 -0.43 0.94   1.77  -0.50   2.33  13.7  -5.2   5.2    0.0   -0.0   18.6 1.44 -0.52 0.99      15.24      -8.50      17.50  11.5  -3.9   5.1
460 0    0.0   -0.0    5.7 2.45 -0.77 1.31   1.66  -0.41   0.52   9.0  -2.2   5.9    0.0   -0.0    7.2 1.00 -0.51 0.80      25.75     -15.47      77.86   5.9  -1.8   2.3
462 0    5.7   -5.7  182.3 1.69 -0.77 3.21   0.68  -0.33  13.30   4.1  -2.5   2.7    0.0   -0.0  116.5 1.10 -0.73 2.05      13.37     -10.30     190.84   3.2  -1.8   2.6
463 0   12.0  -12.0   25.0 2.89 -0.63 0.92   9.98  -3.50   8.52  27.8  -8.1  15.3    0.0   -0.0    8.6 0.52 -0.11 0.14     168.23     -65.15     117.43  22.8  -4.7   3.4
466 0  142.0 -122.3  200.8 2.95 -1.82 2.05  24.01 -20.96 288.90  19.5 -10.2  18.6   68.4  -68.3  165.4 0.95 -0.63 3.05      55.35     -51.04    1220.49  18.3 -10.0  20.0
473 0    0.0   -0.0   13.6 1.64 -0.42 0.61   1.64  -0.34   0.69  12.0  -3.7   4.2    0.0   -0.0    8.9 1.09 -0.41 0.74      23.28     -12.11      28.74   8.8  -2.7   4.5
477 0   65.3  -43.5   84.2 1.89 -0.90 1.45   4.22  -2.57  12.31  14.5  -6.7   8.5   41.3  -29.4   60.5 1.25 -0.63 2.75      23.85     -20.34      79.94  11.6  -5.2  10.5
479 0  136.5  -43.0   71.9 3.13 -0.77 1.15  29.12 -15.70  57.91  19.5  -5.4   6.2   82.4  -28.2   42.7 0.75 -0.22 0.28     100.13     -50.11     137.17  17.1  -4.7   5.5
480 0    0.0   -0.0   61.4 1.98 -0.68 1.61   2.04  -0.75   4.72  12.2  -6.8   3.9    0.0   -0.0   36.3 0.90 -0.39 0.78      32.24     -20.62      64.44   8.4  -3.5   4.3
481 h    3.4   -3.4   23.6 1.28 -0.54 0.83   1.55  -0.61   1.83  15.2  -5.8   8.3    0.0   -0.0   13.9 1.71 -0.69 2.29      11.43      -8.46      17.87  13.0  -4.8   8.6

